Learning Invariances using the Marginal Likelihood

Generalising well in supervised learning tasks relies on correctly extrapolating the training data to a large region of the input space. One way to achieve this is to constrain the predictions to be invariant to transformations on the input that are known to be irrelevant (e.g. translation). Commonly, this is done through data augmentation, where the training set is enlarged by applying hand-crafted transformations to the inputs. We argue that invariances should instead be incorporated in the model structure, and learned using the marginal likelihood, which correctly rewards the reduced complexity of invariant models. We demonstrate this for Gaussian process models, due to the ease with which their marginal likelihood can be estimated. Our main contribution is a variational inference scheme for Gaussian processes containing invariances described by a sampling procedure. We learn the sampling procedure by back-propagating through it to maximise the marginal likelihood.

==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_cpu-nonat-mnisteo-partialrot_-180_180-rbf-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526486725.326329,36,0.477400004863739
1526486747.1415877,86,0.4602999985218048
1526486792.1252236,139,0.39489999413490295
1526486831.965379,229,0.3102000057697296
1526486907.9970648,350,0.26570001244544983
1526487021.2663636,522,0.22169999778270721
1526487192.4622374,880,0.18979999423027039
1526487448.6496317,1484,0.14650000631809235
1526487839.855232,2404,0.11550000309944153
1526488410.080507,3724,0.09929999709129333
1526489274.4757226,5802,0.09080000221729279
1526490474.763214,8714,0.0868000015616417
1526491674.9266403,11838,0.0820000022649765
1526492874.451011,14755,0.08009999990463257
1526494074.609819,17708,0.07580000162124634
1526495274.5891533,20825,0.08100000023841858
1526496474.7034445,23731,0.07530000060796738
1526497674.9780164,26653,0.07689999788999557
1526498874.4946055,29897,0.07850000262260437
1526500074.7049065,32913,0.07559999823570251
1526501275.2623014,36013,0.07519999891519547
1526502474.7134519,39248,0.07609999924898148
1526503674.6019342,42225,0.07590000331401825
1526504874.892699,45238,0.07500000298023224
1526506074.0976295,48528,0.07750000059604645
1526507274.657869,51549,0.07559999823570251
1526508475.0125797,54628,0.07639999687671661
1526509674.8911545,57889,0.07509999722242355
1526510874.6580098,60736,0.07450000196695328
1526512075.6465611,63601,0.07660000026226044
1526513274.901547,66412,0.07540000230073929
1526514475.0379424,69037,0.07670000195503235
1526515674.7732956,71655,0.07519999891519547
1526516874.6812477,74498,0.07479999959468842
1526518075.25376,77179,0.07370000332593918
1526519274.9193408,79914,0.0737999975681305
1526520474.8782895,82643,0.0738999992609024
1526521674.6314151,85298,0.07370000332593918
1526522875.0035667,88036,0.0771000012755394
1526524075.149,90839,0.07479999959468842
1526525274.7802458,93497,0.07500000298023224
1526526474.794631,96112,0.07509999722242355
1526527675.2618659,98942,0.07460000365972519
1526528874.4557076,101604,0.07259999960660934
1526530074.7582843,104347,0.07500000298023224
1526531274.5889993,107041,0.07720000296831131
1526532475.0513685,109696,0.07280000299215317
1526533674.7560112,112430,0.07270000129938126
1526534874.853735,115203,0.07440000027418137
1526536075.277376,117829,0.07169999927282333
1526537274.7238173,120421,0.07069999724626541
1526538474.8468013,123234,0.07349999994039536
1526539675.590373,125839,0.07249999791383743
1526540874.7717946,128448,0.07320000231266022
1526542074.861802,131252,0.07050000131130219
1526543274.9362247,133867,0.0731000006198883
1526544474.577399,136456,0.0722000002861023
1526545675.1710184,139173,0.07259999960660934
1526546875.3625672,141589,0.07069999724626541
1526548074.9080575,144029,0.07450000196695328
1526549275.0914352,146579,0.07289999723434448
1526550475.149754,149011,0.07209999859333038
1526551674.7921426,151419,0.07509999722242355
1526552875.0251026,153998,0.07129999995231628
1526554074.7190604,156431,0.07259999960660934
1526555275.575702,158864,0.07509999722242355
1526556475.2636158,161404,0.07320000231266022
1526557675.0249043,163792,0.0714000016450882
1526558874.9226313,166330,0.07320000231266022
1526560074.9899952,169109,0.07429999858140945
1526561275.4359143,171693,0.07500000298023224
1526562474.7154071,174251,0.0731000006198883
1526563675.3112292,177024,0.07249999791383743
1526564874.6857936,179622,0.07249999791383743
1526566074.5832899,182309,0.07180000096559525
1526567274.369045,184975,0.0729999989271164
1526568474.7717593,187615,0.07500000298023224
1526569675.2084098,190302,0.07159999758005142
1526570875.0450888,193065,0.07450000196695328
1526572075.0236156,195601,0.07169999927282333
1526573275.0123577,198170,0.07069999724626541
1526574475.2246947,200960,0.07240000367164612
1526575675.3196309,203584,0.07190000265836716
1526576875.1437037,206288,0.07500000298023224
1526578075.5127761,208944,0.06989999860525131
1526579275.1387477,211561,0.07209999859333038
1526580475.104894,214245,0.07039999961853027
1526581675.125126,217023,0.07050000131130219
1526582874.9291916,219623,0.07270000129938126
1526584074.6180332,222213,0.06949999928474426
1526585274.8339374,225033,0.06970000267028809
1526586474.6863198,227662,0.07020000368356705
1526587675.027703,230370,0.0722000002861023
1526588874.8859446,233056,0.07079999893903732
1526590074.9683049,235678,0.07150000333786011
1526591274.68185,238408,0.07050000131130219
1526592475.376905,241181,0.07159999758005142
1526593674.8931882,243792,0.07039999961853027
1526594874.9774768,246451,0.07119999825954437
1526596075.108249,249448,0.06949999928474426
1526597274.8682172,252256,0.07249999791383743
1526598475.236731,255113,0.07029999792575836
1526599675.246484,258085,0.07020000368356705
1526600874.9905376,260896,0.06870000064373016
1526602075.0706322,263744,0.07259999960660934
1526603274.6737392,266755,0.07349999994039536
1526604474.7409651,269592,0.0714000016450882
1526605674.730654,272469,0.07150000333786011
1526606874.6521273,275486,0.0706000030040741
1526608074.976428,278297,0.07280000299215317
1526609275.2724588,281162,0.07339999824762344
1526610474.5102694,284184,0.07029999792575836
1526611674.781625,287020,0.07090000063180923
1526612874.625242,289887,0.07039999961853027
1526614074.859728,292860,0.0697999969124794
1526615274.6130657,295689,0.07050000131130219
1526616475.0582395,298577,0.0731000006198883
1526617674.7911198,301585,0.07020000368356705
1526618874.5083494,304388,0.07090000063180923
1526620075.3630097,307301,0.07050000131130219
1526621274.6816149,310309,0.0697999969124794
1526622474.7907002,313122,0.06729999929666519
1526623675.1844542,315997,0.07159999758005142
1526624874.5606945,319001,0.06849999725818634
1526626075.0527165,321822,0.06939999759197235
1526627274.359176,324680,0.06939999759197235
1526628474.6491504,327651,0.0689999982714653
1526629674.7576315,330460,0.07090000063180923
1526630874.8544548,333303,0.0706000030040741
1526632074.7905777,336300,0.07150000333786011
1526633274.4030895,339099,0.07100000232458115
1526634475.0749016,341959,0.06960000097751617
1526635674.9557686,344947,0.07180000096559525
1526636874.82166,347587,0.07090000063180923
1526638075.2817883,350281,0.07050000131130219
1526639274.7872646,353045,0.06840000301599503
1526640475.1691966,355675,0.07050000131130219
1526641674.8419476,358298,0.07109999656677246
1526642875.2849803,361025,0.06870000064373016
1526644074.2494876,363584,0.07050000131130219
1526645275.4053729,366176,0.06909999996423721
1526646475.193417,368933,0.06880000233650208
1526647675.0650253,371490,0.06859999895095825
1526648875.0305996,374067,0.07050000131130219
1526650074.8143876,376359,0.06830000132322311


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle135-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566521.047549,9,135.59706115722656
1526566895.3235686,21,136.36839294433594
1526567291.5382993,22,136.4322052001953
1526567703.700126,34,137.15994262695312
1526568097.7252119,61,138.5947265625
1526568149.4335446,62,138.6421356201172
1526568183.4943972,79,139.4093780517578
1526568234.7816775,104,140.41629028320312
1526568573.2296503,105,140.45497131347656
1526568584.2470307,110,140.649658203125
1526568634.5117824,135,141.63356018066406
1526568689.709006,140,141.8148651123047
1526568733.5655522,161,142.52427673339844
1526568783.948125,185,143.20741271972656
1526569159.7599807,201,143.57272338867188
1526569233.3985136,237,144.29393005371094
1526569333.8587594,286,145.08917236328125
1526569385.2655835,311,145.33377075195312
1526570261.2150857,377,145.5841522216797
1526570284.5933216,388,145.59872436523438
1526570335.2368188,412,145.59353637695312
1526570711.5819204,426,145.55276489257812
1526570733.37907,436,145.50665283203125
1526570833.5695345,484,145.43063354492188
1526571284.452234,513,145.4100341796875
1526571334.9620242,537,145.2701873779297
1526571736.1742473,563,145.2035369873047
1526571784.5235307,587,144.6502685546875
1526571834.7416873,611,143.87094116210938
1526571883.6561003,634,143.41175842285156
1526572332.2399933,681,142.29673767089844
1526572433.4675918,706,141.49961853027344
1526572483.7029672,730,140.9237823486328
1526572976.8230672,800,138.39271545410156
1526572985.2838864,804,138.35365295410156
1526573033.6225092,828,137.95468139648438
1526573084.1718295,853,136.5797882080078
1526573134.636887,878,135.37489318847656
1526573284.346744,950,133.65689086914062
1526573335.1866417,974,132.78848266601562
1526573738.687444,980,132.6023406982422
1526573783.629451,1003,131.64755249023438
1526573834.7865646,1028,130.920166015625
1526573883.9536018,1053,129.45704650878906
1526573934.1708996,1078,129.05052185058594
1526573985.1849415,1103,129.23768615722656
1526574034.398376,1126,128.52944946289062
1526574482.2051475,1173,127.88123321533203
1526574485.2209582,1174,127.88845825195312
1526574534.6392028,1198,127.48444366455078
1526574585.3220565,1222,127.96312713623047
1526574695.8470964,1250,128.4652862548828
1526574783.5710206,1293,127.60042572021484
1526574833.772776,1318,126.88934326171875
1526574933.3318522,1366,126.67098236083984
1526574983.2126746,1390,126.51322174072266
1526575383.592642,1417,126.47431945800781
1526575434.1704042,1441,126.2949447631836
1526575484.1666455,1465,126.50196075439453
1526575534.7340534,1490,126.44010162353516
1526575585.6099062,1514,126.12081909179688
1526575634.4589489,1538,126.17982482910156
1526575733.745232,1587,126.884033203125
1526575784.839998,1612,126.72010803222656
1526575835.6202924,1636,125.97650146484375
1526575900.224112,1640,125.96221923828125
1526576435.2397513,1729,125.24576568603516
1526576483.6955338,1752,124.66825103759766
1526576585.1361141,1801,124.97077941894531
1526576684.2020354,1850,124.90267181396484
1526576733.2775052,1874,124.95220184326172
1526576783.5046074,1899,125.06184387207031
1526577433.664971,2022,124.09868621826172
1526577584.3071303,2095,124.2313461303711
1526577684.2027137,2142,124.48573303222656
1526577734.3591654,2166,124.4870376586914
1526577784.1365016,2189,124.05757141113281
1526577983.2745075,2287,124.5101547241211
1526578033.4333665,2311,124.51366424560547
1526578085.4156694,2336,124.45707702636719
1526578135.123397,2360,124.64178466796875
1526578542.9222267,2367,124.4774169921875
1526578584.0826535,2387,124.69223022460938
1526578734.423936,2459,124.79230499267578
1526578885.111152,2531,124.8227767944336
1526578934.1733649,2555,124.9645767211914
1526579033.8800168,2603,124.9225845336914
1526579134.1491575,2652,124.45150756835938
1526579184.12285,2677,124.43489837646484
1526579233.877479,2702,124.53826141357422
1526579284.370352,2727,124.6007308959961
1526579334.6172516,2751,124.54903411865234
1526579384.578465,2775,124.3216781616211
1526579814.8598242,2791,124.3476333618164
1526579834.5939264,2800,124.28170776367188
1526579884.501523,2824,124.05042266845703
1526580034.8999653,2896,125.1799545288086
1526580084.0601854,2920,125.19821166992188
1526580134.064309,2944,125.14309692382812
1526580234.379287,2992,125.6607437133789
1526580284.9795754,3016,125.5557861328125
1526580334.0525002,3040,125.74085998535156
1526580433.7234647,3096,125.7490463256836
1526580484.0019503,3125,125.62065124511719
1526580583.8124256,3183,125.70323181152344
1526580633.4377134,3212,126.00201416015625
1526580733.701424,3248,125.75199127197266
1526580783.5418627,3277,125.89592742919922
1526581082.1131256,3291,126.14192962646484
1526581133.7007797,3321,126.29039764404297
1526581333.571834,3436,126.8111343383789
1526581384.249951,3465,126.92417907714844
1526581434.5015051,3495,127.01665496826172
1526581483.8417583,3524,127.33221435546875
1526581583.2664676,3581,127.4713134765625
1526581634.8823943,3610,127.1181640625
1526581734.6399717,3668,127.40353393554688
1526581834.1550508,3725,127.33390808105469
1526581883.59725,3734,127.43165588378906
1526581933.9625175,3765,126.848388671875
1526581983.1385603,3793,127.30055236816406
1526582084.2118368,3852,127.30500030517578
1526582134.0329585,3881,127.64344024658203
1526582763.954845,3639,127.11845397949219
1526582897.4153903,3755,127.3265151977539
1526583071.306616,3931,128.15028381347656
1526583148.3291464,3947,128.17816162109375
1526583167.4930365,3989,127.67224884033203
1526583244.3047757,4006,127.81826782226562
1526583468.2530282,4168,129.12179565429688
1526583517.6560407,4249,128.95655822753906
1526583597.0275207,4270,129.06678771972656
1526583617.394517,4314,129.6770782470703
1526583767.4338803,4492,129.21421813964844
1526583817.557588,4604,129.6914825439453
1526583895.0876362,4619,129.84756469726562
1526583917.5033827,4642,129.80003356933594
1526583967.5153477,4753,130.45907592773438
1526584066.2828875,4815,130.32107543945312
1526584117.3710015,4928,130.48170471191406
1526584167.3455927,5039,130.48834228515625
1526584252.8738875,5075,131.25537109375
1526584317.4798706,5217,131.70260620117188
1526584367.4890387,5328,131.50335693359375
1526584460.2229323,5380,131.24636840820312
1526584473.1002913,5381,131.24571228027344
1526584517.4940057,5479,131.90142822265625
1526584567.6040568,5590,132.67666625976562
1526584717.5812857,5769,132.3123779296875
1526584767.5000737,5880,132.61708068847656
1526584867.4469724,6100,133.6124725341797
1526585067.6364045,6391,134.19993591308594
1526585117.4838789,6501,133.89523315429688
1526585217.4506776,6567,133.6802978515625
1526585267.374968,6677,133.99642944335938
1526585317.6740403,6763,133.6522216796875
1526585367.2507203,6873,133.99972534179688
1526585417.6798027,6985,135.08395385742188
1526585517.967825,7052,134.44932556152344
1526585667.3349793,7383,135.25027465820312
1526585850.928899,7637,135.25717163085938
1526585867.5519462,7673,135.58969116210938
1526585917.368131,7784,135.5267791748047
1526585967.4255319,7895,135.6529541015625
1526586067.33326,8118,135.07139587402344
1526586317.400865,8515,136.05340576171875
1526586417.6380439,8737,135.92257690429688
1526586517.427935,8932,135.47486877441406
1526586622.101958,9009,135.22503662109375
1526586667.3947518,9109,135.2173614501953
1526586717.2772846,9220,135.52194213867188
1526586767.2931046,9331,135.6811065673828
1526586867.262242,9553,135.20895385742188
1526586917.2912102,9663,135.12875366210938
1526587065.690974,9839,134.4974365234375
1526587117.5920193,9953,135.53211975097656
1526587217.2874126,10173,135.76431274414062
1526587467.3198068,10727,136.12454223632812
1526587567.2510183,10794,135.5769500732422
1526587617.2804446,10904,135.95457458496094
1526587717.2795203,11094,136.37059020996094
1526587767.3519738,11205,136.60162353515625
1526587817.4652858,11316,136.66903686523438
1526587867.2989688,11426,137.41586303710938
1526587917.5607736,11538,137.81024169921875
1526587967.2901237,11649,137.31993103027344
1526588017.5794635,11761,138.02671813964844
1526588091.7907753,11771,138.00534057617188
1526588117.2288342,11827,137.900146484375
1526588167.66274,11939,137.77694702148438
1526588367.3531535,12381,137.4298858642578
1526588417.6361861,12493,137.3702850341797
1526588517.3783236,12714,136.31430053710938
1526588717.2795029,13001,136.26524353027344
1526588917.2992818,13413,135.87217712402344
1526588967.2824001,13524,135.6078643798828
1526589017.2677286,13635,135.70533752441406
1526589067.3905754,13746,135.6797637939453
1526589167.270595,13968,135.8662109375
1526589217.280322,14080,135.83389282226562
1526589332.626033,14183,135.8637237548828
1526589367.5426342,14260,135.71600341796875
1526589417.44148,14371,135.92991638183594
1526589467.4072227,14481,136.0618896484375
1526589617.645226,14814,137.42771911621094
1526590064.3989115,14415,136.09286499023438
1526590106.3200574,14434,136.04006958007812
1526590239.5951006,14539,135.6107940673828
1526590380.490552,14633,136.2149658203125
1526590492.4150705,14724,135.99578857421875
1526590509.5379846,14763,136.29710388183594
1526590590.4434192,14781,136.47203063964844
1526590609.5159605,14792,136.580322265625
1526590695.5550282,14824,136.7579345703125
1526590709.3677702,14855,136.7998046875
1526590812.3663838,14927,137.6951904296875
1526590859.608338,15002,137.6321563720703
1526590941.80772,15022,137.5379180908203
1526591009.6691544,15178,137.5144805908203
1526591109.5957685,15243,137.61610412597656
1526591159.8020756,15355,138.01870727539062
1526591259.7334921,15383,138.07615661621094
1526591408.4715443,15560,138.18453979492188
1526591409.5707307,15562,138.14239501953125
1526591459.3752706,15676,138.04949951171875
1526591509.615899,15791,138.33502197265625
1526591596.5564566,15828,138.5263214111328
1526591609.784987,15858,138.56138610839844
1526591659.4766243,15971,138.51092529296875
1526591709.4267182,16086,138.61489868164062
1526591806.077946,16139,138.48683166503906
1526591821.182496,16140,138.47836303710938
1526591859.444228,16227,138.2561492919922
1526591959.6298573,16455,138.08920288085938
1526592032.3049304,16457,138.0656280517578
1526592109.4966536,16633,138.44200134277344
1526592209.4009488,16858,138.28652954101562
1526592283.5182507,16862,138.26173400878906
1526592309.3983645,16921,138.58766174316406
1526592359.66396,17036,137.90972900390625
1526592409.542004,17150,137.65260314941406
1526592559.0399568,17328,137.5838623046875
1526592559.7305548,17329,137.59710693359375
1526592659.7628305,17525,138.264404296875
1526592709.4019759,17639,138.52084350585938
1526592759.5333042,17753,138.59889221191406
1526592863.3515332,17823,138.57516479492188
1526592909.549738,17928,138.9012908935547
1526593009.3222456,18155,138.7132110595703
1526593059.4612575,18270,138.88839721679688
1526593109.4723537,18385,139.333984375
1526593195.2809112,18418,139.2505340576172
1526593409.363339,18906,140.31983947753906
1526593459.3391109,19020,140.09146118164062
1526593659.3490736,19314,140.52369689941406
1526593709.5943837,19429,140.51016235351562
1526593809.6135893,19645,141.0330047607422
1526593859.7816246,19715,140.7750701904297
1526594009.576798,19845,140.75909423828125
1526594109.6103666,20045,140.7533721923828
1526594421.9742677,20503,139.7130889892578
1526594459.576655,20579,139.62538146972656
1526594609.4067388,20883,139.9711151123047
1526594659.4503183,20987,140.07815551757812
1526594709.697827,21092,140.37765502929688
1526594759.87806,21191,140.7330322265625
1526594809.437313,21293,140.6035614013672
1526594906.7282603,21331,140.49127197265625
1526594959.6053376,21437,139.8673095703125
1526595059.5237272,21613,139.30502319335938
1526595159.6788921,21819,139.25267028808594
1526595259.3510501,22026,138.5911865234375
1526595442.5014532,22245,138.29566955566406
1526595459.4543827,22278,138.4602508544922
1526595609.8250568,22589,138.31277465820312
1526595659.7999468,22696,138.286376953125
1526595709.487741,22794,138.3512725830078
1526595759.7681215,22898,137.95887756347656
1526595859.3759685,23111,137.90028381347656
1526595909.8392963,23219,137.4191436767578
1526596109.5526,23466,137.55682373046875
1526596159.520465,23573,137.626220703125
1526596259.4016628,23742,138.1907196044922
1526596409.6756861,24060,138.43914794921875
1526596559.4687521,24369,138.37353515625
1526596681.2419481,24467,138.6162567138672
1526596709.417659,24527,138.46218872070312
1526596759.4195485,24633,138.4086151123047
1526596809.8160028,24739,138.13937377929688
1526596909.6114235,24941,137.73728942871094
1526596959.6281586,25048,138.10186767578125
1526597009.6724634,25155,138.3146514892578
1526597059.4755895,25260,138.9879150390625
1526597109.4156044,25366,138.8258819580078
1526597159.7902467,25474,138.60182189941406
1526597209.4673748,25577,138.3854217529297
1526597309.5594058,25783,138.28570556640625
1526597409.612058,25833,138.0958251953125
1526597459.5498216,25907,137.68898010253906
1526597609.4179232,26223,137.67236328125
1526597659.36787,26323,138.03587341308594
1526597859.5035415,26747,138.4515380859375
1526598009.7007287,27064,138.85289001464844
1526598059.8474627,27168,138.8817596435547
1526598209.3699446,27312,139.25881958007812
1526598259.8139222,27420,139.3029022216797
1526598359.746325,27631,139.290283203125
1526598459.3872247,27845,139.6760711669922
1526598609.507156,28153,139.32618713378906
1526598659.6896217,28227,139.5013885498047
1526598759.6082988,28439,139.79058837890625
1526598959.8214445,28864,139.6741943359375
1526599109.8686981,29012,139.61256408691406
1526599159.677218,29115,139.6894073486328
1526599209.8116317,29222,139.66519165039062
1526599259.5745723,29328,139.80128479003906
1526599309.534921,29434,139.26828002929688
1526599359.823057,29542,139.35287475585938
1526599409.404779,29648,139.34347534179688
1526599509.8060203,29863,139.4873046875
1526599559.8208919,29968,139.49069213867188
1526599609.5791807,30072,139.3844451904297
1526599659.439449,30178,139.05133056640625
1526599709.521941,30276,138.581787109375
1526599759.4982858,30382,138.5883331298828
1526599809.5447378,30489,138.42584228515625
1526600009.479633,30715,137.94247436523438
1526600059.7329757,30822,138.38941955566406
1526600359.66467,31450,138.11538696289062
1526600459.5124137,31662,138.14913940429688
1526600509.4280818,31769,138.03977966308594
1526600559.799494,31875,137.91046142578125
1526600609.454191,31978,137.90411376953125
1526600659.333665,32085,138.02511596679688
1526600709.3780801,32192,137.58030700683594
1526600759.6994524,32299,137.32394409179688
1526600809.812194,32405,137.5858917236328
1526600859.6829152,32511,137.58926391601562
1526600909.42253,32617,137.9025115966797
1526600959.728759,32725,137.5753936767578
1526601051.7545667,32749,137.41555786132812
1526601068.3130023,32750,137.4198760986328
1526601109.7596016,32834,137.52256774902344
1526601159.62131,32939,137.28028869628906
1526601209.460623,33044,137.69544982910156
1526601259.6740599,33151,138.04176330566406
1526601359.5604422,33365,137.88021850585938
1526601409.4808996,33471,137.9026336669922
1526601459.4827344,33578,138.00909423828125
1526601559.574523,33791,138.172119140625
1526601659.6927168,34005,138.298828125
1526601759.7034202,34218,137.93264770507812
1526601809.7845595,34324,138.0418701171875
1526601959.3914971,34634,137.7611083984375
1526602009.566592,34741,137.36000061035156
1526602059.6621728,34847,137.18128967285156
1526602201.6261134,34980,137.31292724609375
1526602209.8545887,34997,137.3890838623047
1526602259.827925,35070,137.48611450195312
1526602359.442659,35280,138.12509155273438
1526602459.5482926,35492,138.7491455078125
1526602509.778119,35599,138.36387634277344
1526602609.5552926,35812,138.69642639160156
1526602659.4178715,35919,138.5117950439453
1526602709.8713186,36020,138.63677978515625
1526602759.8241692,36122,138.61929321289062
1526602809.7719886,36227,138.6063232421875
1526602859.4786077,36333,138.41282653808594
1526602909.4161186,36440,138.2987518310547
1526602959.657356,36547,138.5374755859375
1526603009.631437,36651,138.108642578125
1526603109.5985198,36864,138.31568908691406
1526603159.6660917,36971,138.43153381347656
1526603209.3621156,37077,138.2836456298828
1526603359.6596072,37397,138.5771026611328
1526603466.6513739,37460,138.70790100097656
1526603509.38281,37521,138.48843383789062
1526603609.7811177,37733,138.59475708007812
1526603659.465907,37832,138.582275390625
1526603709.5061178,37935,138.62025451660156
1526603759.4284337,38042,138.8560333251953
1526603859.6848648,38256,139.04669189453125
1526603959.4135263,38468,139.39210510253906
1526604009.5455062,38575,139.36973571777344
1526604059.8668587,38682,139.59326171875
1526604159.8034294,38895,139.73248291015625
1526604259.5997975,39108,139.44290161132812
1526604359.3765972,39323,139.4230499267578
1526604409.4387097,39430,139.18724060058594
1526604459.8157456,39538,139.1660614013672
1526604609.438811,39857,138.91030883789062
1526604862.6666,40183,139.01828002929688
1526604909.3560889,40281,138.94418334960938
1526604959.8094323,40388,139.08932495117188
1526605009.3895755,40494,139.24539184570312
1526605059.747022,40602,139.37774658203125
1526605159.6340587,40815,139.2967529296875
1526605209.5038853,40922,139.3267822265625
1526605359.683544,41243,139.44374084472656
1526605409.3099766,41349,139.45143127441406
1526605509.820603,41561,139.33303833007812
1526605609.8206747,41774,139.21128845214844
1526605659.4714534,41880,139.02310180664062
1526605809.3791635,42196,139.3035125732422
1526605909.8658855,42369,138.8457794189453
1526605959.669691,42473,138.8513641357422
1526606009.3828597,42579,138.62130737304688
1526606109.4354029,42789,138.5424041748047
1526606159.7472074,42896,138.75701904296875
1526606209.7492971,43003,138.95132446289062
1526606259.4387274,43108,139.3196258544922
1526606309.8167477,43214,139.33718872070312
1526606393.204786,43227,139.2335205078125
1526606409.6745799,43261,139.02005004882812
1526606459.3642952,43367,139.0041961669922
1526606509.371862,43474,138.73423767089844
1526606709.4907696,43900,139.2591094970703
1526606759.6741676,44006,138.9835968017578
1526606859.3981671,44218,138.78656005859375
1526606959.6164627,44431,138.58689880371094
1526607009.6604877,44538,138.92889404296875
1526607059.4209762,44614,138.97802734375
1526607109.6803403,44719,138.9157257080078
1526607159.3902,44816,139.05844116210938
1526607209.5458436,44923,139.03875732421875
1526607259.7615414,45029,139.08108520507812
1526607309.444585,45135,139.1301727294922
1526607359.4420774,45242,139.38119506835938
1526607459.7068624,45456,139.0758056640625
1526607509.5064077,45562,139.45053100585938
1526607559.5768104,45668,139.44387817382812
1526607609.3293114,45774,139.4442596435547
1526607659.5274792,45880,139.5115509033203
1526607759.575727,46094,139.72750854492188
1526607809.6626933,46201,139.73367309570312
1526607859.6194913,46305,139.56243896484375
1526607959.5410993,46518,139.63751220703125
1526608081.5374498,46609,139.34408569335938
1526608109.8450603,46668,139.20094299316406
1526608159.7075245,46774,139.05819702148438
1526608209.4553008,46879,138.72413635253906
1526608259.5674036,46956,138.84376525878906
1526608309.7423127,47062,138.7232666015625
1526608359.5423954,47165,138.70535278320312
1526608409.5700378,47272,138.75961303710938
1526608559.7690544,47583,138.45689392089844
1526608659.8016713,47797,138.48880004882812
1526608759.5646532,48010,138.21743774414062
1526608909.7454393,48332,137.7775421142578
1526608959.7215664,48439,137.92628479003906
1526609009.570491,48546,137.89149475097656
1526609059.4932263,48652,138.35292053222656
1526609109.7717776,48759,138.50843811035156
1526609159.3722687,48865,138.55592346191406
1526609209.3508408,48972,138.61900329589844
1526609259.7498548,49080,138.51333618164062
1526609309.7075937,49187,138.84909057617188
1526609359.416265,49292,138.68667602539062
1526609409.4635453,49399,138.9691619873047
1526609459.7598088,49474,139.20648193359375
1526609509.809946,49581,139.32382202148438
1526609659.784272,49900,139.12234497070312
1526609709.7983868,50007,139.26065063476562
1526609909.7548003,50268,139.76644897460938
1526609959.4204838,50373,139.6794891357422
1526610059.701809,50579,139.71189880371094
1526610109.4759552,50683,140.2897491455078
1526610159.412695,50790,140.08204650878906
1526610209.457296,50895,140.0665740966797
1526610260.1230655,51003,139.8868408203125
1526610309.3521247,51109,140.06048583984375
1526610459.6746428,51431,140.27618408203125
1526610509.4351554,51538,140.36402893066406
1526610559.6751199,51645,140.7512969970703
1526610759.5206766,52041,140.2212371826172
1526610809.372077,52147,140.453369140625
1526610909.3984647,52360,140.60353088378906
1526610959.8145986,52468,140.77122497558594
1526611009.7975566,52576,140.4864044189453
1526611059.6613026,52683,140.34556579589844
1526611159.625112,52895,140.3875732421875
1526611309.5912485,53216,140.50405883789062
1526611359.8533726,53323,140.2676544189453
1526611459.6380162,53534,140.50958251953125
1526611509.8080862,53642,140.50433349609375
1526611559.5075576,53749,140.50015258789062
1526611678.0662768,53840,140.32276916503906
1526611709.6645663,53907,140.1974639892578
1526611759.846357,54005,140.1563720703125
1526611809.7666302,54111,140.24783325195312
1526611859.7236693,54185,140.1595458984375
1526612009.8062387,54506,140.32455444335938
1526612059.3371387,54610,140.4733123779297
1526612159.3423605,54826,140.203369140625
1526612259.6862934,55041,140.34471130371094
1526612309.4391456,55148,140.09800720214844
1526612359.5429978,55255,139.97747802734375
1526612409.7496517,55363,139.89065551757812
1526612509.3582428,55576,139.9593505859375
1526612559.436541,55683,140.06585693359375
1526612609.8155487,55791,139.9403533935547
1526612659.6448553,55897,139.60189819335938
1526612709.4208279,56004,139.46421813964844
1526612759.460613,56111,139.0978240966797
1526612809.4408028,56217,139.35507202148438
1526612859.6338198,56325,139.202880859375
1526613009.4557576,56645,138.8768768310547
1526613059.7464883,56722,138.77926635742188
1526613209.3998349,57038,138.57183837890625
1526613259.34154,57145,138.8279266357422
1526613309.6343882,57252,139.2821502685547
1526613479.150525,57451,139.84617614746094
1526613559.727348,57612,139.60919189453125
1526613609.7483191,57719,139.59646606445312
1526613659.464472,57826,139.62696838378906
1526613709.6151621,57933,139.7726593017578
1526613759.882707,58040,139.84902954101562
1526613809.690482,58146,139.77911376953125
1526613859.7452707,58251,139.6879119873047
1526613909.3858404,58357,139.65567016601562
1526614009.4705722,58572,140.18533325195312
1526614059.5066924,58680,140.29391479492188
1526614109.6959586,58786,140.3929901123047
1526614209.6286511,58998,140.1710662841797
1526614359.7174227,59287,140.11813354492188
1526614409.6354015,59393,140.1753692626953
1526614459.6124394,59499,140.24131774902344
1526614509.6678932,59606,140.16700744628906
1526614559.546568,59713,139.90017700195312
1526614659.5432951,59928,139.9739990234375
1526614709.557813,60034,139.76744079589844
1526614759.7964687,60141,139.814453125
1526614859.4825964,60354,139.7552032470703
1526614909.8142285,60462,139.6470184326172
1526615009.4047437,60675,139.3316650390625
1526615159.4788764,60996,138.9281463623047
1526615309.833341,61150,138.834716796875
1526615359.3832507,61247,138.93971252441406
1526615409.4551377,61353,138.8050537109375
1526615559.3621993,61639,138.85638427734375
1526615609.6118438,61747,138.8972625732422
1526615709.3735323,61960,138.795654296875
1526615759.3608222,62067,138.94850158691406
1526615859.5507429,62281,139.17550659179688
1526615909.7367973,62389,139.2210693359375
1526615959.4127789,62494,138.96432495117188
1526616059.394001,62709,139.172119140625
1526616109.5403497,62816,138.8900146484375
1526616259.7391388,63137,139.18359375
1526616309.7615566,63244,138.9720458984375
1526616409.5025632,63458,139.23876953125
1526616459.7388966,63566,139.039794921875
1526616509.7240732,63671,139.1156463623047
1526616559.711483,63779,139.31353759765625
1526616659.7647853,63963,139.4778594970703
1526616709.6316526,64070,139.45773315429688
1526616759.7145457,64174,139.3555908203125
1526616809.57947,64280,139.00137329101562
1526616909.8786042,64496,139.12477111816406
1526617078.2814574,64693,139.1524200439453
1526617159.8499365,64857,139.14833068847656
1526617209.6247344,64963,139.20144653320312
1526617259.7535837,65071,139.12283325195312
1526617309.4880786,65178,139.0628204345703
1526617359.8147576,65286,139.26614379882812
1526617559.515917,65713,139.5127716064453
1526617609.3497238,65820,139.4144744873047
1526617659.8584726,65928,139.5230712890625
1526617709.6856678,66034,139.68746948242188
1526617859.4793754,66323,139.771728515625
1526617909.678821,66429,139.5288543701172
1526617959.8152962,66535,139.5025634765625
1526618009.4736388,66641,139.51609802246094
1526618059.7590575,66749,139.6698760986328
1526618159.554899,66963,139.72052001953125
1526618209.60529,67070,139.7776641845703
1526618259.5416615,67177,139.83253479003906
1526618309.8189883,67283,140.0004119873047
1526618409.8014123,67496,140.06198120117188
1526618509.3555186,67707,139.74708557128906
1526618559.411297,67813,139.64767456054688
1526618609.418332,67920,139.17782592773438
1526618659.538986,68025,139.3330841064453
1526618709.8450034,68132,139.5911102294922
1526618879.9920964,68329,139.45211791992188
1526618909.6336749,68391,139.33819580078125
1526618959.6771483,68489,139.43345642089844
1526619059.5014968,68669,139.26441955566406
1526619109.6897442,68776,139.18434143066406
1526619209.3872786,68986,138.85386657714844
1526619259.4799495,69092,138.6359405517578
1526619459.6325436,69520,138.73741149902344
1526619509.8222697,69626,138.81939697265625
1526619609.8279514,69839,138.9376220703125
1526619659.5634162,69946,139.11859130859375
1526619709.4232285,70053,139.08819580078125
1526619759.3973274,70160,139.1605224609375
1526619809.6554866,70265,139.18603515625
1526619859.4771616,70371,139.43234252929688
1526619909.4392087,70478,139.32211303710938
1526620009.4041507,70691,139.2460174560547
1526620059.4915829,70798,139.20738220214844
1526620109.5919685,70904,139.37796020507812
1526620259.7625253,71191,139.875
1526620309.7894878,71298,140.07740783691406
1526620359.8238506,71401,140.2469482421875
1526620409.3668835,71505,140.2679901123047
1526620509.5487905,71718,140.31903076171875
1526620859.4543736,72287,140.3975372314453
1526620909.4259095,72394,140.45733642578125
1526620959.813336,72500,140.566650390625
1526621009.5780134,72605,140.93795776367188
1526621059.5300403,72712,140.71957397460938
1526621259.7201037,73140,141.1097869873047
1526621409.4269454,73459,140.96717834472656
1526621459.4253163,73535,141.06021118164062
1526621559.5865693,73747,141.15415954589844
1526621709.8130841,74065,141.50372314453125
1526621759.468042,74171,141.46595764160156
1526621859.567207,74385,141.63760375976562
1526621909.3696485,74490,141.44171142578125
1526621959.4144945,74597,141.64236450195312
1526622009.3782954,74703,141.3759002685547
1526622109.3367455,74916,141.2535400390625
1526622159.7433462,75023,141.00759887695312
1526622209.5822895,75129,140.93899536132812
1526622259.3626778,75234,140.97593688964844
1526622309.7125835,75342,140.8970947265625
1526622359.6994085,75449,140.93359375
1526622479.1886134,75540,140.96453857421875
1526622510.2907631,75603,140.90756225585938
1526622559.8157017,75700,140.94357299804688
1526622659.6574795,75880,140.93797302246094
1526622709.7534773,75987,140.79318237304688
1526622809.5869877,76199,140.72601318359375
1526622909.3615737,76412,140.8839569091797
1526622959.5482857,76519,140.86795043945312
1526623059.4870894,76732,140.82554626464844
1526623159.6261632,76944,140.4111785888672
1526623209.3581996,77049,140.4181671142578
1526623259.365252,77156,140.40493774414062
1526623309.7839532,77263,140.03982543945312
1526623459.5178196,77582,140.15415954589844
1526623509.7519286,77689,140.1534423828125
1526623559.3840199,77795,140.06874084472656
1526623609.7049031,77902,140.0561981201172
1526623709.7028856,78114,140.11282348632812
1526623759.5989726,78221,139.89547729492188
1526623859.6172981,78402,139.8189697265625
1526623909.7990682,78509,139.89805603027344
1526624159.6926682,79041,139.65008544921875
1526624278.3174167,79132,139.7322998046875
1526624359.4551063,79295,139.6307830810547
1526624409.7637792,79402,139.59136962890625
1526624509.5046358,79614,139.70050048828125
1526624559.616352,79721,139.169189453125
1526624609.4874218,79826,139.2635955810547
1526624659.6496086,79933,139.41204833984375
1526624759.4139397,80145,139.48892211914062
1526624809.8122568,80252,139.5286865234375
1526624859.4572587,80358,139.63418579101562
1526624959.6892571,80571,139.66400146484375
1526625009.469035,80677,139.64324951171875
1526625059.803727,80756,139.7587890625
1526625109.6492562,80862,139.67947387695312
1526625259.824621,81180,139.74050903320312
1526625359.3715641,81392,139.7601776123047
1526625509.524199,81712,139.67405700683594
1526625609.5812054,81926,139.5830078125
1526625659.74223,82032,139.45994567871094
1526625709.5081692,82138,139.4811553955078
1526625759.7482326,82244,139.8428955078125
1526625859.4943438,82455,139.73081970214844
1526625959.6768177,82668,139.83204650878906
1526626080.555725,82759,139.80743408203125
1526626109.4445248,82818,139.76608276367188
1526626209.4638996,83025,139.54428100585938
1526626259.336991,83102,139.54762268066406
1526626309.7213483,83210,139.48231506347656
1526626359.592323,83313,139.49571228027344
1526626409.4867983,83418,139.55702209472656
1526626559.7964272,83737,139.79843139648438
1526626609.6875536,83843,140.01974487304688
1526626659.7565982,83950,140.1463165283203
1526626909.5323577,84481,140.50137329101562
1526626959.3977818,84587,140.38134765625
1526627009.6798697,84693,140.42630004882812
1526627059.6452274,84799,140.18934631347656
1526627159.7858093,85012,140.33859252929688
1526627209.8603208,85119,140.34523010253906
1526627259.8341644,85224,140.42364501953125
1526627309.3944871,85330,140.3724365234375
1526627359.6646094,85437,140.5505828857422
1526627609.6111526,85941,140.52175903320312
1526627659.6281433,86048,140.480224609375
1526627709.6578548,86154,140.43373107910156
1526627759.4126265,86260,140.28128051757812
1526627879.7823732,86351,140.2394256591797
1526627909.5912108,86412,140.16697692871094
1526628009.841842,86617,140.32798767089844
1526628059.8271484,86723,140.23348999023438
1526628109.5612097,86829,140.18582153320312
1526628159.6552896,86936,140.31341552734375
1526628209.6193912,87042,140.16444396972656
1526628259.6891284,87149,140.01837158203125
1526628309.7616057,87256,140.1168975830078
1526628359.7191994,87363,140.1202850341797
1526628409.6926167,87470,140.03929138183594
1526628509.619199,87682,139.9935760498047
1526628559.3973305,87788,140.0475311279297
1526628609.661745,87895,139.87864685058594
1526628659.4844854,87970,139.84197998046875
1526628709.4668622,88076,139.9689178466797
1526628759.49486,88181,139.86056518554688
1526628809.8398092,88285,139.8351287841797
1526628909.7905974,88498,139.86280822753906
1526629009.6006944,88711,139.59706115722656
1526629109.3960989,88923,140.00579833984375
1526629159.7983365,89031,140.12770080566406
1526629309.8249946,89350,140.23947143554688
1526629409.5776,89559,140.30458068847656
1526629459.3591874,89665,140.15213012695312
1526629559.6201656,89879,140.0409698486328
1526629709.5539646,90031,139.92527770996094
1526629759.744068,90129,139.94931030273438
1526629809.626847,90235,139.8804168701172
1526629909.7466571,90416,139.9141082763672
1526630059.6768088,90732,139.9101104736328
1526630109.500125,90838,139.82748413085938
1526630259.7874422,91159,139.3499298095703
1526630359.4102817,91370,139.22862243652344
1526630509.7499473,91691,138.82275390625
1526630659.6910427,92010,139.01104736328125
1526630709.7072217,92117,138.9567108154297
1526630759.7323852,92221,139.11416625976562
1526630809.8216407,92328,139.05136108398438
1526630859.8229272,92434,139.05404663085938
1526630909.7793374,92541,139.04336547851562
1526630959.458322,92647,139.17686462402344
1526631009.5154598,92753,139.49322509765625
1526631059.5916297,92830,139.42120361328125
1526631109.7816422,92935,139.31031799316406
1526631209.787687,93144,139.2261505126953
1526631259.5005095,93250,139.20973205566406
1526631309.768686,93357,139.19126892089844
1526631509.4847507,93615,139.34097290039062
1526631559.412718,93713,139.2501983642578
1526631659.65304,93923,139.3338165283203
1526631709.3790212,94029,139.360107421875
1526631759.8217323,94136,139.3520965576172
1526631809.7227147,94241,139.32728576660156
1526631909.7166195,94455,139.61227416992188
1526632059.5377266,94773,139.92152404785156
1526632109.7886093,94879,140.07522583007812
1526632159.4731772,94984,140.10549926757812
1526632209.7815492,95091,140.16421508789062
1526632259.415812,95164,140.03561401367188
1526632309.4261706,95271,140.12539672851562
1526632359.576108,95375,140.24288940429688
1526632409.6677938,95481,140.29824829101562
1526632459.7193732,95587,140.22921752929688
1526632509.822553,95694,139.8352813720703
1526632559.701011,95801,139.93580627441406
1526632609.5213068,95907,139.978515625
1526632659.581594,96013,139.9270782470703
1526632709.6741815,96120,140.0504913330078
1526632809.415954,96333,139.9337158203125
1526632859.602988,96440,139.9358673095703
1526632909.6932375,96547,139.9591827392578
1526632959.4774392,96652,139.75242614746094
1526633509.7442927,97616,139.6937713623047
1526633659.6692939,97933,140.31524658203125
1526633709.7738936,98040,140.45150756835938
1526633759.782103,98147,140.30987548828125
1526633809.3641365,98253,140.17381286621094
1526633909.3802152,98465,139.9289093017578
1526633959.589162,98572,139.81358337402344
1526634009.777572,98678,139.68893432617188
1526634059.3410275,98783,139.93756103515625
1526634109.7695682,98891,139.74301147460938
1526634209.714523,99103,139.91136169433594
1526634259.6610217,99210,140.0260772705078
1526634309.8461637,99317,139.95486450195312
1526634359.5640097,99423,139.91407775878906
1526634409.7561996,99530,139.9921112060547
1526634459.8358014,99636,140.05552673339844
1526634509.8527007,99743,140.30801391601562
1526634559.804348,99850,140.43495178222656
1526634609.6487753,99957,140.25033569335938
1526634709.8252459,100138,140.32029724121094
1526634809.6125438,100348,140.2618865966797
1526634859.7934706,100453,140.21514892578125
1526634959.6641157,100666,140.21092224121094
1526635078.887006,100757,140.35162353515625
1526635109.5831468,100819,140.4478759765625
1526635209.3977578,101024,140.6931610107422
1526635259.697368,101132,140.83824157714844
1526635309.376955,101238,140.95065307617188
1526635359.7087128,101346,140.78721618652344
1526635409.517904,101452,140.71832275390625
1526635459.4558578,101559,140.7996826171875
1526635659.8085873,101982,140.6152801513672
1526635759.3789709,102194,140.28387451171875
1526635909.888653,102483,140.62164306640625
1526635959.409233,102587,140.5408477783203
1526636059.3283565,102799,140.68821716308594
1526636109.4257145,102905,140.4724884033203
1526636159.4204602,103012,140.67152404785156
1526636259.4572997,103225,140.96755981445312
1526636309.7857912,103332,141.03822326660156
1526636359.5316708,103438,141.05459594726562
1526636409.433908,103544,140.99729919433594
1526636459.4697356,103651,141.04893493652344
1526636509.4668868,103758,141.05093383789062
1526636559.3849394,103864,141.02584838867188
1526636609.500121,103971,141.00209045410156
1526636659.5775676,104077,140.96688842773438
1526636879.5034187,104379,140.84710693359375
1526636909.638664,104441,140.7900390625
1526636959.471815,104540,141.07315063476562
1526637059.4325545,104723,140.95489501953125
1526637109.719255,104831,141.02105712890625
1526637159.7565982,104937,141.14988708496094
1526637209.6069806,105042,141.1111297607422
1526637259.5169642,105149,141.10940551757812
1526637409.5024672,105468,141.0964813232422
1526637459.7210555,105575,141.0829620361328
1526637509.627439,105679,140.76644897460938
1526637559.8218696,105786,140.7309112548828
1526637609.4442873,105892,140.70938110351562
1526637659.586145,105999,140.7746124267578
1526637709.8177836,106106,140.83416748046875
1526637809.7162294,106318,140.8079376220703
1526637859.7473238,106425,140.60726928710938
1526637909.765107,106530,140.75750732421875
1526637959.556713,106634,140.78855895996094
1526638009.4620142,106740,140.70736694335938
1526638059.7201738,106846,140.9131317138672
1526638159.6451921,107058,141.0242462158203
1526638309.5978246,107349,141.19395446777344
1526638359.6219926,107452,141.30120849609375
1526638459.4738166,107665,141.3657989501953
1526638709.6336102,108031,141.54624938964844
1526638759.752749,108130,141.62899780273438
1526638859.3475022,108342,141.64413452148438
1526638909.7271862,108449,141.60165405273438
1526639059.510863,108767,141.54515075683594
1526639159.5727148,108977,141.47689819335938
1526639209.405482,109083,141.5028076171875
1526639259.700806,109189,141.3834228515625
1526639359.7325864,109401,141.4015655517578
1526639409.7549732,109508,141.35055541992188
1526639459.4091802,109581,141.3896942138672
1526639509.4209812,109688,141.3267822265625
1526639609.4088888,109897,141.21075439453125
1526639659.5334775,110002,141.33355712890625
1526639709.6190705,110107,141.3325958251953
1526639759.6921394,110214,141.29945373535156
1526639809.69737,110321,141.4609375
1526639909.401701,110532,141.35862731933594
1526639959.4188237,110638,141.24778747558594
1526640009.751296,110745,141.26100158691406
1526640109.3842282,110958,141.06808471679688
1526640159.672424,111064,141.15013122558594
1526640309.3805728,111383,141.004150390625
1526640479.295618,111582,140.6596221923828
1526640509.4804463,111644,140.6194305419922
1526640609.817932,111849,140.6894989013672
1526640659.842439,111924,140.85435485839844
1526640709.554021,112030,140.93548583984375
1526640759.8149283,112135,141.01654052734375
1526640809.4246988,112240,140.90516662597656
1526640859.3707778,112347,140.92027282714844
1526640909.688869,112454,140.84422302246094
1526641059.7558465,112774,140.7644805908203
1526641109.5188336,112879,140.6329345703125
1526641159.7147024,112986,140.56900024414062
1526641209.7293377,113093,140.55238342285156
1526641259.7183993,113200,140.4422607421875
1526641309.8344731,113308,140.42738342285156
1526641359.3348353,113413,140.39842224121094
1526641459.6660774,113627,140.52806091308594
1526641509.6984253,113732,140.4311981201172
1526641559.7108798,113839,140.46240234375
1526641609.8058846,113946,140.47315979003906
1526641659.5571682,114051,140.57144165039062
1526641709.343315,114157,140.57342529296875
1526641859.6764488,114446,140.6561737060547
1526641959.7904847,114656,140.59144592285156
1526642009.5885975,114762,140.4946746826172
1526642059.8433533,114869,140.6428985595703
1526642109.5619183,114975,140.6018524169922
1526642159.3914614,115081,140.75103759765625
1526642279.7591653,115172,140.6688690185547
1526642309.401856,115233,140.64639282226562
1526642359.719614,115332,140.69064331054688
1526642409.6671016,115438,140.54510498046875
1526642459.8052254,115545,140.69473266601562
1526642609.5838077,115864,140.56985473632812
1526642659.7833543,115971,140.60260009765625
1526642809.643174,116288,140.70640563964844
1526642859.4641492,116395,140.78750610351562
1526642959.5225666,116604,140.64691162109375
1526643009.7466562,116711,140.7098388671875
1526643059.7558289,116786,140.63998413085938
1526643159.6612766,116998,140.382568359375
1526643209.8337533,117104,140.31356811523438
1526643259.497633,117210,140.37945556640625
1526643359.404207,117424,140.66452026367188
1526643409.4928718,117531,140.7485809326172
1526643459.879507,117637,140.63653564453125
1526643559.8357036,117848,140.664794921875
1526643609.7658994,117953,140.84652709960938
1526643659.629049,118059,140.91323852539062
1526643759.7282016,118272,140.97508239746094
1526643809.626083,118377,140.9509735107422
1526643859.4976158,118483,141.04237365722656
1526643959.6599655,118695,141.26837158203125
1526644080.0455465,118785,141.28713989257812
1526644159.8487887,118944,141.2298126220703
1526644209.6220596,119050,141.1393585205078
1526644259.3905559,119126,141.2849578857422
1526644309.4091754,119233,141.06529235839844
1526644359.82191,119337,141.0668487548828
1526644409.787363,119443,141.09695434570312
1526644509.390341,119654,141.0933380126953
1526644559.7713764,119762,141.13246154785156
1526644709.6883512,120079,141.16648864746094
1526644809.6802657,120293,141.10484313964844
1526644959.4866288,120612,141.31101989746094
1526645159.84606,121037,141.19712829589844
1526645409.4966073,121568,140.841064453125
1526645559.373367,121854,140.80670166015625
1526645609.6213543,121961,140.88404846191406
1526645659.6272037,122068,140.6514129638672
1526645709.572435,122175,140.6862335205078
1526645759.7089443,122282,140.78822326660156
1526645959.4799268,122532,140.5819549560547
1526646009.4623308,122638,140.53411865234375
1526646109.5457761,122851,140.61158752441406
1526646159.7725968,122958,140.54100036621094
1526646259.7845936,123170,140.42294311523438
1526646309.440378,123276,140.4530029296875
1526646359.6618598,123383,140.40643310546875
1526646409.537284,123489,140.46148681640625
1526646509.8158164,123702,140.4130096435547
1526646559.5588527,123808,140.53561401367188
1526646609.566145,123915,140.52883911132812
1526646659.47041,123990,140.5817413330078
1526646709.5343225,124097,140.53945922851562
1526646809.815084,124307,140.63070678710938
1526646859.3777235,124412,140.79205322265625
1526646909.7864854,124520,140.918212890625
1526647009.8954604,124730,140.90170288085938
1526647109.4349039,124941,141.01353454589844
1526647159.8324792,125049,141.12149047851562
1526647259.5295753,125262,141.32960510253906
1526647409.3669112,125580,141.2906036376953
1526647509.3552308,125794,141.37001037597656
1526647759.7353365,126153,141.55120849609375
1526647809.4990094,126259,141.6260986328125
1526647859.495602,126336,141.56637573242188
1526647909.5831628,126442,141.48817443847656
1526648059.818748,126759,141.5003662109375
1526648159.595263,126972,141.48538208007812
1526648309.4055126,127291,141.43609619140625
1526648359.4472988,127396,141.45709228515625
1526648459.3818092,127607,141.1963348388672
1526648509.6593866,127713,141.2218780517578
1526648559.5053496,127818,141.17835998535156
1526648709.3772342,128137,140.73362731933594
1526648759.8189056,128244,140.6675262451172
1526648909.836448,128563,140.6895751953125
1526648959.5261476,128670,140.56881713867188
1526649009.7671912,128777,140.4848175048828
1526649059.5910766,128851,140.4491424560547
1526649109.7140338,128958,140.51046752929688
1526649159.412379,129061,140.6685333251953
1526649209.7808383,129167,140.57611083984375
1526649309.3611586,129380,140.69482421875
1526649359.7639468,129487,140.57363891601562
1526649480.2667875,129577,140.57398986816406
1526649509.3934958,129637,140.56634521484375
1526649559.4196167,129735,140.6188507080078
1526649609.8318825,129839,140.5943145751953
1526649659.483532,129945,140.5953369140625
1526649709.6626427,130052,140.66006469726562
1526649759.5676093,130159,140.61277770996094
1526649959.453264,130583,140.45278930664062
1526650109.5356095,130900,140.5576934814453
1526650159.3742914,131006,140.4504852294922
1526650209.7934203,131113,140.41104125976562
1526650259.4305408,131190,140.50694274902344
1526650359.374378,131401,140.43800354003906
1526650409.4973736,131507,140.3341064453125
1526650459.4082854,131612,140.13356018066406
1526650509.4824312,131719,140.07472229003906
1526650559.5407777,131825,140.0146942138672
1526650609.4378679,131932,139.95265197753906
1526650659.631463,132037,140.01515197753906


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle135-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566136.2304525,6,0.3582000136375427
1526566519.0036998,8,0.3449999988079071
1526566940.499459,21,0.3264000117778778
1526567339.0749269,22,0.3248000144958496
1526568146.3272095,61,0.3061000108718872
1526568687.7273374,139,0.25769999623298645
1526569912.3470876,374,0.16930000483989716
1526571242.649584,493,0.15459999442100525
1526572381.9207382,681,0.1242000013589859
1526573735.0811515,979,0.10419999808073044
1526574692.537038,1249,0.09300000220537186
1526575897.331127,1639,0.08489999920129776
1526577392.2181501,2002,0.07329999655485153
1526578540.398177,2366,0.07519999891519547
1526579811.902677,2790,0.0649000033736229
1526580681.6073077,3217,0.06030000001192093
1526581879.12262,3730,0.06040000170469284
1526582743.8520446,3627,0.06459999829530716
1526582763.2962348,3638,0.060100000351667404
1526582853.1058369,3657,0.06069999933242798
1526582920.8956373,3782,0.06080000102519989
1526583036.0299678,3854,0.0625
1526583256.1404316,4006,0.05820000171661377
1526583480.7412746,4168,0.05490000173449516
1526583907.2024395,4619,0.06419999897480011
1526584472.4702091,5380,0.05660000070929527
1526585288.4697437,6698,0.053300000727176666
1526586488.6780887,8868,0.0502999983727932
1526587690.7151306,11035,0.06080000102519989
1526588890.2102432,13354,0.055799998342990875
1526590087.7788126,14425,0.0502999983727932
1526590105.6757128,14433,0.05009999871253967
1526590200.2730489,14451,0.052799999713897705
1526590265.5736232,14566,0.050999999046325684
1526590379.7944446,14632,0.04919999837875366
1526590604.289859,14781,0.04960000142455101
1526590826.520775,14927,0.04839999973773956
1526591253.536245,15369,0.05380000174045563
1526591820.5642228,16139,0.045499999076128006
1526592632.7723503,17463,0.052400000393390656
1526593833.9345891,19664,0.04690000042319298
1526595033.6182318,21562,0.04859999939799309
1526596236.2610052,23695,0.04809999838471413
1526597433.01326,25852,0.04619999974966049
1526598633.7863345,28173,0.04769999906420708
1526599833.8183,30509,0.04780000075697899
1526601067.5483804,32749,0.0551999993622303
1526602233.3890834,35016,0.04639999940991402
1526603480.6578412,37460,0.052400000393390656
1526604633.9993033,39877,0.05469999834895134
1526605833.864218,42216,0.05849999934434891
1526607033.3548586,44558,0.04969999939203262
1526608232.6651511,46899,0.056699998676776886
1526609433.608172,49419,0.04349999874830246
1526610632.3099244,51772,0.059700001031160355
1526611834.0900397,54131,0.046300001442432404
1526613031.8967216,56664,0.04270000010728836
1526614232.8566794,59017,0.04569999873638153
1526615433.6690772,61373,0.04439999908208847
1526616633.0784724,63906,0.046799998730421066
1526617832.7692277,66268,0.046799998730421066
1526619033.654595,68614,0.04659999907016754
1526620232.7602575,71134,0.045899998396635056
1526621432.3414214,73479,0.046300001442432404
1526622633.4176178,75825,0.05490000173449516
1526623833.7788172,78348,0.04580000042915344
1526625032.0304582,80697,0.04809999838471413
1526626232.4370131,83045,0.0502999983727932
1526627431.6320138,85563,0.04899999871850014
1526628633.1708715,87915,0.04230000078678131
1526629833.9018643,90255,0.0471000000834465
1526631032.908691,92773,0.050700001418590546
1526632234.4487472,95111,0.04430000111460686
1526633433.6357036,97455,0.04989999905228615
1526634633.4011796,99977,0.05700000002980232
1526635833.2491271,102321,0.052299998700618744
1526637031.8517942,104664,0.042500000447034836
1526638232.333772,107185,0.04340000078082085
1526639434.489714,109528,0.047200001776218414
1526640633.312111,111868,0.045499999076128006
1526641833.6677308,114391,0.04500000178813934
1526643033.964047,116731,0.04500000178813934
1526644233.104326,119070,0.04190000146627426
1526645432.571278,121588,0.04820000007748604
1526646633.3174942,123935,0.04879999905824661
1526647832.5395546,126279,0.04270000010728836
1526649034.2135081,128797,0.04430000111460686
1526650232.1205652,131132,0.04410000145435333


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle175-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526567030.7663536,11,175.09132385253906
1526567489.5319688,14,175.1136474609375
1526567532.9447,33,175.23858642578125
1526568389.9712355,42,175.29783630371094
1526568483.1346278,83,175.5622100830078
1526568914.4698522,95,175.63783264160156
1526568973.8339345,96,175.643798828125
1526568981.607272,99,175.6634979248047
1526569031.9914525,121,175.7953643798828
1526569083.3315184,143,175.9142303466797
1526569132.7352762,165,176.0167694091797
1526569526.6458519,172,176.04611206054688
1526569532.4265282,174,176.05723571777344
1526569581.769161,196,176.14698791503906
1526569632.7305865,218,176.23733520507812
1526569732.8574045,262,176.38955688476562
1526569832.9374275,306,176.51058959960938
1526569899.5411417,310,176.52023315429688
1526570833.096709,393,176.77090454101562
1526571225.9427466,401,176.79483032226562
1526571294.6459632,402,176.79779052734375
1526571332.2180176,418,176.81932067871094
1526571383.234524,440,176.8546142578125
1526571783.3594637,451,176.87733459472656
1526571932.7737622,516,177.04034423828125
1526572375.4674149,537,177.10157775878906
1526572431.5115266,540,177.11111450195312
1526572483.2067826,563,177.16305541992188
1526572531.0955772,584,177.19784545898438
1526572583.4670076,606,177.2423095703125
1526573031.2339902,644,177.29627990722656
1526573132.5174372,688,177.34349060058594
1526573181.2233834,709,177.34573364257812
1526573333.0235605,775,177.36248779296875
1526573720.7230506,780,177.3652801513672
1526573781.3653412,781,177.3661346435547
1526573832.4489493,803,177.3875732421875
1526573882.570104,825,177.42127990722656
1526574032.2638242,890,177.4510040283203
1526574082.8769107,912,177.42066955566406
1526574532.5779793,944,177.38787841796875
1526574633.4727974,988,177.3730010986328
1526574707.7761319,992,177.37440490722656
1526574731.5275164,1002,177.3791961669922
1526574783.1110797,1025,177.4167938232422
1526574831.439571,1046,177.43223571777344
1526574932.9372208,1090,177.43228149414062
1526574981.615966,1111,177.4502716064453
1526575368.1371427,1118,177.44473266601562
1526575381.9739616,1124,177.44235229492188
1526575481.6197402,1167,177.4445037841797
1526575582.8817542,1211,177.466552734375
1526575631.6605928,1232,177.47323608398438
1526575733.2237701,1276,177.479736328125
1526575781.508518,1297,177.45896911621094
1526575899.821221,1324,177.45103454589844
1526575931.7788901,1338,177.4464569091797
1526576318.6404638,1345,177.44677734375
1526576332.092206,1351,177.45407104492188
1526576381.4743085,1373,177.4502716064453
1526576431.7417204,1395,177.4533233642578
1526576532.64249,1439,177.44041442871094
1526576581.8790143,1460,177.44085693359375
1526576633.54602,1482,177.4227752685547
1526576683.4227633,1504,177.37759399414062
1526576932.2018342,1613,177.26019287109375
1526577414.3833768,1640,177.260986328125
1526577481.9187574,1673,177.24252319335938
1526577532.6843824,1695,177.23544311523438
1526577583.6609201,1717,177.1630401611328
1526577932.1957355,1869,176.8905792236328
1526578081.472432,1934,176.74449157714844
1526578516.6970408,1963,176.60186767578125
1526578584.8675237,1964,176.5977325439453
1526578633.6847017,1985,176.49208068847656
1526578831.3688588,2071,175.9044189453125
1526578882.4299252,2093,175.7991943359375
1526578931.2733161,2114,175.6435089111328
1526578983.0223706,2137,175.40914916992188
1526579081.4667687,2179,175.15553283691406
1526579132.0531154,2201,175.04080200195312
1526579282.112599,2266,174.3994140625
1526579785.3773973,2324,173.30885314941406
1526579850.7688966,2325,173.29998779296875
1526579933.1276946,2360,172.9222412109375
1526580033.5195262,2403,172.2545166015625
1526580082.593502,2424,171.90164184570312
1526580133.1942444,2447,171.64291381835938
1526580182.0312047,2468,171.17198181152344
1526580232.78251,2490,170.51043701171875
1526580282.2162352,2512,169.90283203125
1526580383.0529914,2555,168.69593811035156
1526580432.5028832,2576,167.927978515625
1526580482.1002767,2598,166.96255493164062
1526580632.8155591,2663,164.64306640625
1526580700.8433516,2668,164.4471435546875
1526580731.7206898,2681,164.26260375976562
1526581177.8097262,2713,163.66331481933594
1526581183.2268097,2715,163.6343536376953
1526581231.9760702,2736,163.4655303955078
1526581331.9870028,2779,161.9683074951172
1526581381.5422587,2801,160.6920166015625
1526581481.2814677,2844,159.69908142089844
1526581533.3130882,2867,159.3241424560547
1526581632.3949254,2910,157.95700073242188
1526581681.8468018,2932,157.5609588623047
1526581732.7711236,2955,156.99237060546875
1526581832.0523164,2998,155.9136962890625
1526582032.688368,3061,154.6236572265625
1526582081.6092238,3082,154.1109161376953
1526582131.4831836,3104,153.89984130859375
1526582181.760519,3126,153.5455322265625
1526582724.1837792,3018,155.399169921875
1526582743.0008194,3029,155.1404266357422
1526582760.644716,3048,154.8727264404297
1526582900.1107852,3080,154.5038604736328
1526582978.3332784,3107,153.82054138183594
1526583049.495245,3140,153.49737548828125
1526583073.1314945,3173,152.9278564453125
1526583168.801379,3264,151.9169464111328
1526583234.7054892,3283,151.89122009277344
1526583585.937698,3663,149.07778930664062
1526583769.1083643,3961,146.76275634765625
1526583918.962762,4159,145.71615600585938
1526583969.1870492,4277,144.76756286621094
1526584054.2193422,4343,144.77528381347656
1526584068.9946647,4378,144.6216278076172
1526584269.193555,4720,144.13076782226562
1526584318.7866154,4838,143.90870666503906
1526584369.1149492,4959,143.8207550048828
1526584450.0943763,5014,143.70826721191406
1526584568.837842,5278,142.23489379882812
1526584619.0547006,5399,141.94564819335938
1526584678.675178,5402,141.89537048339844
1526584719.0084763,5498,141.63392639160156
1526584769.0897057,5619,140.71653747558594
1526584818.97852,5739,141.41485595703125
1526584928.2249691,5863,141.98355102539062
1526584969.186741,5960,142.90570068359375
1526585018.9214756,6078,142.4298858642578
1526585119.1616743,6319,142.34266662597656
1526585203.7410157,6385,142.0918731689453
1526585219.0618477,6421,142.05491638183594
1526585269.0699332,6539,142.3167266845703
1526585319.1027694,6634,141.70225524902344
1526585368.9054725,6754,141.82736206054688
1526585519.1437936,6978,141.98060607910156
1526585568.8999224,7096,141.95274353027344
1526585669.1402488,7334,142.96189880371094
1526585869.0413651,7677,141.49273681640625
1526585919.185557,7797,141.10081481933594
1526586019.0697715,8033,142.24156188964844
1526586068.9017391,8153,142.0945587158203
1526586119.0606375,8274,142.53634643554688
1526586207.690965,8350,142.3468017578125
1526586219.167266,8377,142.4794921875
1526586269.0910532,8496,142.82357788085938
1526586418.7861342,8853,141.9902801513672
1526586611.3045156,9155,141.15438842773438
1526586618.9254384,9173,141.2853240966797
1526586669.1129143,9294,140.9799041748047
1526586719.1703823,9415,140.43026733398438
1526586818.942611,9650,140.92955017089844
1526587055.0680177,10081,141.1093292236328
1526587119.1254249,10234,140.4617462158203
1526587218.9105988,10474,141.24346923828125
1526587269.1389954,10593,140.86178588867188
1526587318.9219825,10711,140.87960815429688
1526587369.1430597,10830,140.90493774414062
1526587419.18574,10950,141.46029663085938
1526587543.9322274,11112,141.0030517578125
1526587569.1894133,11172,140.91177368164062
1526587668.920676,11411,141.3166046142578
1526587769.1416004,11629,141.53271484375
1526587868.9457076,11865,141.2267303466797
1526588118.847019,12327,141.0989227294922
1526588218.8744667,12567,141.18800354003906
1526588268.893756,12686,140.8654022216797
1526588368.8453906,12926,141.73023986816406
1526588418.918369,13044,141.85076904296875
1526588469.0229926,13164,141.62789916992188
1526588519.0783706,13283,141.96231079101562
1526588568.8936417,13403,142.52967834472656
1526588672.124987,13514,142.8018798828125
1526588718.9916413,13627,142.92507934570312
1526588768.8829753,13747,142.72618103027344
1526588819.153492,13867,143.3370819091797
1526588869.1319332,13987,142.7891845703125
1526589068.8529913,14441,141.302490234375
1526589118.8582153,14560,142.4376983642578
1526589218.9940705,14801,142.5287628173828
1526589418.978118,15144,142.0252227783203
1526589618.7887032,15624,141.60057067871094
1526589668.9380343,15745,141.20555114746094
1526589719.1250107,15866,141.08389282226562
1526589768.9306386,15984,141.47938537597656
1526589868.9407108,16221,141.65818786621094
1526589918.890176,16341,141.1131591796875
1526589968.8487897,16461,141.56390380859375
1526590036.856497,16487,141.70594787597656
1526590068.962453,16564,141.5895233154297
1526590118.8342366,16661,141.25987243652344
1526590269.1738732,17021,141.23109436035156
1526590318.995909,17141,140.93479919433594
1526590418.9013734,17381,140.55296325683594
1526590618.9149382,17858,140.64239501953125
1526590718.7764044,18096,141.3410186767578
1526590868.9240632,18320,141.82395935058594
1526590919.180382,18441,142.08448791503906
1526590969.1760938,18561,141.66773986816406
1526591019.1178663,18680,141.53582763671875
1526591068.9841242,18800,141.64805603027344
1526591118.8849313,18920,141.67654418945312
1526591169.0977764,19041,141.59324645996094
1526591219.0461493,19161,141.88597106933594
1526591368.8519444,19497,141.0006561279297
1526591468.8812013,19734,141.23158264160156
1526591519.1593697,19853,140.84356689453125
1526591618.885992,20092,140.87289428710938
1526591719.0089006,20195,140.5586395263672
1526591768.933656,20315,140.55667114257812
1526591818.8676543,20434,140.60723876953125
1526591868.8451064,20554,140.75267028808594
1526591918.8368406,20674,140.5904998779297
1526591968.9276628,20794,140.96421813964844
1526592019.1148813,20915,140.8990936279297
1526592069.1498404,21034,140.9582061767578
1526592118.895357,21154,141.0049591064453
1526592169.0382366,21274,141.0006561279297
1526592218.9017246,21394,141.01930236816406
1526592319.0898678,21633,140.81503295898438
1526592369.132079,21752,140.7424774169922
1526592468.9827116,21990,140.77557373046875
1526592569.0513723,22207,140.47897338867188
1526592640.8339918,22242,140.40150451660156
1526592669.063933,22310,140.70562744140625
1526592718.8525422,22430,140.73886108398438
1526592769.0339973,22551,140.37112426757812
1526592868.999109,22792,140.6517333984375
1526592918.8963299,22911,140.3939971923828
1526593019.0509803,23152,140.5240936279297
1526593069.0577636,23272,140.84246826171875
1526593118.9004707,23392,141.50802612304688
1526593168.9443371,23511,141.31752014160156
1526593218.837465,23631,141.4517364501953
1526593318.8891587,23872,141.253662109375
1526593369.0122912,23992,141.10263061523438
1526593418.9745965,24109,141.24375915527344
1526593469.1578393,24228,140.8701934814453
1526593719.1605108,24667,141.4520263671875
1526593768.9581888,24787,142.03025817871094
1526593919.104561,25147,141.06552124023438
1526593968.7974305,25265,140.99948120117188
1526594068.9053907,25506,140.81515502929688
1526594118.8663936,25626,140.71746826171875
1526594219.0544035,25866,140.55931091308594
1526594319.1031406,26107,140.575927734375
1526594569.1677406,26706,140.339111328125
1526594619.0715344,26824,140.64239501953125
1526594769.1207619,27184,141.27992248535156
1526594839.2756164,27215,141.1239471435547
1526594868.8600001,27286,141.1785430908203
1526594918.7867153,27384,141.31265258789062
1526594968.9536462,27505,141.65087890625
1526595018.9881337,27624,141.6471405029297
1526595119.0919502,27865,141.9048614501953
1526595218.7953367,28105,142.42486572265625
1526595319.0434396,28345,142.000244140625
1526595418.93482,28586,141.3743133544922
1526595569.2032173,28947,141.06472778320312
1526595768.7905223,29426,142.07582092285156
1526595818.942173,29546,142.32469177246094
1526595869.090416,29664,141.80545043945312
1526595918.8258605,29783,141.81007385253906
1526596018.8336031,30023,141.605712890625
1526596106.2350914,30095,141.7393798828125
1526596218.9423604,30343,141.54966735839844
1526596268.7868335,30463,141.67294311523438
1526596368.8438485,30702,141.48040771484375
1526596519.1530452,31064,141.00238037109375
1526596669.1738317,31424,140.9718780517578
1526596718.9324827,31544,140.98959350585938
1526596768.8197453,31664,141.41896057128906
1526596819.0269272,31784,141.8782196044922
1526596868.8616893,31903,141.78269958496094
1526596969.0288434,32144,141.56301879882812
1526597019.1797807,32265,141.53611755371094
1526597068.976937,32385,141.79002380371094
1526597118.7841337,32504,142.2790985107422
1526597168.9477892,32625,142.1494140625
1526597218.815177,32744,142.41055297851562
1526597269.1519115,32863,142.62855529785156
1526597368.895791,33078,142.0089569091797
1526597499.4294114,33255,141.92063903808594
1526597518.8073206,33301,141.83636474609375
1526597668.9691255,33662,141.68624877929688
1526597718.879432,33782,141.576416015625
1526597919.0444078,34262,141.87734985351562
1526598068.9337654,34623,142.2377166748047
1526598119.100361,34744,142.25558471679688
1526598218.7966187,34983,142.3649444580078
1526598268.8835604,35103,142.3089141845703
1526598369.1076012,35344,142.37962341308594
1526598469.004161,35582,142.56402587890625
1526598619.1903565,35921,142.80848693847656
1526598669.1805193,36040,142.70584106445312
1526598968.8540123,36757,142.34254455566406
1526599118.9585865,36981,142.36053466796875
1526599169.0414426,37102,142.42572021484375
1526599218.7828119,37220,142.52203369140625
1526599268.9935863,37341,142.4684600830078
1526599318.9814372,37461,142.5286102294922
1526599368.8119404,37581,142.27420043945312
1526599418.9798288,37702,142.37933349609375
1526599519.162562,37942,142.4551544189453
1526599569.1519876,38062,142.5641632080078
1526599619.0027924,38182,142.2249298095703
1526599668.8521955,38302,142.2892608642578
1526599719.0676985,38401,142.04312133789062
1526599768.9168174,38520,142.1423797607422
1526599818.8261073,38640,142.2830352783203
1526600018.9038336,39121,142.08193969726562
1526600069.064055,39242,141.8792266845703
1526600368.8391557,39963,141.8291473388672
1526600469.559231,40202,141.8711395263672
1526600518.8932583,40320,141.94483947753906
1526600569.0996065,40441,141.79278564453125
1526600619.1073077,40561,141.61431884765625
1526600718.4835284,40663,141.4873809814453
1526600719.0860481,40664,141.48431396484375
1526600768.8294683,40784,141.29473876953125
1526600818.870083,40903,141.00411987304688
1526600869.1147745,41024,140.8280792236328
1526600919.0240142,41119,140.52610778808594
1526600968.8736608,41239,140.60818481445312
1526601019.034136,41360,140.2745361328125
1526601068.8473876,41479,140.13430786132812
1526601118.932234,41599,140.26263427734375
1526601169.1253626,41720,140.357421875
1526601218.8556097,41840,140.00228881835938
1526601269.0512683,41961,140.15994262695312
1526601368.8040948,42200,140.35302734375
1526601418.9839785,42321,139.98683166503906
1526601468.9662178,42441,140.1060028076172
1526601568.9799554,42681,139.4096221923828
1526601668.887821,42922,139.80177307128906
1526601768.9703796,43163,140.21519470214844
1526601818.97085,43282,140.69969177246094
1526601968.7799249,43642,140.97341918945312
1526602019.0001583,43763,141.19534301757812
1526602069.1084363,43882,141.3036651611328
1526602168.8289418,44100,141.191650390625
1526602218.961524,44221,141.57557678222656
1526602269.1636167,44339,141.3286590576172
1526602368.9393556,44577,141.40899658203125
1526602518.5133553,44799,141.6226043701172
1526602519.1067271,44800,141.61087036132812
1526602618.7880905,45039,141.51608276367188
1526602668.970127,45160,141.75596618652344
1526602719.1687028,45281,141.58282470703125
1526602768.8612814,45401,141.68426513671875
1526602819.0289576,45522,141.50579833984375
1526602868.9124877,45641,141.5792999267578
1526602918.8567057,45761,141.65061950683594
1526602969.0039337,45882,142.16009521484375
1526603019.1374583,46003,142.33346557617188
1526603118.9808009,46242,142.12960815429688
1526603168.828508,46362,141.85873413085938
1526603219.0514345,46483,141.74549865722656
1526603369.172636,46821,141.35317993164062
1526603418.9919798,46941,141.19203186035156
1526603469.1256406,47062,141.1948699951172
1526603569.1001208,47303,140.81643676757812
1526603618.9716792,47422,140.8185272216797
1526603669.0834005,47543,140.7648468017578
1526603718.7784314,47663,141.039794921875
1526603818.8509004,47904,141.38807678222656
1526603918.9567847,48144,141.13742065429688
1526603969.1971927,48265,140.97666931152344
1526604018.999223,48385,140.83847045898438
1526604118.934947,48621,141.3366241455078
1526604218.9467347,48862,141.1613311767578
1526604318.8234253,48965,141.17955017089844
1526604369.1335518,49086,141.0149688720703
1526604418.8214347,49205,140.80821228027344
1526604568.924237,49543,140.86795043945312
1526604769.1324685,50024,140.52957153320312
1526604819.014581,50144,140.97337341308594
1526604868.9147518,50264,141.29664611816406
1526604918.9816003,50385,141.02439880371094
1526604968.8326216,50504,141.3445587158203
1526605069.1527987,50746,141.26271057128906
1526605118.8893676,50866,141.03762817382812
1526605268.9532287,51226,140.90408325195312
1526605318.9392552,51346,140.74484252929688
1526605418.9408252,51587,140.50326538085938
1526605518.873007,51826,140.1357421875
1526605569.0788746,51947,140.18788146972656
1526605718.9589465,52283,140.17739868164062
1526605818.924398,52524,140.5714874267578
1526605869.0187376,52642,140.4986114501953
1526605918.7773561,52761,140.32070922851562
1526606018.9876945,53001,140.05345153808594
1526606118.8169098,53104,139.87742614746094
1526606169.0431411,53225,139.96441650390625
1526606219.1522396,53346,139.93475341796875
1526606268.7899997,53464,139.76358032226562
1526606319.0006373,53585,139.82211303710938
1526606368.9775946,53705,139.73997497558594
1526606419.1749313,53826,139.5049591064453
1526606468.910405,53946,139.2857666015625
1526606668.9784875,54425,139.58358764648438
1526606718.8890069,54545,139.6686248779297
1526606819.092028,54785,139.55735778808594
1526606918.8145108,55004,139.29847717285156
1526606968.7958055,55124,138.96292114257812
1526607018.9873629,55244,139.03819274902344
1526607068.8231401,55364,139.2548370361328
1526607119.012981,55485,139.0859832763672
1526607169.0483491,55605,138.7515411376953
1526607218.803601,55725,138.80487060546875
1526607269.121118,55845,138.57034301757812
1526607318.9097166,55965,138.5707244873047
1526607418.9052694,56206,139.22607421875
1526607469.1195865,56327,138.94940185546875
1526607519.0801053,56446,138.8632354736328
1526607569.0106213,56566,138.81190490722656
1526607618.8927803,56686,139.3673858642578
1526607718.8127866,56923,139.12045288085938
1526607769.0971603,57043,139.1910858154297
1526607818.831875,57163,139.33993530273438
1526607918.9868958,57266,139.7822723388672
1526607968.7827752,57386,139.65042114257812
1526608019.0609791,57507,139.8249053955078
1526608069.1082215,57626,139.80445861816406
1526608119.1516347,57724,139.8946075439453
1526608168.867536,57843,140.04238891601562
1526608218.9699497,57964,139.86160278320312
1526608269.057596,58085,140.01136779785156
1526608318.9967995,58204,140.27609252929688
1526608469.135538,58567,140.32040405273438
1526608569.0826826,58806,140.47987365722656
1526608669.0552225,59047,140.25155639648438
1526608818.8725588,59406,140.36819458007812
1526608869.0812554,59527,140.31564331054688
1526608918.946059,59647,140.8468475341797
1526608969.0009303,59767,141.02601623535156
1526609018.8445501,59887,141.00062561035156
1526609068.8662038,60006,141.27163696289062
1526609119.1498349,60127,140.86705017089844
1526609169.1227856,60247,140.89984130859375
1526609218.883901,60367,140.99539184570312
1526609268.79134,60487,141.0614776611328
1526609318.8204792,60585,140.88922119140625
1526609368.871165,60704,140.99249267578125
1526609419.1049943,60825,140.7638397216797
1526609568.9072626,61182,140.01466369628906
1526609618.8424232,61301,140.05628967285156
1526609818.8815722,61645,140.26101684570312
1526609869.1334746,61766,140.48892211914062
1526609968.8630476,62005,140.8505401611328
1526610018.8614638,62125,140.8011474609375
1526610069.0291038,62245,140.96363830566406
1526610118.8596203,62365,140.72488403320312
1526610169.1254072,62485,140.87660217285156
1526610218.9439883,62605,140.81658935546875
1526610369.1244428,62965,140.6843719482422
1526610419.1116295,63084,140.8521270751953
1526610468.9345505,63204,140.9573974609375
1526610669.1273303,63662,140.9246063232422
1526610719.0414834,63782,140.9706268310547
1526610818.777947,64022,141.22708129882812
1526610868.9437997,64143,141.34304809570312
1526610918.9654238,64262,141.3919677734375
1526610969.1821017,64383,141.2291259765625
1526611068.8780937,64622,141.1626434326172
1526611218.9060402,64982,141.3426055908203
1526611268.8143616,65099,141.20094299316406
1526611369.0659664,65339,141.5298614501953
1526611419.184094,65459,141.39674377441406
1526611518.8079226,65561,141.38108825683594
1526611568.9941509,65682,141.18435668945312
1526611619.1297536,65803,141.08335876464844
1526611668.9774215,65923,141.07492065429688
1526611719.067277,66020,140.86839294433594
1526611768.9416118,66140,140.98133850097656
1526611918.7922509,66501,140.79248046875
1526611969.1299534,66621,140.76246643066406
1526612069.1473587,66862,140.61204528808594
1526612168.8494632,67102,140.47998046875
1526612218.9361353,67221,140.30601501464844
1526612268.8625607,67341,140.2731170654297
1526612319.0088146,67462,140.19134521484375
1526612419.1843781,67703,140.7285919189453
1526612469.172617,67821,140.92176818847656
1526612519.0495825,67941,140.9566650390625
1526612568.7908647,68061,140.85594177246094
1526612619.0189586,68182,141.0353240966797
1526612668.8009706,68301,140.89390563964844
1526612719.1318061,68421,140.80885314941406
1526612768.9121177,68541,140.795166015625
1526612919.0268056,68879,140.6485595703125
1526612969.0527022,68999,140.63885498046875
1526613118.9862866,69355,140.26046752929688
1526613169.1552172,69476,140.33680725097656
1526613218.9012299,69596,140.31893920898438
1526613369.1171358,69819,140.3101043701172
1526613469.118127,70059,140.4001007080078
1526613519.016861,70179,140.25592041015625
1526613569.0983982,70298,140.36102294921875
1526613619.0181715,70418,140.53285217285156
1526613668.7751384,70538,140.6842498779297
1526613718.9759598,70659,140.70310974121094
1526613768.9381495,70779,140.77154541015625
1526613818.9019136,70898,140.51119995117188
1526613918.9172637,71139,140.65362548828125
1526613968.7973497,71259,140.66033935546875
1526614018.8354576,71380,140.80313110351562
1526614119.1224449,71597,140.70001220703125
1526614268.8706028,71958,140.7277069091797
1526614318.8745468,72077,140.60684204101562
1526614368.9595637,72197,140.83355712890625
1526614419.1393452,72318,140.80776977539062
1526614469.0089738,72438,140.60093688964844
1526614568.7915633,72677,140.83628845214844
1526614618.9764984,72798,140.8648681640625
1526614668.7733793,72918,141.05911254882812
1526614768.8730962,73159,140.98326110839844
1526614819.1566877,73279,140.99180603027344
1526614919.1166923,73515,141.49696350097656
1526615118.5492485,73857,141.70147705078125
1526615168.7887912,73977,141.58670043945312
1526615219.1185417,74098,141.486328125
1526615269.099734,74218,141.4603271484375
1526615418.9151328,74555,141.4954376220703
1526615468.7983544,74675,141.2033233642578
1526615569.1062746,74916,141.16525268554688
1526615619.0658057,75035,141.10342407226562
1526615719.1189597,75276,141.1470489501953
1526615768.973954,75396,141.197265625
1526615818.8703475,75516,141.10833740234375
1526615918.786135,75756,141.01242065429688
1526615969.0355303,75877,141.16114807128906
1526616118.9344327,76237,140.6824493408203
1526616168.781423,76357,140.66799926757812
1526616268.7982671,76597,140.80087280273438
1526616319.098387,76718,140.74371337890625
1526616369.154325,76837,140.83554077148438
1526616419.1535735,76957,140.61083984375
1526616519.0190754,77175,140.5251922607422
1526616568.8608227,77295,140.33139038085938
1526616618.8904927,77414,140.4582977294922
1526616669.0050333,77532,140.42710876464844
1526616768.847648,77771,140.30093383789062
1526616918.4628289,77994,140.0718994140625
1526616969.0698032,78114,140.35610961914062
1526617018.8838162,78234,140.30148315429688
1526617069.059363,78355,140.44297790527344
1526617118.845717,78475,140.26866149902344
1526617169.1444907,78596,140.4599609375
1526617369.173371,79076,140.49366760253906
1526617418.9905877,79196,140.44009399414062
1526617469.0644932,79315,140.38455200195312
1526617518.8717911,79435,140.33755493164062
1526617668.89895,79796,139.98512268066406
1526617719.1533422,79893,140.0231475830078
1526617768.9412436,80013,139.95712280273438
1526617818.9529245,80133,139.6321258544922
1526617869.1061378,80254,139.48255920410156
1526617969.1334481,80494,139.5740966796875
1526618018.9243257,80614,139.76820373535156
1526618069.1076446,80735,139.76231384277344
1526618118.8801067,80855,139.92935180664062
1526618219.186317,81095,140.07049560546875
1526618318.9966557,81335,140.13754272460938
1526618368.813767,81455,139.9044189453125
1526618418.8835135,81576,140.09275817871094
1526618469.1221263,81693,140.1508026123047
1526618518.9695995,81812,140.43650817871094
1526618618.838755,82052,140.1453094482422
1526618718.7947416,82155,140.175048828125
1526618768.8646889,82274,140.47433471679688
1526618869.1378665,82516,140.4923095703125
1526618918.9803293,82614,140.67308044433594
1526619019.1566522,82854,140.75250244140625
1526619069.1444237,82974,140.64002990722656
1526619268.8178623,83453,140.69281005859375
1526619319.1442366,83574,140.3503875732422
1526619419.0331116,83814,140.09910583496094
1526619469.112114,83934,140.31106567382812
1526619519.048987,84053,140.44186401367188
1526619568.905409,84173,140.6016387939453
1526619618.864495,84293,140.81678771972656
1526619668.8789802,84413,140.39987182617188
1526619718.972586,84533,140.43206787109375
1526619818.8471897,84772,140.5663299560547
1526619869.0296185,84893,140.43508911132812
1526619918.9426138,85013,140.21762084960938
1526620068.920131,85373,140.26072692871094
1526620118.8274698,85470,140.11468505859375
1526620169.0282562,85591,140.15402221679688
1526620218.9104626,85711,140.10711669921875
1526620318.996337,85947,139.91940307617188
1526620669.1485448,86652,140.3029022216797
1526620719.0436301,86772,140.27474975585938
1526620768.8234265,86892,140.52224731445312
1526620818.993389,87012,140.5963592529297
1526620868.8163154,87132,140.7054901123047
1526621068.9987214,87611,141.0539093017578
1526621218.9150546,87972,141.5271759033203
1526621268.808009,88092,141.43975830078125
1526621369.1491947,88310,141.3265380859375
1526621519.141378,88670,141.42465209960938
1526621569.1606812,88790,141.3946990966797
1526621668.9665747,89029,141.3470458984375
1526621718.836342,89149,141.27975463867188
1526621768.9870691,89270,141.373046875
1526621818.85569,89390,141.48849487304688
1526621918.9179251,89630,141.24874877929688
1526621969.022805,89751,141.2337188720703
1526622019.1630716,89871,141.14784240722656
1526622068.8309615,89988,141.61279296875
1526622118.8104694,90106,141.62889099121094
1526622169.1828985,90227,141.43887329101562
1526622218.7801578,90346,141.59164428710938
1526622318.7586396,90448,141.60841369628906
1526622369.0844183,90569,141.7609405517578
1526622468.912801,90808,141.86634826660156
1526622518.8299716,90906,141.72666931152344
1526622619.0167868,91147,141.8176727294922
1526622719.080586,91387,141.94793701171875
1526622768.9793844,91507,142.1363525390625
1526622868.981349,91748,142.27488708496094
1526622968.9285922,91987,142.25509643554688
1526623019.031434,92107,142.1965789794922
1526623068.8645654,92227,142.53280639648438
1526623119.0879261,92348,142.65948486328125
1526623269.0052638,92708,142.8324432373047
1526623318.90781,92828,142.63499450683594
1526623369.1543295,92949,142.6910400390625
1526623418.9712522,93068,142.66038513183594
1526623518.9603274,93308,142.6458740234375
1526623568.779223,93428,142.45623779296875
1526623668.8648176,93668,142.37722778320312
1526623718.989304,93765,142.3096923828125
1526623969.149591,94362,142.57958984375
1526624018.9190702,94482,142.55198669433594
1526624118.9424188,94585,142.53994750976562
1526624168.855522,94705,142.4954833984375
1526624269.0233583,94945,142.38699340820312
1526624318.7940722,95065,142.23745727539062
1526624369.060061,95186,142.53286743164062
1526624418.8370624,95306,142.49899291992188
1526624518.8722806,95546,142.43911743164062
1526624569.1462784,95667,142.3788299560547
1526624619.1589088,95787,142.49319458007812
1526624718.93299,96025,142.44114685058594
1526624768.8908398,96145,142.24452209472656
1526624819.0969226,96266,142.06219482421875
1526624869.0711083,96386,142.0218963623047
1526625018.8510442,96722,142.24508666992188
1526625119.0209122,96963,142.52655029296875
1526625368.9835312,97564,142.84976196289062
1526625419.1357996,97685,142.7407989501953
1526625469.0761998,97804,142.88905334472656
1526625518.8038766,97924,142.8660888671875
1526625618.8017545,98165,142.65744018554688
1526625719.2043126,98402,142.4595489501953
1526625769.014579,98522,142.57044982910156
1526625818.8844986,98642,142.3496551513672
1526625968.952729,98865,142.44325256347656
1526626018.8221266,98985,142.26904296875
1526626069.1688275,99105,142.36997985839844
1526626118.8131537,99202,142.122314453125
1526626169.086249,99323,142.22157287597656
1526626319.162368,99683,142.37948608398438
1526626368.9745708,99803,142.3489990234375
1526626418.8756115,99923,142.38616943359375
1526626668.8237078,100524,141.98248291015625
1526626719.1138017,100645,141.9515838623047
1526626768.8431752,100765,142.03126525878906
1526626819.18435,100885,141.7328643798828
1526626918.838596,101125,141.78785705566406
1526626968.8169565,101245,142.0515594482422
1526627019.1009963,101366,142.15213012695312
1526627068.9305189,101485,142.32220458984375
1526627118.9144669,101605,142.2464141845703
1526627368.9836018,102178,142.1782989501953
1526627418.85606,102298,142.11622619628906
1526627468.9676528,102416,141.9197540283203
1526627518.8609872,102535,142.0494384765625
1526627569.003339,102654,141.98495483398438
1526627618.8457925,102774,142.2817840576172
1526627719.113002,102878,142.41607666015625
1526627768.95543,102998,142.34092712402344
1526627819.0947201,103119,142.4476776123047
1526627868.878995,103238,142.45751953125
1526627918.8223574,103358,142.4453582763672
1526627969.0463855,103479,142.3747100830078
1526628018.8037572,103599,142.19273376464844
1526628068.825446,103719,142.04638671875
1526628118.794445,103838,141.7943572998047
1526628218.8105586,104079,141.78741455078125
1526628268.8560367,104199,141.59768676757812
1526628319.1519966,104320,141.4774169921875
1526628369.1609728,104439,141.5590362548828
1526628418.9374943,104559,141.6092071533203
1526628468.9721103,104679,141.54635620117188
1526628519.0902152,104776,141.70550537109375
1526628618.9260633,105015,141.5594940185547
1526628719.1907778,105256,141.1884002685547
1526628819.06547,105497,140.9582061767578
1526628868.930622,105616,140.99864196777344
1526629018.8976452,105977,140.9202423095703
1526629119.0568533,106217,141.12203979492188
1526629168.8846376,106337,141.23939514160156
1526629268.9640372,106575,141.26705932617188
1526629369.156296,106814,141.190185546875
1526629419.0672476,106934,140.98294067382812
1526629518.77154,107036,140.74464416503906
1526629618.8364127,107276,140.73594665527344
1526629769.1357586,107614,140.61370849609375
1526629818.9424791,107734,140.6171112060547
1526629968.938459,108094,140.9421844482422
1526630069.0447538,108335,140.8502655029297
1526630219.0483952,108695,140.68409729003906
1526630368.9916382,109056,140.69789123535156
1526630419.1131668,109177,140.90261840820312
1526630469.0897593,109296,140.8957061767578
1526630518.900249,109416,140.7816619873047
1526630568.8256378,109536,140.91529846191406
1526630618.9965732,109657,140.90252685546875
1526630668.8777995,109777,140.6575164794922
1526630718.8922307,109896,140.67636108398438
1526630768.772511,110016,140.64675903320312
1526630819.056775,110137,140.6318817138672
1526630918.8638139,110355,140.71640014648438
1526630969.1638675,110475,140.542236328125
1526631018.789581,110594,140.7835235595703
1526631169.0187569,110952,140.91867065429688
1526631219.015204,111071,140.99606323242188
1526631369.1393456,111295,141.06166076660156
1526631418.9766843,111415,141.08477783203125
1526631469.0683675,111535,140.89674377441406
1526631518.9941618,111654,140.90133666992188
1526631618.8419392,111894,140.78045654296875
1526631769.1428342,112254,140.4083709716797
1526631819.0082476,112374,140.5895233154297
1526631868.892554,112494,140.5314178466797
1526631918.8669257,112614,140.4225311279297
1526631969.1927588,112735,140.35060119628906
1526632018.867972,112853,140.44007873535156
1526632068.798372,112973,140.36325073242188
1526632118.80263,113070,140.532958984375
1526632169.0790195,113191,140.52500915527344
1526632218.8260822,113311,140.4680633544922
1526632269.0489895,113431,140.3748779296875
1526632318.783744,113551,140.43154907226562
1526632368.9770114,113672,140.55979919433594
1526632418.772404,113792,140.82090759277344
1526632519.1820657,114033,141.03823852539062
1526632568.9748845,114153,141.18702697753906
1526632618.804437,114273,141.09593200683594
1526632669.1551511,114394,141.24070739746094
1526633219.0776563,115574,142.03912353515625
1526633368.9903944,115912,142.28297424316406
1526633418.8324237,116032,142.29698181152344
1526633469.0750031,116153,142.00901794433594
1526633519.1415627,116274,142.20252990722656
1526633619.0429273,116513,142.1025848388672
1526633668.8746839,116633,142.0026397705078
1526633719.081974,116754,142.0707244873047
1526633769.071928,116874,141.83642578125
1526633818.821497,116994,141.76353454589844
1526633918.8522825,117234,141.50730895996094
1526633968.9926383,117355,141.5230255126953
1526634018.8607242,117475,141.51898193359375
1526634069.1474385,117596,141.43348693847656
1526634118.869561,117715,141.51100158691406
1526634168.8776872,117835,141.29244995117188
1526634218.9600127,117955,141.38864135742188
1526634269.0500913,118075,141.64300537109375
1526634318.9865923,118195,141.69607543945312
1526634419.02096,118434,141.4975128173828
1526634518.9686897,118652,141.4908905029297
1526634568.8933306,118772,141.51780700683594
1526634668.840872,119009,141.4920654296875
1526634719.0494385,119129,141.4106903076172
1526634768.8470066,119249,141.43392944335938
1526634918.5848236,119470,141.31675720214844
1526634919.1773305,119471,141.3208770751953
1526634969.1020856,119591,141.2481689453125
1526635018.8975215,119711,141.12185668945312
1526635068.9759085,119832,140.99383544921875
1526635118.829093,119952,141.07546997070312
1526635319.0735948,120433,141.08328247070312
1526635418.8965683,120672,141.2011260986328
1526635569.1375062,121033,141.3276824951172
1526635618.8823195,121153,141.33741760253906
1526635719.136795,121370,141.440185546875
1526635768.8537457,121489,141.4188995361328
1526635819.1117737,121610,141.4082794189453
1526635919.167472,121849,141.50827026367188
1526635969.1458735,121969,141.62655639648438
1526636018.9490256,122089,141.6394805908203
1526636068.9358132,122209,141.59959411621094
1526636118.8424997,122329,141.5291290283203
1526636169.108057,122449,141.5098419189453
1526636219.0302427,122569,141.5371551513672
1526636268.871807,122689,141.3584442138672
1526636319.116392,122810,141.35755920410156
1526636468.821626,123167,141.27069091796875
1526636519.129171,123287,141.49551391601562
1526636568.9015584,123407,141.51077270507812
1526636718.5553749,123629,141.53598022460938
1526636719.1564405,123630,141.5334930419922
1526636769.0250578,123750,141.4989776611328
1526636818.8742244,123870,141.4771270751953
1526636869.0691395,123991,141.50274658203125
1526637019.0363576,124328,141.73374938964844
1526637068.8718977,124448,141.74533081054688
1526637119.1762152,124569,141.8472137451172
1526637168.903169,124689,141.9824981689453
1526637219.1968873,124809,141.89056396484375
1526637268.7918668,124928,141.7663116455078
1526637318.9458337,125049,141.71231079101562
1526637419.13561,125290,141.74069213867188
1526637468.9581704,125409,141.77207946777344
1526637518.975141,125529,142.00611877441406
1526637568.7965052,125649,141.87478637695312
1526637619.0571125,125770,141.94297790527344
1526637668.9285014,125890,141.97430419921875
1526637769.169064,126130,142.10919189453125
1526637919.1633327,126491,142.34576416015625
1526637969.023429,126610,142.3368377685547
1526638068.9784563,126851,142.3757781982422
1526638268.7841704,127307,142.18096923828125
1526638318.969718,127427,142.09226989746094
1526638418.908746,127667,142.17343139648438
1526638518.279451,127769,142.03268432617188
1526638619.1614022,128010,142.12445068359375
1526638718.8482409,128250,142.3145751953125
1526638769.0109982,128371,142.42129516601562
1526638818.824236,128490,142.40005493164062
1526638919.1267421,128732,142.15985107421875
1526638969.0926063,128852,142.1199493408203
1526639018.9821844,128972,142.1655731201172
1526639068.8483624,129091,142.13975524902344
1526639169.093718,129332,142.12828063964844
1526639219.0134358,129452,142.24684143066406
1526639268.9142387,129572,142.22035217285156
1526639319.1265588,129669,142.2111358642578
1526639369.0762556,129789,142.180419921875
1526639469.0546534,130030,142.1268768310547
1526639518.9911041,130150,142.28939819335938
1526639568.8469582,130269,142.21385192871094
1526639669.127714,130510,141.95755004882812
1526639718.9118235,130630,142.03985595703125
1526639868.9195845,130990,141.83914184570312
1526639968.7892323,131230,141.882080078125
1526640019.110386,131351,141.98329162597656
1526640119.1996248,131587,142.1019287109375
1526640169.0784767,131707,142.1464080810547
1526640219.1631618,131827,142.45814514160156
1526640318.8741257,131929,142.48049926757812
1526640368.8387694,132048,142.30523681640625
1526640419.0766296,132169,142.2711944580078
1526640469.0997102,132289,142.02972412109375
1526640618.8561995,132626,141.955322265625
1526640669.0973532,132747,142.04806518554688
1526640718.862888,132867,142.11752319335938
1526640768.805327,132987,142.28012084960938
1526640819.1473732,133108,142.45462036132812
1526640869.0524457,133227,142.3670196533203
1526640918.8397262,133347,142.39463806152344
1526641018.9781907,133588,142.49282836914062
1526641069.1739619,133709,142.5275421142578
1526641118.8795853,133827,142.7315216064453
1526641169.0861895,133948,142.7389373779297
1526641218.8636723,134068,142.6851043701172
1526641268.8731935,134188,142.70849609375
1526641418.9229796,134548,142.9629364013672
1526641518.9534671,134788,143.0059051513672
1526641568.961478,134908,143.12054443359375
1526641618.975935,135027,142.98728942871094
1526641668.8622928,135147,142.9625701904297
1526641718.879586,135245,142.8769073486328
1526641769.0939412,135366,142.79759216308594
1526641818.7848115,135486,142.83473205566406
1526641868.8829489,135603,143.07994079589844
1526641919.0839612,135723,143.10340881347656
1526641968.8375487,135843,143.30271911621094
1526642119.0915363,136067,143.07212829589844
1526642168.858358,136187,142.83473205566406
1526642318.940008,136547,142.83602905273438
1526642368.7873857,136667,142.84535217285156
1526642469.1273324,136907,142.93099975585938
1526642519.1595778,137027,142.8533477783203
1526642569.1280694,137147,142.60107421875
1526642669.0826383,137388,142.68063354492188
1526642719.0366683,137507,142.52951049804688
1526642768.9781814,137627,142.4104461669922
1526642868.7782366,137868,142.5004425048828
1526642919.0003626,137967,142.50155639648438
1526642969.095129,138087,142.3883514404297
1526643069.0473807,138328,142.38113403320312
1526643118.8340802,138448,142.318115234375
1526643168.8575087,138568,142.25367736816406
1526643268.9655566,138808,142.1138153076172
1526643319.155857,138929,141.97605895996094
1526643368.810732,139049,142.06475830078125
1526643469.161893,139290,142.07174682617188
1526643519.1212726,139410,141.85887145996094
1526643618.8224726,139650,141.97186279296875
1526643668.9183252,139768,141.9814453125
1526643718.8057296,139886,141.97756958007812
1526643768.878735,140007,141.85601806640625
1526643819.0930715,140128,141.8533172607422
1526643918.6816907,140230,141.8248748779297
1526644018.7766206,140470,141.6317596435547
1526644069.0752861,140591,141.67803955078125
1526644219.199161,140931,142.06893920898438
1526644319.0832708,141170,142.08016967773438
1526644469.0096128,141530,142.29949951171875
1526644669.0822237,142007,142.27845764160156
1526644919.0181808,142608,142.1214599609375
1526645069.1593163,142968,141.9557342529297
1526645119.018144,143088,141.84988403320312
1526645169.0625699,143208,141.9183807373047
1526645218.837562,143328,141.87704467773438
1526645269.0797868,143448,141.7200927734375
1526645419.1225321,143786,141.79409790039062
1526645468.8892522,143903,141.72573852539062
1526645568.9988163,144142,141.65072631835938
1526645619.1729465,144263,141.56922912597656
1526645719.0464761,144366,141.62283325195312
1526645769.1712954,144487,141.65411376953125
1526645818.8755436,144606,141.8944091796875
1526645869.1481664,144727,141.92247009277344
1526645968.8061163,144967,141.76490783691406
1526646019.1085367,145088,141.79612731933594
1526646069.0781481,145207,141.9796905517578
1526646118.8568027,145327,142.05209350585938
1526646169.0606172,145448,142.1129913330078
1526646269.0751805,145689,141.9764862060547
1526646318.9754546,145808,141.93153381347656
1526646368.8072855,145928,141.9099578857422
1526646468.88953,146169,141.84364318847656
1526646568.8045156,146387,141.8681640625
1526646619.096547,146507,141.86155700683594
1526646718.8862991,146747,142.06373596191406
1526646868.9337993,147107,141.92555236816406
1526646968.9212406,147348,142.04373168945312
1526647169.0356264,147829,141.87432861328125
1526647218.8224072,147949,141.94436645507812
1526647268.9043963,148067,141.94190979003906
1526647318.7990046,148186,141.94351196289062
1526647518.7095938,148529,141.79763793945312
1526647618.8061793,148770,141.91590881347656
1526647769.0768025,149109,142.0227508544922
1526647819.0464156,149229,142.03973388671875
1526647919.0187244,149468,141.9430389404297
1526647968.8331094,149588,141.8551788330078
1526648018.8658023,149708,141.74510192871094
1526648168.8649273,150069,141.67352294921875
1526648218.8356397,150189,141.6634521484375
1526648369.0117497,150550,141.64761352539062
1526648418.9305255,150669,141.50286865234375
1526648469.1127362,150790,141.4927520751953
1526648518.8776417,150910,141.509033203125
1526648569.1670506,151031,141.53346252441406
1526648618.7880075,151150,141.42752075195312
1526648668.9152944,151269,141.43890380859375
1526648768.8978367,151510,141.47389221191406
1526648819.102952,151631,141.6297607421875
1526648869.0166447,151751,141.6989288330078
1526648919.0034795,151848,141.68592834472656
1526648968.8180776,151968,141.89569091796875
1526649018.986185,152089,141.84332275390625
1526649068.783598,152206,141.94393920898438
1526649119.168391,152326,141.8743896484375
1526649169.1104739,152445,141.8354949951172
1526649369.0669448,152788,141.68499755859375
1526649519.0925028,153148,141.58729553222656
1526649568.7789829,153268,141.4564971923828
1526649619.1662896,153389,141.63214111328125
1526649669.0818017,153509,141.5550079345703
1526649768.8654332,153748,141.63699340820312
1526649819.0241714,153869,141.6121826171875
1526649868.8674073,153989,141.55239868164062
1526649918.8950844,154109,141.57711791992188
1526649968.7942646,154228,141.43907165527344
1526650018.981027,154349,141.403564453125
1526650068.8185246,154469,141.34149169921875
1526650119.071732,154567,141.24432373046875
1526650168.9939187,154687,141.44564819335938
1526650318.9805427,155047,141.30247497558594
1526650419.0334961,155288,140.9034423828125
1526650468.9588466,155407,141.07518005371094
1526650668.83583,155888,141.14212036132812


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle45-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566506.1095574,7,45.469818115234375
1526566998.1393278,9,45.60413360595703
1526567412.3487318,27,46.77062225341797
1526567470.7583456,28,46.832420349121094
1526567534.940213,57,48.577884674072266
1526567974.803499,66,49.07532501220703
1526567984.933532,70,49.2999382019043
1526568357.246718,71,49.355125427246094
1526568385.7666218,84,50.06209182739258
1526568436.168028,106,51.193363189697266
1526568485.7793465,128,52.318538665771484
1526568888.1104758,141,52.97407150268555
1526568949.016088,142,53.025150299072266
1526568985.0937314,158,53.78318786621094
1526569036.5754576,180,54.85923385620117
1526569084.9459283,201,55.83561706542969
1526569517.2043104,230,57.20185089111328
1526570358.0316727,232,57.2952880859375
1526570742.892245,235,57.431640625
1526570836.1247792,275,59.115020751953125
1526571334.9412909,306,60.331024169921875
1526571386.4606326,328,61.24871826171875
1526571768.1288762,330,61.32524490356445
1526571784.4246795,337,61.619075775146484
1526571834.982066,360,62.55539321899414
1526571936.3363578,404,64.2782211303711
1526572435.1512516,437,65.36109924316406
1526572485.6383128,459,66.1088638305664
1526572584.9054964,502,67.7081527709961
1526573007.076671,523,68.41166687011719
1526573036.394075,536,68.83772277832031
1526573085.2168517,558,69.60069274902344
1526573135.0194929,580,70.37016296386719
1526573186.0685341,603,71.17689514160156
1526573285.6974041,647,72.61099243164062
1526573334.8141751,668,73.3208236694336
1526573836.0595946,697,74.2971420288086
1526573885.072035,719,75.14305114746094
1526573935.088074,742,75.97025299072266
1526573986.3175178,765,76.66920471191406
1526574035.2485127,786,77.30979919433594
1526579496.1625667,609,71.35623168945312
1526579544.136257,610,71.3830337524414
1526579589.2291694,631,72.07276153564453
1526579965.121067,632,72.10784912109375
1526580014.2881558,633,72.14404296875
1526580039.4039063,645,72.53246307373047
1526580089.0973194,669,73.40092468261719
1526580453.422291,678,73.7095718383789
1526580513.4744654,679,73.74679565429688
1526580539.5929592,692,74.19212341308594
1526580940.2265534,711,74.80735778808594
1526580989.7894034,735,75.70733642578125
1526581040.0023603,759,76.66864776611328
1526581426.7524292,773,77.15990447998047
1526581489.224157,775,77.24202728271484
1526581590.910506,823,78.95071411132812
1526581640.20462,847,79.70564270019531
1526582075.0440245,878,80.64404296875
1526582090.5809722,885,80.86280059814453
1526582189.7395365,933,82.49861907958984
1526582239.559506,958,83.334228515625
1526582289.7410777,983,84.25666046142578
1526582339.698782,1008,85.03430938720703
1526582389.920854,1033,85.86226654052734
1526582792.6536677,618,71.71112823486328
1526582815.1369824,629,72.10504913330078
1526582833.2706568,639,72.46971893310547
1526582921.8309999,657,73.05970764160156
1526582941.2885978,668,73.47811889648438
1526583073.3503673,748,76.2217788696289
1526583228.6138945,871,80.67999267578125
1526583237.6953905,889,81.24597930908203
1526583326.7258484,905,81.795654296875
1526583339.6464136,906,81.82261657714844
1526583437.6891942,943,82.85932159423828
1526583548.1923366,1007,84.84325408935547
1526583587.5200353,1058,86.57913970947266
1526583737.7339718,1202,91.02457427978516
1526583819.406899,1204,91.08606719970703
1526583973.733893,1357,94.03502655029297
1526584144.776922,1516,96.44731140136719
1526584187.770501,1604,98.21138000488281
1526584237.7209067,1706,99.5793685913086
1526584333.0967124,1739,100.00173950195312
1526584337.6944067,1748,100.2743148803711
1526584540.366719,2001,105.46952819824219
1526584587.532711,2070,106.54873657226562
1526584637.456002,2173,108.07117462158203
1526584687.6359537,2274,110.32122802734375
1526584769.0454237,2276,110.28577423095703
1526584837.8019445,2415,111.60939025878906
1526584887.4653761,2516,113.38178253173828
1526585037.6399097,2661,114.77662658691406
1526585187.535119,2969,117.71697235107422
1526585294.4859953,3025,118.48275756835938
1526585387.3347743,3188,119.31047058105469
1526585487.7248085,3395,120.13621520996094
1526585597.5307684,3458,120.54281616210938
1526585637.6291547,3540,121.37198638916016
1526585687.3266304,3640,121.61447143554688
1526585737.633072,3743,120.7955322265625
1526585787.583059,3846,121.15885162353516
1526585931.6883736,3978,121.63265228271484
1526585937.6598775,3990,121.89385986328125
1526585987.4654613,4093,122.14749145507812
1526586037.3576605,4196,123.1672592163086
1526586137.39875,4399,123.34876251220703
1526586187.5016017,4502,123.1399154663086
1526586298.457332,4567,124.01922607421875
1526586387.665756,4750,124.19686126708984
1526586437.791239,4852,124.04106140136719
1526586487.3671474,4954,124.8967056274414
1526586587.7117572,5132,125.78290557861328
1526586702.7012904,5204,124.93760681152344
1526586787.6736012,5378,126.41735076904297
1526586837.5529006,5478,126.81096649169922
1526586937.6171877,5683,127.46685791015625
1526586987.775845,5786,127.78292846679688
1526587037.5156126,5888,128.58168029785156
1526587187.4339476,6028,129.4003143310547
1526587237.7903843,6132,129.95114135742188
1526587387.7733054,6440,129.32669067382812
1526587437.433567,6542,129.78465270996094
1526587487.7791164,6644,130.05108642578125
1526587537.5153792,6746,130.45640563964844
1526587637.5994256,6787,130.732177734375
1526587687.6561275,6889,131.02120971679688
1526587787.608571,7069,131.3376007080078
1526587887.3525932,7273,131.16946411132812
1526587937.5277486,7376,132.115478515625
1526587987.496139,7479,132.5443572998047
1526588037.5015247,7582,132.6324920654297
1526588171.6266112,7694,132.61119079589844
1526588187.4008982,7726,132.50877380371094
1526588337.3774004,8033,131.8531036376953
1526588537.355716,8443,132.5056610107422
1526588587.7526422,8547,132.62835693359375
1526588787.7430398,8795,132.47064208984375
1526588837.7975209,8898,132.81094360351562
1526588937.754695,9102,133.18060302734375
1526588987.623369,9178,133.05511474609375
1526589037.5818934,9281,132.3668212890625
1526589087.6809242,9384,132.15806579589844
1526589137.6417499,9486,132.71533203125
1526589287.3647108,9791,133.9248046875
1526589412.7801945,9884,134.06637573242188
1526589437.735791,9935,134.19622802734375
1526589487.5880966,10038,134.01422119140625
1526589637.7172744,10345,134.3013458251953
1526589687.6430652,10447,133.93203735351562
1526589737.7884948,10549,134.1068115234375
1526589787.6649835,10651,134.79608154296875
1526589837.7037203,10754,135.12881469726562
1526589887.6176965,10855,135.41188049316406
1526589987.4053695,11060,135.8145751953125
1526590037.7623606,11163,135.91546630859375
1526590127.6893349,11184,135.9922332763672
1526590187.5162919,11277,135.9186248779297
1526590237.5505524,11380,135.65867614746094
1526590287.3499155,11481,135.59255981445312
1526590337.5761747,11584,135.3343048095703
1526590387.49017,11686,135.29229736328125
1526590437.4671116,11789,135.13380432128906
1526590487.6873097,11892,135.36215209960938
1526590587.3739042,12096,134.89144897460938
1526590637.504237,12199,134.99557495117188
1526590737.6572804,12405,134.9835205078125
1526590987.4111545,12753,135.09483337402344
1526591037.3694513,12855,135.635986328125
1526591137.5013995,13059,135.89735412597656
1526591187.304886,13161,135.99888610839844
1526591237.5571992,13262,136.31826782226562
1526591287.5735567,13365,136.05239868164062
1526591337.4842944,13468,135.95118713378906
1526591387.356505,13541,135.7748565673828
1526591437.7355628,13645,135.59202575683594
1526591537.3500817,13849,136.237060546875
1526591687.694507,14158,137.51124572753906
1526591780.0038586,14184,137.58197021484375
1526591787.5802743,14199,137.54539489746094
1526591837.6717384,14302,137.30638122558594
1526591937.6408248,14506,137.3220672607422
1526592037.6711268,14712,136.68179321289062
1526592137.7320206,14918,136.54019165039062
1526592237.3419626,15122,136.3399200439453
1526592337.5021799,15328,136.2653350830078
1526592387.399305,15430,136.43679809570312
1526592437.5785706,15533,136.64686584472656
1526592487.4227374,15634,136.40811157226562
1526592537.5416822,15737,136.6090850830078
1526592637.839108,15914,137.56109619140625
1526592731.1288216,15942,137.54324340820312
1526592787.3318713,16057,137.14540100097656
1526592837.4669042,16160,137.2827606201172
1526592887.7238765,16262,137.7494659423828
1526592987.70363,16465,137.6403350830078
1526593237.3707578,16976,136.5388641357422
1526593337.6241558,17182,136.7230224609375
1526593387.7232401,17284,136.47532653808594
1526593487.4190986,17486,137.08831787109375
1526593537.5974298,17589,137.2762451171875
1526593587.3493276,17691,136.9132843017578
1526593637.4697702,17794,136.97543334960938
1526593687.3720279,17897,137.00997924804688
1526593779.3434448,17921,136.9756317138672
1526593794.2403061,17922,136.97532653808594
1526593837.449638,18010,137.19696044921875
1526593887.7555115,18112,137.4872589111328
1526593937.3395457,18214,137.50987243652344
1526594137.4941404,18623,137.86148071289062
1526594187.5385578,18726,137.90969848632812
1526594287.427075,18932,137.88697814941406
1526594437.7293713,19239,138.01454162597656
1526594637.3499377,19648,137.9183807373047
1526594687.3820572,19751,138.23634338378906
1526594737.6846206,19854,138.32752990722656
1526594787.3314352,19956,138.1077423095703
1526594929.7651224,20085,138.6412811279297
1526594937.40732,20100,138.75393676757812
1526594987.365951,20173,138.6516571044922
1526595037.4915771,20276,138.46400451660156
1526595087.4384706,20378,138.7017822265625
1526595137.763582,20479,138.3726043701172
1526595287.7523518,20787,138.05824279785156
1526595337.7855961,20890,138.18617248535156
1526595437.4042704,21093,138.3623046875
1526595537.711233,21299,138.48497009277344
1526595637.4204173,21504,139.0207977294922
1526595737.471366,21706,138.44920349121094
1526595837.5240977,21911,138.0699920654297
1526595887.732025,22014,138.06991577148438
1526595937.804826,22116,138.19615173339844
1526595987.8348136,22217,138.23287963867188
1526596037.5556846,22319,138.69569396972656
1526596087.7224247,22422,139.1469268798828
1526596197.0089765,22483,139.03021240234375
1526596237.6979287,22539,139.0712890625
1526596287.7376852,22641,139.50650024414062
1526596387.6975832,22845,138.83335876464844
1526596487.3954322,23050,139.2412567138672
1526596537.5856342,23153,139.44227600097656
1526596637.5408947,23358,139.40142822265625
1526596737.3064845,23562,139.6726531982422
1526596787.3343248,23665,139.43603515625
1526596837.5328689,23767,139.13783264160156
1526596887.8047247,23870,138.8800811767578
1526596937.5282335,23972,138.845458984375
1526596987.3510153,24073,138.8164825439453
1526597037.3243518,24175,138.69273376464844
1526597087.4128647,24278,138.9712371826172
1526597137.4928498,24381,139.16024780273438
1526597187.39575,24483,139.31163024902344
1526597237.44991,24586,139.2457275390625
1526597337.3059814,24791,138.64321899414062
1526597387.6143534,24871,138.90257263183594
1526597487.5860283,25076,138.5242462158203
1526597637.5924895,25218,138.6309814453125
1526597687.6982558,25320,138.7398223876953
1526597737.7398217,25423,138.3360595703125
1526597787.7637415,25526,138.88690185546875
1526597837.634152,25628,138.59786987304688
1526597937.6620214,25832,138.79617309570312
1526597987.3972871,25934,138.5711212158203
1526598087.5492976,26138,138.31927490234375
1526598137.586406,26241,138.46559143066406
1526598187.432171,26343,138.20086669921875
1526598237.3422594,26445,138.03616333007812
1526598287.476332,26548,137.70980834960938
1526598387.349526,26753,137.4801025390625
1526598437.5122316,26856,137.5725860595703
1526598487.79361,26959,137.8673858642578
1526598537.5133908,27060,138.278076171875
1526598687.7600741,27339,138.60992431640625
1526598787.766567,27545,138.8657989501953
1526598837.3212368,27646,138.51698303222656
1526598937.4672854,27852,139.05770874023438
1526598987.613409,27955,139.3788604736328
1526599037.5071473,28058,139.61033630371094
1526599137.3898792,28100,139.71713256835938
1526599188.2456043,28203,139.52476501464844
1526599287.451656,28407,139.23753356933594
1526599387.724179,28614,139.7580108642578
1526599637.4560075,29125,139.95016479492188
1526599687.458364,29228,139.7272491455078
1526599837.7536478,29507,139.72122192382812
1526599887.7844408,29610,139.4811553955078
1526599937.352965,29712,139.6810302734375
1526599987.4976218,29815,139.49557495117188
1526600037.4766228,29918,139.51846313476562
1526600087.4351263,30019,139.37962341308594
1526600187.826916,30225,139.0087432861328
1526600287.3269696,30429,139.38809204101562
1526600387.6531277,30633,138.85353088378906
1526600487.6852477,30838,139.43185424804688
1526600637.670334,31147,139.14915466308594
1526600687.4613812,31248,139.1420135498047
1526600887.6556692,31496,139.03858947753906
1526600937.7577388,31599,139.02621459960938
1526600987.3331826,31673,138.87384033203125
1526601037.6944132,31776,138.441162109375
1526601137.4793468,31980,138.88916015625
1526601187.7782686,32083,139.200927734375
1526601337.6806598,32392,139.2681427001953
1526601387.7563388,32494,138.88327026367188
1526601437.7682188,32597,139.11834716796875
1526601487.4874048,32700,139.24697875976562
1526601637.6200738,33008,139.54180908203125
1526601687.5707507,33111,139.641845703125
1526601787.7622802,33316,139.0631866455078
1526601837.8122725,33419,138.97036743164062
1526601887.350218,33521,138.97296142578125
1526601937.4309165,33622,138.8312530517578
1526601987.6054237,33725,138.96986389160156
1526602037.716103,33828,138.8626708984375
1526602087.7286756,33930,138.7895965576172
1526602137.78315,34034,138.80186462402344
1526602187.7282157,34107,138.74635314941406
1526602237.694016,34208,138.9765625
1526602287.624606,34310,138.96046447753906
1526602337.3857346,34412,138.67599487304688
1526602387.3254902,34514,138.79505920410156
1526602437.4293098,34617,138.91802978515625
1526602487.3897114,34719,138.7779083251953
1526602637.4090018,34861,138.53390502929688
1526602687.4731283,34964,138.96067810058594
1526602837.3601284,35272,138.8538360595703
1526602887.7517662,35375,138.61892700195312
1526603087.687442,35783,137.739013671875
1526603237.6119907,36090,137.23666381835938
1526603287.6316755,36193,137.36428833007812
1526603387.6878285,36373,137.30140686035156
1526603437.5978515,36475,137.37887573242188
1526603537.5234115,36679,137.5184783935547
1526603587.833692,36782,137.27976989746094
1526603637.7337236,36885,137.6202392578125
1526603787.6345267,37192,137.33639526367188
1526603837.322716,37293,137.33729553222656
1526603937.4519362,37498,136.7872772216797
1526604137.473194,37906,136.94874572753906
1526604187.454484,38008,136.97471618652344
1526604287.7506466,38214,136.8518524169922
1526604409.3761609,38301,136.7805633544922
1526604437.43317,38358,136.8319549560547
1526604487.795805,38460,136.87437438964844
1526604537.530577,38562,137.08871459960938
1526604587.7400658,38632,137.0255889892578
1526604637.3155043,38734,136.6165771484375
1526604737.7381704,38938,137.11785888671875
1526604787.355232,39038,137.3006591796875
1526604837.462676,39141,137.4789276123047
1526604887.570113,39244,137.54730224609375
1526604937.730081,39347,137.24758911132812
1526604987.5370185,39449,137.35418701171875
1526605037.4722984,39552,137.3081817626953
1526605187.6091733,39858,137.7411346435547
1526605237.5822852,39961,137.98602294921875
1526605287.586096,40063,137.27151489257812
1526605587.3278968,40676,137.97703552246094
1526605687.41887,40879,138.25157165527344
1526605737.5182168,40982,138.12890625
1526605787.3530369,41059,138.11802673339844
1526605837.3518302,41162,137.94015502929688
1526605887.365908,41264,138.12686157226562
1526605937.3585105,41367,138.3334197998047
1526605987.683839,41469,138.42247009277344
1526606037.7477148,41572,138.43450927734375
1526606087.8059332,41675,138.38265991210938
1526606209.5220726,41762,138.72567749023438
1526606237.7434835,41819,138.9265899658203
1526606287.3955357,41921,139.52232360839844
1526606337.485604,42023,139.483642578125
1526606387.801335,42126,139.47694396972656
1526606437.5664897,42228,139.45420837402344
1526606487.7397454,42331,139.31407165527344
1526606537.7841337,42434,139.2474365234375
1526606637.6112761,42636,139.61016845703125
1526606687.4178696,42738,139.12411499023438
1526606737.7581656,42841,139.0561981201172
1526606837.691829,43046,139.34747314453125
1526606937.7107012,43249,139.6107940673828
1526607037.4787376,43424,139.5476837158203
1526607087.532333,43526,139.54380798339844
1526607237.4753013,43831,139.9622344970703
1526607287.4106112,43934,139.6879119873047
1526607337.5175476,44037,139.58798217773438
1526607437.7045228,44241,139.62779235839844
1526607487.4507828,44343,139.89808654785156
1526607537.6154175,44445,139.90365600585938
1526607637.740444,44651,139.78562927246094
1526607687.7935605,44754,139.72694396972656
1526607737.4398663,44856,139.40892028808594
1526607787.5092373,44959,139.46047973632812
1526607887.5257983,45163,139.4901885986328
1526608009.6175976,45250,139.49484252929688
1526608037.517896,45307,139.4800567626953
1526608087.5862064,45410,139.49330139160156
1526608137.772397,45513,139.47776794433594
1526608187.304607,45584,139.57302856445312
1526608237.5106895,45686,139.3239288330078
1526608287.7216685,45789,139.42318725585938
1526608337.4748743,45891,139.72116088867188
1526608437.6391845,46095,140.08148193359375
1526608487.3282073,46197,140.2651824951172
1526608537.7629156,46299,140.4067840576172
1526608687.6300187,46606,140.3726348876953
1526608737.7704632,46709,140.32106018066406
1526608787.5114439,46809,140.5968017578125
1526608887.7713022,47014,140.07142639160156
1526608937.7647748,47116,140.00299072265625
1526608987.6101272,47217,139.80393981933594
1526609037.437175,47319,139.84300231933594
1526609137.3712416,47522,139.7773895263672
1526609187.553219,47625,139.45828247070312
1526609237.7003522,47728,139.77020263671875
1526609287.3839166,47829,139.8677215576172
1526609337.4619672,47932,139.74102783203125
1526609437.5945354,48107,139.72486877441406
1526609537.5692337,48312,139.5770721435547
1526609637.7277453,48516,139.43206787109375
1526609687.7099645,48617,139.56622314453125
1526609809.7617664,48704,139.7990264892578
1526609937.6259084,48966,139.9767303466797
1526610137.6522644,49376,139.5917510986328
1526610187.4035108,49478,139.7439422607422
1526610237.5942247,49580,139.7799072265625
1526610287.7130265,49683,139.78688049316406
1526610337.4789276,49785,139.66220092773438
1526610437.680942,49989,139.78671264648438
1526610487.7216823,50092,139.71510314941406
1526610637.5302472,50372,139.6988983154297
1526610687.5751538,50473,139.83465576171875
1526610787.3597107,50678,139.62010192871094
1526610887.3666792,50882,139.43209838867188
1526610937.4722638,50985,139.23324584960938
1526611087.3680925,51291,139.4054412841797
1526611187.4399388,51497,139.33201599121094
1526611237.4533422,51600,138.95266723632812
1526611287.7242434,51702,138.93707275390625
1526611337.3948925,51804,138.8867950439453
1526611387.4514313,51906,138.89321899414062
1526611437.6531308,52009,138.6831817626953
1526611487.3451684,52111,138.6885986328125
1526611609.8996303,52200,138.82925415039062
1526611637.5156476,52255,138.86065673828125
1526611687.460655,52357,138.75518798828125
1526611737.3504503,52459,139.07972717285156
1526611787.4376225,52538,138.92660522460938
1526611837.6788545,52641,138.90110778808594
1526611887.7409387,52743,138.82350158691406
1526612037.4821763,53049,139.37405395507812
1526612087.4387896,53151,139.28250122070312
1526612187.4619365,53356,139.34669494628906
1526612287.7329383,53561,139.24339294433594
1526612337.6431892,53662,138.9040985107422
1526612387.722152,53765,139.04481506347656
1526612437.4111867,53868,139.16531372070312
1526612487.6101289,53971,139.38201904296875
1526612537.7246032,54072,139.2249298095703
1526612587.6664748,54175,139.06446838378906
1526612637.3928876,54277,138.9713592529297
1526612687.3434198,54379,138.87081909179688
1526612787.6359923,54585,138.8109893798828
1526612837.5012343,54686,139.28903198242188
1526612887.5522535,54789,139.55471801757812
1526612937.6671534,54892,139.54212951660156
1526612987.4974487,54963,139.5228729248047
1526613087.4570644,55168,139.14894104003906
1526613137.4500918,55269,139.0372314453125
1526613187.6603003,55372,138.99404907226562
1526613237.6240318,55473,139.0526123046875
1526613287.6298854,55575,139.04989624023438
1526613409.214961,55662,139.0084991455078
1526613437.5311608,55720,138.7840118408203
1526613487.681723,55822,138.94256591796875
1526613537.3821197,55924,138.901123046875
1526613587.6809793,56027,138.76658630371094
1526613637.6068547,56130,138.51783752441406
1526613687.7280052,56232,138.4228973388672
1526613737.7706761,56335,138.2462158203125
1526613887.4086452,56640,137.7919464111328
1526613987.502988,56845,138.12393188476562
1526614087.6414804,57050,138.0952606201172
1526614237.3787284,57332,138.92410278320312
1526614287.7341955,57435,139.08363342285156
1526614337.635297,57538,139.2819366455078
1526614387.2885144,57638,139.28717041015625
1526614437.796333,57742,139.26487731933594
1526614487.4231172,57843,139.36192321777344
1526614537.379541,57946,139.61703491210938
1526614587.5716395,58048,139.54913330078125
1526614637.6554375,58151,139.5321044921875
1526614687.7569714,58253,139.3452911376953
1526614737.4379046,58355,139.55078125
1526614787.4198983,58457,139.4901580810547
1526614837.5535374,58560,139.5521697998047
1526614987.4394097,58868,139.69618225097656
1526615037.5498743,58971,139.9974365234375
1526615087.6269386,59074,140.08602905273438
1526615237.6751034,59219,140.0504913330078
1526615287.7375858,59322,140.13438415527344
1526615387.4004374,59497,140.0728759765625
1526615437.5821602,59600,140.135498046875
1526615487.3760414,59701,140.04351806640625
1526615537.709335,59804,140.34906005859375
1526615587.6901846,59906,140.45359802246094
1526615637.4150274,60007,140.48318481445312
1526615787.713795,60315,140.47869873046875
1526615837.4353325,60417,140.33676147460938
1526615887.5429986,60520,140.33230590820312
1526616087.3512096,60924,139.92391967773438
1526616553.972267,60617,140.12510681152344
1526616576.7504344,60633,140.08331298828125
1526616594.1728406,60644,140.09449768066406
1526616671.463583,60667,140.1985626220703
1526616684.0806897,60668,140.21189880371094
1526616728.9062083,60766,140.26019287109375
1526616888.1456847,60797,140.2205047607422
1526616903.136674,60803,140.2570037841797
1526616976.5028923,60819,140.255126953125
1526617073.1750538,60890,140.12542724609375
1526617098.810768,60920,140.21270751953125
1526617179.8890445,60954,140.16696166992188
1526617199.0486152,60999,140.15859985351562
1526617295.7585213,61072,140.14649963378906
1526617308.5624945,61073,140.1494903564453
1526617349.2157645,61168,140.0818634033203
1526617425.0105255,61190,140.1042022705078
1526617567.586154,61367,140.0503692626953
1526617598.9535713,61441,140.2703857421875
1526617722.7808237,61576,140.3113250732422
1526617748.8514585,61609,140.14627075195312
1526617799.0249577,61728,139.93138122558594
1526617892.9993079,61794,139.78799438476562
1526617899.0613103,61807,139.81846618652344
1526617949.2145758,61926,139.69256591796875
1526618080.9132066,62081,139.63119506835938
1526618099.173281,62124,139.63693237304688
1526618149.1109722,62242,139.7602081298828
1526618198.957499,62360,139.89080810546875
1526618288.5555985,62414,139.92770385742188
1526618300.7432644,62415,139.93504333496094
1526618348.9402165,62529,139.80120849609375
1526618399.1288183,62647,139.7896270751953
1526618549.2003,62843,139.81251525878906
1526618599.083982,62961,140.12916564941406
1526618698.7945714,63196,139.9698486328125
1526618766.9172318,63201,140.00604248046875
1526618798.9941661,63277,140.23561096191406
1526618849.0707545,63396,140.34584045410156
1526618948.798109,63631,140.2516326904297
1526619049.0167985,63710,140.31192016601562
1526619098.862994,63827,140.36959838867188
1526619149.1299472,63916,140.1883087158203
1526619199.0044885,64033,139.9529571533203
1526619249.2026403,64152,140.12298583984375
1526619346.0124676,64223,139.9071807861328
1526619349.1993318,64230,139.90724182128906
1526619399.0244353,64348,139.8133544921875
1526619499.1295714,64584,139.9346160888672
1526619548.9392676,64702,140.1792755126953
1526619598.8347616,64819,140.23309326171875
1526619698.9163575,64899,140.31373596191406
1526619798.971442,65136,140.58090209960938
1526619848.9133804,65253,140.70706176757812
1526619899.0756366,65372,140.84616088867188
1526619949.0489087,65488,140.8910369873047
1526620046.734129,65562,140.95513916015625
1526620049.0769446,65567,140.98495483398438
1526620148.9503653,65802,141.205078125
1526620198.806125,65920,141.25816345214844
1526620249.1813598,66038,141.29641723632812
1526620349.0098393,66249,141.1224822998047
1526620449.9632118,66332,141.07496643066406
1526620549.0282304,66566,140.99459838867188
1526620699.092402,66920,141.26889038085938
1526620798.9562104,67155,141.1266326904297
1526620895.54233,67223,141.14852905273438
1526620899.0881028,67231,141.1460418701172
1526621048.9720314,67586,140.46389770507812
1526621099.18721,67705,140.37738037109375
1526621198.906761,67940,140.00341796875
1526621248.8087673,68058,139.61489868164062
1526621382.3308957,68218,139.40048217773438
1526621398.9401827,68257,139.30490112304688
1526621449.090406,68376,139.263916015625
1526621548.8769588,68579,138.97047424316406
1526621599.0495539,68698,139.11001586914062
1526621748.8275073,69052,139.2189178466797
1526621799.150727,69171,139.22059631347656
1526621920.1602418,69299,139.55593872070312
1526621949.0678556,69367,139.46730041503906
1526621998.9967556,69485,139.73829650878906
1526622049.1464453,69603,139.99880981445312
1526622149.045255,69838,140.1582489013672
1526622199.2098765,69955,140.03236389160156
1526622248.9205654,70072,139.791015625
1526622298.9777734,70189,139.7688751220703
1526622399.1587932,70425,140.13821411132812
1526622549.2160552,70621,140.03236389160156
1526622649.0888236,70855,140.36053466796875
1526622699.1547093,70973,140.35794067382812
1526622749.0104947,71062,140.3562774658203
1526622799.0004148,71180,140.283203125
1526622848.8752286,71298,140.60752868652344
1526623049.2028666,71770,140.8627471923828
1526623161.4750657,71877,140.80899047851562
1526623198.9841373,71965,140.95765686035156
1526623248.9943483,72082,140.83404541015625
1526623298.9362645,72200,140.94557189941406
1526623398.975469,72435,141.0034942626953
1526623448.8629017,72553,140.75057983398438
1526623499.144676,72670,140.66265869140625
1526623548.9528096,72788,140.69651794433594
1526623599.0439737,72906,140.5673828125
1526623648.9554372,73023,140.39959716796875
1526623699.1652756,73142,140.38331604003906
1526623749.0426946,73259,140.38487243652344
1526623798.843523,73377,140.18946838378906
1526623877.280235,73403,140.1749725341797
1526623948.8850777,73543,140.30552673339844
1526623998.9330246,73662,140.4010467529297
1526624049.2154112,73779,140.22470092773438
1526624098.9626815,73895,139.8234100341797
1526624148.9581492,74013,139.8932342529297
1526624199.1918736,74131,139.86434936523438
1526624249.1642358,74249,139.72174072265625
1526624348.976245,74484,139.52125549316406
1526624398.9380183,74602,139.457763671875
1526624448.8649724,74720,139.78565979003906
1526624499.1736817,74838,139.9232635498047
1526624548.9473617,74955,140.03652954101562
1526624662.221526,75066,140.03302001953125
1526624748.8656237,75270,140.0291290283203
1526624799.129824,75388,140.0673370361328
1526624999.178913,75855,140.37664794921875
1526625049.0644886,75973,140.41766357421875
1526625149.0151393,76180,140.81883239746094
1526625199.0226898,76296,140.8505096435547
1526625249.156434,76414,140.9221954345703
1526625299.078059,76532,140.82371520996094
1526625349.0628896,76650,140.60104370117188
1526625398.8559558,76768,140.82321166992188
1526625448.9436138,76885,140.91067504882812
1526625549.1515055,76964,141.07972717285156
1526625598.9106722,77082,140.82080078125
1526625649.117474,77200,140.72689819335938
1526625699.1511724,77317,140.89495849609375
1526625799.10275,77549,141.04464721679688
1526625849.1192253,77666,141.23001098632812
1526625898.9610593,77784,140.8874053955078
1526625948.998128,77902,140.8669891357422
1526625999.1823382,78020,140.95965576171875
1526626049.0097291,78138,140.89993286132812
1526626298.9750822,78726,141.6536865234375
1526626348.9964848,78812,141.65960693359375
1526626399.1180546,78930,141.76596069335938
1526626479.4722142,78964,141.68307495117188
1526626498.9943142,79010,141.69325256347656
1526626549.1316328,79128,141.7025146484375
1526626748.9331582,79597,141.0289306640625
1526626898.8698232,79949,141.00762939453125
1526626949.0979564,80066,140.96810913085938
1526626998.8431246,80182,140.75650024414062
1526627048.9407349,80299,141.14111328125
1526627199.0597744,80649,140.90904235839844
1526627248.9344497,80767,140.7789764404297
1526627348.8168776,80998,140.83444213867188
1526627398.8073874,81115,140.73086547851562
1526627449.129711,81234,140.76254272460938
1526627526.8383434,81260,140.72613525390625
1526627598.8698134,81403,140.54983520507812
1526627649.1676435,81521,140.50743103027344
1526627699.0188687,81637,140.46112060546875
1526627748.9752588,81755,140.4146728515625
1526627798.959374,81873,140.1720733642578
1526627849.2286348,81992,140.06887817382812
1526627899.151651,82110,139.9761505126953
1526627949.0615294,82225,139.8810577392578
1526627999.1518075,82343,139.77734375
1526628099.066006,82578,139.91847229003906
1526628149.0055115,82696,139.8804473876953
1526628248.9255116,82931,139.748046875
1526628349.0643556,83168,139.49557495117188
1526628399.1777546,83287,139.7078094482422
1526628499.029474,83521,139.47723388671875
1526628598.8255813,83756,139.73129272460938
1526628679.3267777,83787,139.9261932373047
1526628698.8631825,83832,140.05816650390625
1526628748.9347458,83918,140.07553100585938
1526628899.1890857,84272,140.0198516845703
1526628948.816741,84388,139.9416046142578
1526628999.1039865,84507,140.05812072753906
1526629049.1221828,84624,140.1260986328125
1526629149.0494373,84860,140.24307250976562
1526629198.9364257,84978,140.135009765625
1526629248.8566723,85096,139.8690948486328
1526629299.0755098,85214,139.71701049804688
1526629349.1856725,85331,139.5694580078125
1526629498.8251655,85683,139.7850341796875
1526629599.0749226,85917,139.74490356445312
1526629648.8657556,86033,139.7725372314453
1526629749.0693622,86269,139.91738891601562
1526629798.8807569,86387,139.9148406982422
1526629945.6627183,86574,139.92471313476562
1526629957.1943455,86575,139.9237518310547
1526629999.065447,86673,139.91433715820312
1526630048.9971402,86790,139.71438598632812
1526630148.9190397,87023,139.5470733642578
1526630198.89861,87140,139.52931213378906
1526630249.0798552,87259,139.552734375
1526630348.805402,87494,139.47702026367188
1526630398.9725428,87611,139.52867126464844
1526630449.189233,87730,139.52989196777344
1526630499.0757122,87848,139.5916290283203
1526630598.790742,88084,139.8386993408203
1526630649.0426567,88203,139.77020263671875
1526630748.85012,88437,139.5587158203125
1526630898.91743,88791,139.49844360351562
1526630999.1229732,89026,139.52088928222656
1526631049.0298035,89143,139.49790954589844
1526631099.017077,89261,139.73048400878906
1526631149.094029,89349,139.64630126953125
1526631248.8287756,89584,139.7430877685547
1526631349.1045895,89664,139.96453857421875
1526631399.1348517,89782,140.2696533203125
1526631448.8532321,89898,140.1909637451172
1526631499.0556989,90014,140.29180908203125
1526631548.820688,90131,140.45599365234375
1526631599.15631,90250,140.5188751220703
1526631649.102651,90368,140.53268432617188
1526631698.830817,90484,140.4275665283203
1526631749.2406454,90601,140.29454040527344
1526631898.846693,90954,140.38101196289062
1526631949.0177104,91072,140.21670532226562
1526631999.1783342,91190,140.45986938476562
1526632249.1091495,91777,140.4493408203125
1526632299.1991217,91893,140.44479370117188
1526632349.2215118,91981,140.4810791015625
1526632399.0923002,92098,140.4282989501953
1526632499.0905914,92333,140.5365447998047
1526632549.11131,92449,140.359619140625
1526632599.0982795,92567,140.45619201660156
1526632648.860698,92685,140.5813446044922
1526632698.8892996,92803,140.4928741455078
1526632948.867385,93234,140.15093994140625
1526632998.8047762,93352,140.10960388183594
1526633048.9074502,93470,140.1057891845703
1526633098.8316228,93588,140.1780548095703
1526633149.0700998,93705,139.91773986816406
1526633198.9510794,93822,139.98977661132812
1526633298.9121456,94057,140.0384521484375
1526633348.9244254,94175,139.95242309570312
1526633398.9066725,94292,139.90252685546875
1526633449.1809006,94411,140.0195770263672
1526633498.9768553,94529,140.22900390625
1526633548.9139805,94618,140.26124572753906
1526633599.0212736,94736,140.26358032226562
1526633648.796668,94853,140.3868408203125
1526633699.124031,94972,140.40965270996094
1526633798.957714,95207,140.48728942871094
1526633848.961932,95325,140.63047790527344
1526633899.035022,95442,140.68467712402344
1526633948.9517725,95560,140.6565704345703
1526633999.2167242,95679,140.6151580810547
1526634048.8905408,95796,140.62074279785156
1526634099.110749,95913,140.77035522460938
1526634198.858692,96147,140.90936279296875
1526634298.9244797,96382,141.32728576660156
1526634399.1112254,96617,141.43121337890625
1526634448.9025161,96734,141.51214599609375
1526634557.9341986,96835,141.23239135742188
1526634648.9040074,97050,141.40745544433594
1526634749.144333,97254,141.4406280517578
1526634798.8864942,97370,141.48500061035156
1526634899.1420784,97606,141.51531982421875
1526634999.140045,97840,141.2631378173828
1526635049.1444018,97958,141.2823944091797
1526635098.8363566,98075,141.27972412109375
1526635198.8905554,98310,141.4792938232422
1526635349.135966,98663,140.9239959716797
1526635398.833788,98781,141.0235137939453
1526635548.8336117,99134,140.7959747314453
1526635598.799157,99252,140.83363342285156
1526635648.9492955,99370,140.8627166748047
1526635798.8628695,99721,140.9500274658203
1526635848.8929524,99838,140.84730529785156
1526635948.8592136,100040,140.79742431640625
1526635999.1196513,100159,140.83746337890625
1526636048.8195229,100275,140.8383331298828
1526636099.1412919,100394,140.8819580078125
1526636149.1907833,100512,140.77935791015625
1526636199.1757216,100630,140.90927124023438
1526636248.843287,100747,140.9154510498047
1526636357.651241,100845,140.97666931152344
1526636398.9479976,100942,140.9660186767578
1526636449.1841838,101060,140.76272583007812
1526636549.1283882,101296,140.70909118652344
1526636599.0419068,101411,140.92343139648438
1526636648.9805944,101529,140.83291625976562
1526636799.052722,101882,140.64137268066406
1526636848.912011,101998,140.696044921875
1526636948.8694053,102233,140.64895629882812
1526636999.0511715,102351,140.67315673828125
1526637048.8116333,102468,140.83291625976562
1526637099.1668313,102587,140.87319946289062
1526637199.0940816,102791,140.77597045898438
1526637248.9462278,102909,140.97315979003906
1526637348.923973,103143,141.01779174804688
1526637399.170199,103260,141.0010223388672
1526637449.0944967,103378,140.89013671875
1526637499.0179672,103496,140.82803344726562
1526637549.1252797,103614,141.03106689453125
1526637599.1089404,103732,141.1929473876953
1526637649.0176067,103848,141.20223999023438
1526637699.2060084,103966,141.17245483398438
1526637749.044034,104084,140.9451141357422
1526637799.049914,104202,141.04652404785156
1526637848.8088002,104319,141.3212432861328
1526637899.0487785,104435,141.3336181640625
1526637948.986356,104553,141.49954223632812
1526637999.053982,104670,141.63270568847656
1526638159.046885,104888,141.773193359375
1526638198.8498483,104982,141.91702270507812
1526638248.9362469,105098,142.08279418945312
1526638298.9968843,105214,142.00498962402344
1526638399.0953493,105417,141.93040466308594
1526638449.1480403,105534,142.13648986816406
1526638649.1762788,106003,142.50950622558594
1526638799.1478796,106354,142.7857208251953
1526638948.8655913,106707,143.2393341064453
1526638998.9412036,106824,143.2484130859375
1526639049.1601226,106943,143.281494140625
1526639098.8372886,107060,143.30470275878906
1526639199.129103,107298,143.24380493164062
1526639249.046788,107414,143.27120971679688
1526639299.190374,107533,143.3072509765625
1526639349.0818634,107651,143.30747985839844
1526639398.8515165,107768,143.30398559570312
1526639499.684938,108004,143.06236267089844
1526639549.0050378,108090,143.3311767578125
1526639598.8262277,108208,143.25106811523438
1526639649.137507,108326,143.269775390625
1526639698.9857936,108444,143.35205078125
1526639748.96096,108562,143.2942352294922
1526639799.067743,108678,143.09381103515625
1526639848.95043,108796,143.00234985351562
1526639958.1480532,108897,142.97421264648438
1526639998.9777362,108993,142.8955535888672
1526640049.1137252,109111,142.86233520507812
1526640148.791954,109344,142.84405517578125
1526640198.9961874,109462,142.6263427734375
1526640299.1803951,109699,142.30763244628906
1526640349.1857908,109815,142.30030822753906
1526640399.0206997,109932,142.18943786621094
1526640498.9544065,110167,142.12246704101562
1526640549.0161593,110285,142.15762329101562
1526640599.2361827,110402,142.07630920410156
1526640649.1994927,110517,142.05233764648438
1526640699.1618664,110635,142.29730224609375
1526640749.0992053,110725,142.2789306640625
1526640949.1442492,111195,142.2017059326172
1526641048.8109555,111429,142.1444091796875
1526641199.177085,111782,141.93380737304688
1526641249.152708,111898,141.90542602539062
1526641348.9601266,112133,142.0258026123047
1526641399.2257252,112250,142.03370666503906
1526641449.15045,112368,142.07809448242188
1526641549.172909,112602,142.31141662597656
1526641598.9868011,112720,142.21763610839844
1526641649.1600797,112837,141.9756622314453
1526641757.471382,112937,141.99246215820312
1526641799.0264826,113035,141.89956665039062
1526641849.1483002,113153,141.6924591064453
1526641898.9889624,113271,141.64512634277344
1526641949.1098075,113359,141.63597106933594
1526641999.0030546,113476,141.6924591064453
1526642048.9901395,113594,141.56558227539062
1526642149.2068658,113829,141.88882446289062
1526642199.093623,113946,142.0316619873047
1526642249.2176607,114061,141.9833526611328
1526642348.929364,114296,141.87867736816406
1526642398.8242204,114412,141.89273071289062
1526642449.0493438,114530,141.76730346679688
1526642499.1572993,114646,141.87203979492188
1526642548.9722319,114762,141.9082489013672
1526642599.0951588,114880,141.8302764892578
1526642699.1788113,115116,141.63710021972656
1526642749.197609,115232,141.5049285888672
1526642799.013967,115349,141.43887329101562
1526642849.0587919,115468,141.6359100341797
1526642899.077633,115586,141.4905242919922
1526642949.047228,115703,141.64013671875
1526642998.9978468,115819,141.70863342285156
1526643099.1788528,116055,141.5056915283203
1526643149.2242002,116138,141.55673217773438
1526643198.8915296,116255,141.63356018066406
1526643248.9623475,116373,141.64605712890625
1526643298.9321532,116488,141.9043731689453
1526643349.0056756,116605,141.95404052734375
1526643399.1524544,116723,142.001220703125
1526643449.155887,116840,141.95010375976562
1526643558.9000623,116940,141.9734649658203
1526643648.8804426,117149,142.11070251464844
1526643699.006266,117267,142.1058349609375
1526643799.2062447,117502,141.94308471679688
1526643998.9243104,117966,141.83103942871094
1526644048.9865096,118083,141.8668212890625
1526644149.0281026,118315,141.83639526367188
1526644199.1979725,118433,141.78565979003906
1526644249.209421,118549,141.65623474121094
1526644348.878709,118755,141.64483642578125
1526644449.0870497,118988,141.48779296875
1526644499.043302,119103,141.39784240722656
1526644549.0256188,119220,141.12742614746094
1526644649.1770663,119453,140.9678955078125
1526644699.1816294,119571,140.9303741455078
1526644749.1899147,119687,140.9686737060547
1526644799.0293221,119804,140.7894744873047
1526644898.9409354,120036,141.00741577148438
1526644949.183606,120153,141.0580596923828
1526644998.9135513,120270,141.0220947265625
1526645048.960744,120388,141.1888427734375
1526645098.9571753,120506,141.18971252441406
1526645198.888407,120740,141.2384796142578
1526645248.937385,120857,141.2027587890625
1526645357.7587588,120957,140.97259521484375
1526645448.8917773,121170,140.92092895507812
1526645499.067055,121286,140.8832550048828
1526645649.1853116,121611,140.94151306152344
1526645749.05288,121843,141.0471649169922
1526645798.910439,121960,140.99758911132812
1526645898.8344312,122196,141.07679748535156
1526645948.8756611,122314,141.13160705566406
1526645998.8762653,122430,141.1542205810547
1526646048.959349,122548,141.18368530273438
1526646098.8742144,122666,141.1232147216797
1526646149.2062314,122784,141.04351806640625
1526646199.0971677,122902,140.970458984375
1526646249.0332847,123017,140.74244689941406
1526646349.1828587,123248,140.54428100585938
1526646398.8978267,123366,140.4342041015625
1526646449.1825526,123485,140.38560485839844
1526646498.9712873,123602,140.31382751464844
1526646548.9004462,123719,140.3278350830078
1526646599.0702915,123837,140.31686401367188
1526646649.0658612,123955,140.22543334960938
1526646749.1481113,124162,140.2490997314453
1526646799.0816238,124278,140.35377502441406
1526646848.885649,124394,140.2603759765625
1526646899.2000349,124512,140.2619171142578
1526646948.8541353,124628,140.19390869140625
1526646998.8352177,124746,140.20550537109375
1526647198.9466622,125060,140.2333526611328
1526647299.0325472,125297,140.21820068359375
1526647349.0972104,125412,140.31187438964844
1526647398.8029816,125529,140.3109893798828
1526647449.1553946,125648,140.48382568359375
1526647498.929568,125766,140.58444213867188
1526647548.924517,125884,140.62030029296875
1526647598.83776,126001,140.66114807128906
1526647649.0089707,126117,140.7218475341797
1526647698.8440983,126232,140.871826171875
1526647748.9358685,126350,140.8856658935547
1526647898.914076,126701,141.0159149169922
1526647948.8830357,126789,140.9696807861328
1526648098.9431183,127143,140.9167938232422
1526648148.881584,127258,140.82920837402344
1526648198.965467,127376,140.9131622314453
1526648248.8625772,127491,140.9344482421875
1526648298.8738115,127608,140.96615600585938
1526648349.0115013,127725,140.85691833496094
1526648449.1070392,127959,140.82191467285156
1526648499.1343293,128077,140.8166046142578
1526648548.8083138,128192,140.90396118164062
1526648599.1825318,128311,140.93670654296875
1526648649.09684,128426,140.9134063720703
1526648699.060795,128544,140.96469116210938
1526648749.048283,128662,140.91578674316406
1526648848.83224,128897,141.20143127441406
1526648957.563138,128996,141.21678161621094
1526648999.1735044,129091,141.20191955566406
1526649099.0019362,129327,141.12474060058594
1526649148.8950822,129413,141.33047485351562
1526649199.1656935,129532,141.14105224609375
1526649298.8879046,129765,141.03172302246094
1526649349.0607076,129882,140.950927734375
1526649449.174214,130118,140.9261474609375
1526649498.838312,130234,140.83001708984375
1526649549.0559127,130352,140.71530151367188
1526649598.9643507,130468,140.6153564453125
1526649649.2011511,130586,140.83248901367188
1526649698.9924572,130704,140.89971923828125
1526649798.9599888,130938,141.18438720703125
1526649849.1794493,131056,141.2031707763672
1526649998.791789,131408,141.26747131347656
1526650099.1576712,131644,141.2947998046875
1526650249.0600822,131998,141.3290252685547
1526650449.0725048,132438,141.44296264648438
1526650599.0915391,132789,141.53514099121094


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle45-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566145.2799666,6,0.3646000027656555
1526566563.9697413,7,0.35659998655319214
1526566995.0962448,8,0.3474000096321106
1526567468.4940264,27,0.3197999894618988
1526567972.8469782,65,0.2996000051498413
1526568945.917403,141,0.26330000162124634
1526569972.4020917,231,0.22360000014305115
1526571281.3953018,283,0.2037999927997589
1526572406.2370982,424,0.17329999804496765
1526573781.165736,673,0.12880000472068787
1526578701.0147781,607,0.14339999854564667
1526579124.5283675,608,0.14229999482631683
1526579541.0815132,609,0.14300000667572021
1526580010.730733,632,0.1404000073671341
1526580510.6896117,678,0.1298000067472458
1526581483.2413747,773,0.12860000133514404
1526582813.7621572,627,0.1363999992609024
1526582832.554124,638,0.13750000298023224
1526582935.7825377,657,0.14149999618530273
1526582994.1516702,747,0.12780000269412994
1526583108.2861278,789,0.12290000170469284
1526583338.9420667,905,0.11249999701976776
1526583562.617075,1007,0.10980000346899033
1526583987.4569137,1357,0.09369999915361404
1526584553.896706,2001,0.08320000022649765
1526585360.0769129,3132,0.06939999759197235
1526586560.4420907,5076,0.05640000104904175
1526587758.9816203,7010,0.05490000173449516
1526588959.751445,9121,0.05429999902844429
1526590161.1188054,11223,0.04820000007748604
1526591361.178405,13487,0.05130000039935112
1526592560.7234354,15756,0.05530000105500221
1526593793.5196817,17921,0.04500000178813934
1526594961.0384626,20119,0.05299999937415123
1526596210.5486314,22483,0.048500001430511475
1526597357.9484005,24810,0.04769999906420708
1526598559.955884,27079,0.04729999974370003
1526599760.7099829,29350,0.046799998730421066
1526600959.8503058,31617,0.05169999971985817
1526602161.4189086,34053,0.043800000101327896
1526603358.9920814,36314,0.04749999940395355
1526604562.3217783,38580,0.04639999940991402
1526605759.1268227,41001,0.06199999898672104
1526606961.5248904,43268,0.046799998730421066
1526608161.5327566,45531,0.06069999933242798
1526609361.1403704,47951,0.047200001776218414
1526610559.4290001,50212,0.051899999380111694
1526611758.3790174,52478,0.053300000727176666
1526612962.0803425,54911,0.05590000003576279
1526614159.121912,57172,0.04560000076889992
1526615360.4688606,59442,0.06589999794960022
1526616573.8105378,60627,0.04650000110268593
1526616593.560211,60643,0.04309999942779541
1526616683.4504714,60667,0.045899998396635056
1526616755.1081324,60794,0.053199999034404755
1526616900.3924546,60797,0.04650000110268593
1526617086.0294743,60890,0.04540000110864639
1526617307.972025,61072,0.05119999870657921
1526617734.9080937,61576,0.04780000075697899
1526618300.1448843,62414,0.049400001764297485
1526619120.736043,63849,0.04399999976158142
1526620318.7748964,66178,0.0430000014603138
1526621521.6965125,68515,0.04729999974370003
1526622720.8969073,70995,0.05339999869465828
1526623920.19139,73476,0.04699999839067459
1526625120.5969818,76113,0.04349999874830246
1526626321.2176845,78748,0.04230000078678131
1526627538.048719,81260,0.04859999939799309
1526628721.3446524,83854,0.05790000036358833
1526629956.595801,86574,0.06210000067949295
1526631121.1817493,89283,0.0494999997317791
1526632320.8207204,91914,0.04129999876022339
1526633519.8606794,94551,0.04270000010728836
1526634720.813013,97190,0.051100000739097595
1526635921.7772663,99977,0.055399999022483826
1526637120.899884,102607,0.04650000110268593
1526638321.0331721,105235,0.0471000000834465
1526639520.795458,108024,0.044199999421834946
1526640720.3051004,110657,0.05050000175833702
1526641921.1656682,113293,0.04399999976158142
1526643122.6446095,116076,0.049300000071525574
1526644319.9993918,118687,0.04129999876022339
1526645520.2099,121308,0.04879999905824661
1526646720.4295027,124095,0.061799999326467514
1526647920.8384264,126723,0.04670000076293945
1526649121.2548134,129348,0.04280000180006027
1526650320.6019602,132136,0.052299998700618744


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle5-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526567016.1383219,9,5.0864362716674805
1526567416.888755,18,5.1730570793151855
1526567473.4275038,19,5.182798862457275
1526567535.4642358,46,5.448406219482422
1526567978.5060754,55,5.539271831512451
1526567986.0762074,58,5.570704936981201
1526568365.6377642,59,5.581148624420166
1526568386.0233676,68,5.6770830154418945
1526568435.2045755,90,5.921703338623047
1526568484.469643,112,6.180835723876953
1526568880.496449,126,6.346633434295654
1526568939.2398992,127,6.358863353729248
1526568985.1433043,147,6.60729455947876
1526569034.3402603,168,6.8840837478637695
1526569085.5506155,190,7.190543174743652
1526569523.9275262,219,7.627945423126221
1526569585.9860249,247,8.0656156539917
1526569635.5956109,270,8.44705867767334
1526569902.534247,368,10.277463912963867
1526570281.7162552,377,10.459148406982422
1526570284.7955194,378,10.479265213012695
1526570335.617647,401,10.958548545837402
1526570746.2253985,415,11.261773109436035
1526570835.2763553,453,12.09339714050293
1526571334.7746634,480,12.7161226272583
1526571384.5146832,502,13.239015579223633
1526571785.68081,512,13.47984790802002
1526571835.7100832,534,14.019451141357422
1526571885.6464875,555,14.537628173828125
1526571935.2696633,578,15.122428894042969
1526572418.8251264,600,15.694894790649414
1526572484.106641,628,16.445419311523438
1526572535.2033062,650,17.029943466186523
1526573035.0222719,706,18.5704288482666
1526573084.2085786,728,19.20147705078125
1526573135.8139114,751,19.863685607910156
1526573184.7620893,773,20.499860763549805
1526573235.4045048,795,21.152671813964844
1526573722.7028391,844,22.619701385498047
1526573784.3046381,845,22.65009880065918
1526573884.8036025,890,24.004493713378906
1526573935.236772,913,24.707460403442383
1526573985.3746896,935,25.39419174194336
1526574034.6900647,956,26.062694549560547
1526574084.5090625,977,26.726957321166992
1526574510.981895,999,27.430261611938477
1526574535.0904222,1009,27.745906829833984
1526574634.6279638,1052,29.155691146850586
1526574707.086496,1057,29.31631851196289
1526574734.3590825,1069,29.70386505126953
1526574784.6480215,1092,30.478515625
1526574885.5850937,1136,31.9403133392334
1526574985.5220926,1179,33.382877349853516
1526575372.5744233,1185,33.60346221923828
1526575435.989091,1212,34.560298919677734
1526575485.1727939,1233,35.287227630615234
1526575585.95008,1278,36.85819625854492
1526575634.496426,1300,37.6683464050293
1526575684.6236022,1323,38.494041442871094
1526575736.010821,1346,39.286102294921875
1526575784.2322295,1368,40.0278205871582
1526575835.9832666,1390,40.868099212646484
1526575934.6107028,1407,41.453182220458984
1526576323.0923505,1414,41.699073791503906
1526576334.8533158,1419,41.88571548461914
1526576385.8303769,1441,42.683406829833984
1526576634.668763,1549,46.59955596923828
1526576685.6825454,1572,47.43549728393555
1526576785.8586223,1617,48.9656867980957
1526576884.9959679,1661,50.603233337402344
1526576935.1834407,1683,51.36310577392578
1526576985.1599894,1704,52.04722213745117
1526577484.687395,1733,53.18096923828125
1526577685.6234112,1819,56.41667938232422
1526577835.6013231,1885,58.6890754699707
1526577934.1540606,1930,60.44427490234375
1526577984.9909437,1953,61.25654983520508
1526578034.3467913,1975,62.03905487060547
1526578585.9505088,2026,63.73919677734375
1526578634.9956195,2047,64.43832397460938
1526578684.4663978,2068,65.03776550292969
1526578735.8228009,2090,65.68326568603516
1526578835.8986034,2133,67.03569030761719
1526578884.388503,2154,67.85577392578125
1526579036.0152159,2219,69.8264389038086
1526579184.067483,2285,72.04087829589844
1526579235.5217323,2308,72.75991821289062
1526579334.4656765,2352,74.25469970703125
1526579787.582562,2388,75.33438110351562
1526579847.462148,2389,75.35671997070312
1526579885.2112043,2405,75.81985473632812
1526579936.3471394,2427,76.61698150634766
1526579984.7729027,2448,77.30377960205078
1526580034.5940106,2470,78.15522003173828
1526580136.0314898,2513,79.3160629272461
1526580185.1215138,2534,79.94622039794922
1526580235.4899871,2556,80.42552947998047
1526580286.787907,2578,80.97998046875
1526580385.2608902,2626,82.393798828125
1526580434.2961793,2651,83.1548843383789
1526580483.9793375,2677,83.8873291015625
1526580584.7744427,2729,85.20065307617188
1526580634.715486,2755,85.96075439453125
1526580692.7891495,2761,86.08153533935547
1526580784.882882,2809,87.56122589111328
1526581107.475694,2822,88.13241577148438
1526581184.0244222,2863,89.13101196289062
1526581234.2247627,2889,89.69235229492188
1526581335.0844483,2942,90.96587371826172
1526581384.4755847,2968,91.22598266601562
1526581434.9017577,2994,91.94737243652344
1526581535.3396494,3047,92.87712097167969
1526581735.329704,3152,94.57295227050781
1526581785.3291655,3178,95.07000732421875
1526581835.3174791,3204,95.3934555053711
1526581896.936989,3209,95.41898345947266
1526581984.4379942,3255,95.84260559082031
1526582035.7278824,3282,96.21761322021484
1526582135.4603262,3334,96.73694610595703
1526582234.2709694,3385,98.020263671875
1526582283.841487,3411,98.64540100097656
1526582950.2730567,3019,92.3165512084961
1526582972.380586,3030,92.54647064208984
1526583078.2080922,3059,93.00106811523438
1526583098.9047618,3071,93.10865020751953
1526583481.7792256,3317,96.70271301269531
1526583705.535205,3416,98.11383056640625
1526583845.07731,3511,99.77751159667969
1526583895.2956133,3618,101.32938385009766
1526583975.4059012,3620,101.35899353027344
1526583995.2821016,3660,101.68592071533203
1526584195.2151084,3882,105.23680114746094
1526584301.416516,3942,106.53699493408203
1526584345.189164,4033,107.12700653076172
1526584395.144798,4140,107.8166275024414
1526584545.0823808,4287,109.88704681396484
1526584595.3458557,4394,109.97998046875
1526584697.6413167,4444,110.4540023803711
1526584745.0361872,4516,111.3450927734375
1526584795.3233376,4623,112.60071563720703
1526584844.9853249,4729,113.97909545898438
1526584945.1426444,4772,113.92098236083984
1526584995.0767603,4876,115.48754119873047
1526585045.3894703,4981,115.98992919921875
1526585176.0168476,5091,116.94110107421875
1526585195.1832144,5129,117.09626007080078
1526585244.996405,5236,117.57069396972656
1526585295.2772727,5344,118.4709701538086
1526585345.1676564,5450,118.95088195800781
1526585451.490057,5510,119.65213775634766
1526585595.222073,5784,120.96743774414062
1526585644.9695227,5891,120.0494384765625
1526585795.3652864,6040,121.46712493896484
1526585995.1194324,6466,122.31637573242188
1526586087.6938546,6495,122.57328033447266
1526586145.3799634,6614,122.8031005859375
1526586195.0025282,6720,123.86076354980469
1526586245.2951179,6828,123.8800048828125
1526586294.9839904,6933,123.86837005615234
1526586345.4001722,7041,123.76040649414062
1526586454.7398307,7108,123.99042510986328
1526586595.0948358,7405,125.28795623779297
1526586745.0059695,7696,125.54345703125
1526586859.2108986,7772,125.69686889648438
1526586895.2188697,7845,125.85525512695312
1526586945.1831403,7952,125.86247253417969
1526587045.1002867,8166,126.3675537109375
1526587145.1611848,8380,127.01409912109375
1526587303.3933597,8546,126.74689483642578
1526587395.1898496,8739,126.52315521240234
1526587495.1370163,8953,127.12348937988281
1526587545.3636818,9060,127.32290649414062
1526587595.1336899,9167,126.76795196533203
1526587645.3839366,9275,127.4200439453125
1526587695.2051318,9382,127.83086395263672
1526587795.0983155,9426,127.5574722290039
1526587844.9943962,9531,127.40705871582031
1526587945.0065882,9715,127.77133178710938
1526588044.9508464,9930,128.84622192382812
1526588145.3259866,10145,130.72901916503906
1526588395.3813136,10508,131.74484252929688
1526588494.963102,10722,131.5412139892578
1526588545.1698577,10829,131.36659240722656
1526588645.3196723,11044,130.9751739501953
1526588694.9348617,11151,130.81890869140625
1526588745.0507329,11259,131.06822204589844
1526588795.3276057,11367,131.0252685546875
1526588919.252802,11464,131.63551330566406
1526588945.1207266,11516,132.07769775390625
1526588994.9355872,11623,132.0813751220703
1526589045.266829,11731,132.26699829101562
1526589095.0534716,11838,132.6580047607422
1526589145.078127,11915,132.38131713867188
1526589345.1958241,12341,133.2598419189453
1526589395.3822706,12449,132.9762420654297
1526589569.7756596,12654,133.10855102539062
1526589695.1410542,12919,133.3028106689453
1526589895.1286736,13347,134.0299835205078
1526589945.3653586,13454,134.82408142089844
1526589995.3123007,13561,134.6019744873047
1526590045.049584,13668,134.24264526367188
1526590145.3488917,13882,133.59742736816406
1526590195.2716005,13988,133.9913787841797
1526590285.8662255,14011,133.83651733398438
1526590295.1951838,14028,133.78192138671875
1526590345.1666472,14106,134.05784606933594
1526590395.0034206,14212,133.47056579589844
1526590545.3697104,14534,133.69448852539062
1526590595.155452,14639,133.50978088378906
1526590695.0351422,14854,133.96900939941406
1526590795.0302932,15068,133.77813720703125
1526590895.1612725,15282,133.30014038085938
1526591071.0498862,15491,133.97483825683594
1526591145.1745942,15646,133.9336700439453
1526591195.3594985,15753,133.95802307128906
1526591245.287111,15861,133.73008728027344
1526591295.1900623,15969,133.25335693359375
1526591345.2011273,16077,133.3331298828125
1526591395.3460288,16185,133.28977966308594
1526591445.0881135,16291,133.2290802001953
1526591494.9871185,16398,133.4642333984375
1526591545.258742,16477,133.49627685546875
1526591645.3765464,16691,134.0611114501953
1526591745.0092647,16901,133.90855407714844
1526591794.9927297,17008,133.93907165527344
1526591937.1571934,17144,133.49969482421875
1526591995.2947466,17266,133.5254669189453
1526592045.0176265,17373,133.63873291015625
1526592095.2451508,17479,133.45713806152344
1526592145.231925,17586,133.7440185546875
1526592195.2195199,17694,133.7113494873047
1526592244.9605353,17801,134.14129638671875
1526592295.183867,17909,134.23023986816406
1526592345.2161405,18015,133.88214111328125
1526592395.3413815,18123,134.1696014404297
1526592445.2047927,18230,134.51651000976562
1526592494.9628108,18337,134.63516235351562
1526592595.1751096,18552,134.58694458007812
1526592645.004644,18657,134.69461059570312
1526592745.1446755,18840,135.48263549804688
1526592887.5120285,18977,135.60671997070312
1526592895.2032042,18991,135.69662475585938
1526592945.1038916,19098,135.66683959960938
1526592995.3085551,19205,135.40000915527344
1526593045.1332238,19312,135.2845001220703
1526593145.2857635,19527,134.94577026367188
1526593195.357166,19635,135.27191162109375
1526593295.2511938,19849,134.96031188964844
1526593345.2809055,19957,135.20001220703125
1526593395.0807695,20064,135.32510375976562
1526593445.3058493,20172,135.8763885498047
1526593494.975558,20279,136.16575622558594
1526593595.2301998,20493,136.0743408203125
1526593645.3168154,20601,135.93466186523438
1526593695.057098,20708,136.01254272460938
1526593745.197388,20816,136.0093536376953
1526593995.243346,21150,135.24246215820312
1526594045.022822,21257,135.37680053710938
1526594195.153895,21579,135.5663299560547
1526594245.2993157,21686,135.1497802734375
1526594345.382054,21901,134.83665466308594
1526594395.1399155,22008,134.81500244140625
1526594495.1645455,22221,135.22781372070312
1526594595.0163324,22436,135.2736053466797
1526594845.359185,22970,135.55348205566406
1526594895.3372018,23077,135.7895050048828
1526595086.59312,23319,135.87437438964844
1526595095.396186,23335,135.74691772460938
1526595145.189044,23408,135.9718780517578
1526595195.2306092,23515,136.15248107910156
1526595245.0901368,23622,136.58912658691406
1526595295.337696,23730,136.3417205810547
1526595395.388265,23945,136.06317138671875
1526595495.375706,24159,136.33738708496094
1526595595.3472733,24374,136.78855895996094
1526595695.194717,24588,135.51490783691406
1526595845.086764,24909,135.4506378173828
1526595895.023331,25016,135.1563720703125
1526596045.337539,25337,136.04913330078125
1526596094.9049597,25442,135.9564208984375
1526596145.1734762,25550,136.26649475097656
1526596195.0395825,25657,136.34971618652344
1526596352.8796024,25827,136.46131896972656
1526596395.1970532,25885,136.5749969482422
1526596545.1114695,26206,136.78924560546875
1526596595.382154,26313,137.04627990722656
1526596694.937628,26524,136.63632202148438
1526596845.292099,26844,135.89663696289062
1526596895.1096058,26950,135.99293518066406
1526596994.9806814,27164,136.1581268310547
1526597045.3553326,27272,136.45883178710938
1526597094.9833415,27378,136.00552368164062
1526597145.3198967,27486,136.3079833984375
1526597195.1405592,27592,136.47848510742188
1526597295.1871865,27805,136.61483764648438
1526597345.2795966,27912,137.09649658203125
1526597395.146896,28019,137.24993896484375
1526597445.0490723,28125,137.3370819091797
1526597495.2989397,28231,136.79969787597656
1526597545.0421734,28312,136.84129333496094
1526597595.3316114,28420,136.6920166015625
1526597747.2424166,28578,137.3330535888672
1526597845.0628884,28786,137.26956176757812
1526597895.3494856,28892,137.1295623779297
1526598045.0045712,29211,137.2664794921875
1526598095.1382303,29318,137.1638946533203
1526598295.2827804,29746,136.97482299804688
1526598445.1458619,30068,136.47402954101562
1526598495.390474,30176,136.5857391357422
1526598595.1843576,30390,136.04710388183594
1526598645.0219119,30497,136.1201629638672
1526598744.9573812,30679,136.2280731201172
1526598795.3668983,30787,135.70553588867188
1526598844.9941106,30893,136.01361083984375
1526598994.9293947,31213,136.1092529296875
1526599045.2299943,31320,136.20970153808594
1526599145.1189399,31531,136.30770874023438
1526599344.9591467,31785,136.5558319091797
1526599495.2508345,32106,136.5081329345703
1526599545.0021946,32213,136.3072967529297
1526599594.966408,32320,136.41610717773438
1526599645.0773118,32427,136.289794921875
1526599695.2265666,32535,136.36294555664062
1526599745.2343247,32643,136.3990020751953
1526599795.02773,32750,136.4662628173828
1526599895.2924368,32965,136.7053680419922
1526599945.3704336,33046,136.65097045898438
1526599995.267165,33152,136.33718872070312
1526600045.0514946,33258,136.229736328125
1526600095.3651884,33366,136.2308349609375
1526600145.0897987,33473,136.15809631347656
1526600195.111212,33581,136.21173095703125
1526600394.9276707,34010,136.2596893310547
1526600444.969656,34117,136.695068359375
1526600745.26182,34759,137.1726837158203
1526600844.9890957,34972,137.2674102783203
1526600966.692342,35064,137.1923370361328
1526600995.0595999,35121,137.05044555664062
1526601045.2771285,35229,137.1040496826172
1526601095.0908394,35336,136.94876098632812
1526601145.0242267,35413,136.74200439453125
1526601195.1677756,35521,137.09336853027344
1526601245.416033,35628,137.25709533691406
1526601294.9516175,35734,137.66220092773438
1526601345.2045166,35842,137.60049438476562
1526601395.31517,35950,137.64700317382812
1526601445.1631322,36056,137.50283813476562
1526601495.0122366,36163,137.70286560058594
1526601545.07895,36270,137.8611602783203
1526601595.087355,36375,137.9495086669922
1526601645.0592358,36482,137.90525817871094
1526601695.2251718,36589,137.4476318359375
1526601795.332829,36803,137.39451599121094
1526601845.1350331,36910,137.55245971679688
1526601895.0348952,37017,137.6137237548828
1526601995.260702,37232,137.48583984375
1526602095.2386968,37446,137.2228240966797
1526602195.2461474,37661,137.4203643798828
1526602245.334098,37769,137.46246337890625
1526602395.1912582,38059,137.76873779296875
1526602444.9511163,38166,137.9175262451172
1526602495.0296667,38274,137.93609619140625
1526602595.3836443,38489,138.07305908203125
1526602645.0431771,38595,138.05746459960938
1526602765.5005026,38687,138.0695343017578
1526602845.0108764,38854,138.4324493408203
1526602945.0913923,39068,138.76123046875
1526602995.140069,39176,138.85491943359375
1526603095.1490457,39391,138.73831176757812
1526603145.1802013,39498,138.45822143554688
1526603195.1828096,39604,138.51910400390625
1526603245.1809719,39711,138.62879943847656
1526603294.9969518,39819,138.48191833496094
1526603345.0561354,39927,138.4002227783203
1526603395.1078146,40035,138.55136108398438
1526603444.9652722,40142,138.81056213378906
1526603495.1207242,40249,138.7366943359375
1526603595.1037192,40434,138.96937561035156
1526603645.089271,40541,138.89930725097656
1526603695.1999578,40649,138.84629821777344
1526603845.007123,40968,138.61810302734375
1526603895.3015728,41076,138.6719207763672
1526603945.0313044,41183,138.60943603515625
1526604045.348336,41399,138.54794311523438
1526604095.1468527,41504,138.4630584716797
1526604145.0808313,41611,138.7678985595703
1526604195.010767,41718,138.72586059570312
1526604295.0699313,41932,138.81927490234375
1526604395.249304,42146,138.444091796875
1526604445.1105773,42253,138.31692504882812
1526604569.1398423,42345,138.27267456054688
1526604645.3133976,42504,137.86891174316406
1526604745.2193646,42687,138.00953674316406
1526604845.2852817,42901,138.2590789794922
1526604894.9680538,43007,138.42901611328125
1526604945.226476,43115,138.47207641601562
1526605095.0466957,43433,138.17921447753906
1526605295.2876775,43861,137.5241241455078
1526605345.0831146,43967,137.34744262695312
1526605395.3250325,44075,137.0309295654297
1526605445.067355,44182,136.966796875
1526605495.1961532,44290,137.0502166748047
1526605595.1332142,44503,137.3374481201172
1526605645.1384315,44610,137.73294067382812
1526605795.0102828,44932,138.17449951171875
1526605845.363181,45039,138.06661987304688
1526605945.357217,45222,137.87210083007812
1526606045.3692758,45437,137.94419860839844
1526606095.2637727,45544,138.06507873535156
1526606245.1319528,45863,138.03334045410156
1526606395.2466896,46012,137.899658203125
1526606445.3185549,46117,138.134521484375
1526606494.9545014,46222,138.1845703125
1526606595.2701604,46438,137.91722106933594
1526606645.3405585,46545,137.97572326660156
1526606695.1653187,46651,137.7923126220703
1526606745.1281784,46759,137.8408966064453
1526606795.0119107,46864,138.2103271484375
1526606845.2469275,46972,138.376953125
1526606895.336425,47080,138.4320526123047
1526606945.0446975,47187,138.49813842773438
1526606995.2305987,47295,138.37557983398438
1526607195.2249074,47692,138.04397583007812
1526607244.9938407,47799,138.0471649169922
1526607345.2614536,48010,137.88009643554688
1526607445.090365,48224,137.74940490722656
1526607495.3370414,48332,137.94161987304688
1526607545.2518995,48439,138.00515747070312
1526607594.9724803,48546,138.20309448242188
1526607644.9643242,48652,138.15643310546875
1526607695.3465555,48760,138.41830444335938
1526607745.2656698,48865,138.65554809570312
1526607795.2907252,48973,138.54141235351562
1526607845.2911737,49080,138.67355346679688
1526607945.1273377,49292,138.52410888671875
1526607994.9917364,49399,138.8885498046875
1526608045.2526534,49507,139.20745849609375
1526608166.4058518,49597,139.01475524902344
1526608195.3870003,49656,138.7954864501953
1526608295.2871993,49869,138.79869079589844
1526608345.05666,49948,138.743408203125
1526608395.1890745,50056,138.9286346435547
1526608495.1350074,50270,138.6919708251953
1526608544.926829,50376,138.6570281982422
1526608595.240597,50483,138.81134033203125
1526608645.1514442,50590,138.67347717285156
1526608695.3199546,50698,138.61318969726562
1526608745.0801003,50805,138.48704528808594
1526608795.1605642,50912,138.3236083984375
1526608845.1851,51018,138.51773071289062
1526608895.148083,51125,138.32473754882812
1526609044.9701247,51447,138.2527313232422
1526609145.3337362,51661,138.2655487060547
1526609244.9901073,51875,138.4753875732422
1526609395.1384606,52197,138.1353759765625
1526609445.1862395,52303,137.98562622070312
1526609495.3091457,52411,137.96925354003906
1526609545.2421072,52486,138.13027954101562
1526609595.0667996,52592,138.41152954101562
1526609645.25292,52700,138.4207305908203
1526609695.0932555,52805,138.20816040039062
1526609745.1402333,52911,138.73635864257812
1526609794.959495,53018,138.89300537109375
1526609845.1034367,53125,138.64767456054688
1526609966.278063,53217,138.50274658203125
1526609995.0199823,53276,138.39810180664062
1526610045.3496895,53384,138.6000213623047
1526610195.0081322,53703,138.28826904296875
1526610245.0165966,53809,138.34210205078125
1526610395.0098875,54129,137.64527893066406
1526610445.0302062,54237,137.94070434570312
1526610545.261774,54453,137.74185180664062
1526610595.36432,54560,137.6291961669922
1526610645.2606165,54665,137.70753479003906
1526610695.3284538,54772,137.83856201171875
1526610745.307568,54851,137.95265197753906
1526610795.1364405,54958,137.75924682617188
1526610945.2864041,55279,138.06101989746094
1526610995.0737085,55386,137.98345947265625
1526611045.334141,55494,137.64122009277344
1526611245.2615674,55921,138.6481170654297
1526611294.9637787,56028,138.5915985107422
1526611395.3773,56242,138.93386840820312
1526611445.1749344,56347,139.3355255126953
1526611494.935881,56452,139.1779327392578
1526611545.400595,56560,139.23963928222656
1526611645.0308142,56774,139.29409790039062
1526611845.3047302,57029,139.1450653076172
1526611894.9983087,57136,139.36326599121094
1526611995.1078238,57322,139.67433166503906
1526612045.3107774,57430,139.54835510253906
1526612095.0167396,57537,139.4907684326172
1526612145.3762267,57644,139.46209716796875
1526612195.0182855,57751,139.39744567871094
1526612245.0220597,57857,139.6964874267578
1526612295.2553408,57964,139.7373046875
1526612345.3877878,58072,139.80580139160156
1526612495.343123,58393,139.7466583251953
1526612545.0647345,58500,139.5617218017578
1526612645.1483169,58715,139.55300903320312
1526612744.9278653,58928,139.3271942138672
1526612795.0964646,59036,139.2312469482422
1526612845.3296957,59144,139.58790588378906
1526612894.9743829,59251,139.5506134033203
1526612995.3502805,59465,139.53143310546875
1526613044.9787765,59570,139.57289123535156
1526613095.162549,59677,139.53863525390625
1526613145.3211455,59757,139.2956085205078
1526613195.3503618,59865,139.23361206054688
1526613245.0643167,59972,139.42916870117188
1526613295.0135274,60078,139.59011840820312
1526613345.2613735,60186,139.7022247314453
1526613566.8210125,60491,139.69146728515625
1526613595.2193868,60549,139.620849609375
1526613745.1459248,60869,139.60354614257812
1526613795.3439448,60976,139.46356201171875
1526613845.3433495,61082,139.39328002929688
1526613945.317036,61294,139.31539916992188
1526614045.180122,61509,138.6847686767578
1526614094.93553,61616,138.51235961914062
1526614145.0352678,61724,138.3800811767578
1526614195.1840281,61830,138.43170166015625
1526614245.210564,61937,138.4832000732422
1526614295.172651,62044,138.25531005859375
1526614344.9860795,62122,138.25807189941406
1526614395.3084252,62230,138.10739135742188
1526614495.3691418,62444,137.9306182861328
1526614545.3557227,62552,137.97714233398438
1526614595.0673692,62659,137.9600067138672
1526614695.1103735,62873,137.92649841308594
1526614845.291432,63195,138.0827178955078
1526614894.9344814,63302,138.21609497070312
1526614945.1755407,63410,138.1807861328125
1526614995.068747,63517,138.05612182617188
1526615045.3643498,63623,138.36038208007812
1526615145.01603,63837,138.32247924804688
1526615195.2951014,63945,138.29217529296875
1526615245.2276347,64052,138.255126953125
1526615394.9794512,64200,138.27322387695312
1526615445.0648239,64306,137.9125213623047
1526615545.1774023,64493,137.6906280517578
1526615695.0479882,64812,137.5298309326172
1526615795.3733215,65025,137.74514770507812
1526615844.9492629,65131,137.83824157714844
1526615895.0825078,65239,137.81707763671875
1526616045.0653336,65558,137.91346740722656
1526616095.2815647,65664,138.28981018066406
1526616194.958695,65878,138.5670623779297
1526616245.3640268,65986,138.63247680664062
1526616345.2306116,66199,138.50503540039062
1526616395.3764067,66307,138.7337188720703
1526616445.275975,66414,138.64828491210938
1526616545.3222792,66624,138.6265869140625
1526616595.000712,66730,138.66566467285156
1526616745.3299315,67021,138.89723205566406
1526616795.1065176,67128,138.8646240234375
1526616895.2538607,67341,138.98008728027344
1526616945.3633683,67449,138.9413604736328
1526616995.2111745,67557,138.885009765625
1526617045.4219484,67664,138.9795684814453
1526617195.2876875,67812,138.82443237304688
1526617245.2478952,67919,138.8307342529297
1526617295.333667,68027,138.7584686279297
1526617344.9849343,68134,138.81085205078125
1526617445.22947,68350,138.65240478515625
1526617544.9106889,68563,138.2639923095703
1526617645.344357,68775,138.47116088867188
1526617695.0282395,68881,138.69696044921875
1526617745.3962784,68989,138.7356719970703
1526617795.0696309,69094,138.70750427246094
1526617845.2646756,69200,138.66514587402344
1526618045.272286,69600,138.89842224121094
1526618095.2633283,69705,138.94911193847656
1526618145.305298,69812,138.62913513183594
1526618195.3719807,69920,138.7788543701172
1526618345.3471065,70239,138.48973083496094
1526618395.3524532,70346,138.4644012451172
1526618445.2305446,70453,138.3181610107422
1526618495.0302367,70559,138.3154296875
1526618545.2053993,70667,138.27699279785156
1526618644.9869783,70881,138.47537231445312
1526618695.1362877,70989,138.22610473632812
1526618744.9316266,71096,138.1693115234375
1526618795.081235,71204,138.1620635986328
1526618964.982655,71403,138.1233673095703
1526619045.0896194,71573,138.2704620361328
1526619095.0205832,71681,137.9858856201172
1526619145.3586428,71759,138.0999298095703
1526619195.0690098,71866,137.84906005859375
1526619245.27536,71972,137.70997619628906
1526619345.0855587,72186,137.9700469970703
1526619395.0988283,72294,137.9628143310547
1526619445.1504703,72401,137.9108428955078
1526619544.9921722,72615,138.05226135253906
1526619595.0302458,72722,138.23883056640625
1526619695.0237238,72938,138.32737731933594
1526619745.3612044,73046,138.3950958251953
1526619945.053382,73469,138.6343231201172
1526619994.9787962,73576,138.21408081054688
1526620095.2981098,73790,138.1311492919922
1526620145.1333022,73896,138.0005340576172
1526620195.060585,74003,138.12879943847656
1526620244.9466715,74110,138.27818298339844
1526620295.3320794,74217,138.1787109375
1526620345.2152169,74295,138.31112670898438
1526620395.2531996,74401,138.28762817382812
1526620495.169955,74613,138.19166564941406
1526620545.356625,74720,138.19052124023438
1526620595.282824,74826,137.87649536132812
1526620795.2537556,75081,137.9232940673828
1526620845.0787423,75188,137.84396362304688
1526620895.0766313,75295,137.8370819091797
1526620945.281114,75401,137.8258514404297
1526621045.2621224,75614,137.88626098632812
1526621345.126997,76257,137.81246948242188
1526621394.9688356,76363,137.76162719726562
1526621445.21894,76471,137.83778381347656
1526621495.3842418,76579,137.79136657714844
1526621544.9830792,76657,137.7821044921875
1526621745.3375878,77086,138.18634033203125
1526621895.307808,77406,138.78770446777344
1526621945.2385008,77512,138.69482421875
1526622045.0857835,77726,138.8694305419922
1526622195.192524,78046,138.43331909179688
1526622244.9265394,78152,138.61441040039062
1526622345.0524154,78366,138.84596252441406
1526622395.3446286,78474,139.03382873535156
1526622445.2376144,78580,139.02468872070312
1526622565.7288241,78670,138.86737060546875
1526622645.1087189,78839,138.8651885986328
1526622695.3765972,78946,138.78536987304688
1526622745.2818687,79026,138.96572875976562
1526622795.2834458,79134,139.01095581054688
1526622845.2135952,79241,139.0437774658203
1526622895.1754942,79348,138.95191955566406
1526622945.2557204,79456,138.95443725585938
1526622995.3165333,79564,138.708251953125
1526623045.1639543,79672,138.73304748535156
1526623145.348281,79887,138.73736572265625
1526623195.30859,79994,139.0684814453125
1526623295.153292,80210,139.11746215820312
1526623395.144788,80425,139.05003356933594
1526623445.1251261,80533,139.03521728515625
1526623545.349937,80749,139.04629516601562
1526623645.208737,80963,139.0281219482422
1526623694.9444413,81067,138.87646484375
1526623745.1923459,81174,138.94918823242188
1526623795.185115,81280,138.8606414794922
1526623945.0562334,81568,139.03147888183594
1526623995.3132336,81674,138.9873504638672
1526624045.150918,81780,138.90489196777344
1526624095.350229,81886,139.0352783203125
1526624195.3677437,82098,138.8531036376953
1526624245.2288554,82203,138.9114990234375
1526624395.2990468,82354,138.59715270996094
1526624445.1332595,82461,138.62594604492188
1526624694.9970446,82994,138.74874877929688
1526624745.1060135,83102,138.78182983398438
1526624845.1794357,83315,138.76815795898438
1526624894.993707,83419,138.92337036132812
1526624995.0333333,83631,139.08438110351562
1526625045.2040298,83738,139.26022338867188
1526625095.3431976,83844,139.34312438964844
1526625145.1369402,83920,139.6654510498047
1526625245.0447037,84134,139.84890747070312
1526625294.980332,84241,139.82345581054688
1526625345.223275,84348,139.7358856201172
1526625445.200297,84562,139.84117126464844
1526625495.1834674,84667,139.66966247558594
1526625544.941674,84771,139.50453186035156
1526625595.2678802,84877,139.5065460205078
1526625745.0641372,85197,139.1088104248047
1526625845.4058053,85409,139.0697479248047
1526625995.1683233,85730,139.22494506835938
1526626165.749183,85928,139.27903747558594
1526626195.0199704,85987,139.2381134033203
1526626245.4064713,86094,139.3192138671875
1526626295.227262,86201,139.24127197265625
1526626395.2426631,86383,139.32687377929688
1526626495.1095324,86594,139.2384490966797
1526626545.035977,86701,139.31088256835938
1526626594.9907358,86808,139.18609619140625
1526626694.9767728,87019,139.13827514648438
1526626745.0991948,87126,139.37997436523438
1526626795.287568,87233,139.1102294921875
1526626845.3823311,87339,138.9171600341797
1526626894.9684312,87445,139.07533264160156
1526627045.3140516,87765,138.94244384765625
1526627095.1756978,87871,139.046630859375
1526627144.944711,87978,138.9407196044922
1526627395.091707,88513,138.91346740722656
1526627445.0138097,88620,139.006591796875
1526627495.155603,88728,139.07669067382812
1526627545.1761763,88805,139.0872344970703
1526627645.0087633,89019,138.8848876953125
1526627695.2595234,89126,139.11207580566406
1526627744.930992,89233,139.21200561523438
1526627794.9593534,89341,139.22386169433594
1526627845.3172014,89448,138.9403839111328
1526628145.255166,89916,139.28392028808594
1526628194.9953706,90022,139.22193908691406
1526628245.281573,90130,139.29151916503906
1526628295.3235466,90237,138.92503356933594
1526628345.23412,90345,139.00233459472656
1526628395.2344465,90452,138.97129821777344
1526628495.252061,90666,138.7188720703125
1526628544.949888,90772,138.6526336669922
1526628595.1257763,90878,138.84835815429688
1526628645.2031522,90986,138.6453399658203
1526628695.368913,91094,138.50462341308594
1526628745.0339553,91170,138.53048706054688
1526628795.248619,91276,138.3896484375
1526628845.225516,91384,138.4888153076172
1526628895.0072074,91491,138.4591064453125
1526628995.1569202,91706,138.62318420410156
1526629045.3044224,91812,138.6748046875
1526629095.0247989,91918,138.68435668945312
1526629145.1478558,92025,138.35902404785156
1526629195.3519366,92132,138.39186096191406
1526629245.0555496,92238,138.23731994628906
1526629295.0977643,92345,138.19175720214844
1526629395.3220432,92559,138.0841522216797
1526629494.9909744,92772,138.1403350830078
1526629595.0387437,92986,138.09478759765625
1526629644.9435651,93093,138.23953247070312
1526629764.4265583,93185,138.29330444335938
1526629845.1369197,93355,138.49697875976562
1526629945.306006,93543,138.8121337890625
1526629995.0275378,93649,138.86993408203125
1526630095.227247,93864,139.19497680664062
1526630195.3637278,94077,139.0621337890625
1526630245.2670014,94184,139.17567443847656
1526630295.2824423,94291,139.13414001464844
1526630394.9807012,94505,139.1736602783203
1526630545.136258,94828,139.1248321533203
1526630594.9586992,94935,139.30918884277344
1526630745.13148,95259,139.47291564941406
1526630844.9376836,95472,139.48751831054688
1526630994.9695618,95795,139.80709838867188
1526631145.0983713,96085,139.94052124023438
1526631195.3997924,96193,139.91192626953125
1526631245.1755762,96299,140.0799102783203
1526631295.2079856,96405,139.9027862548828
1526631345.106879,96511,139.8405303955078
1526631395.094703,96618,139.89002990722656
1526631445.0453472,96725,139.6884307861328
1526631566.8969982,96817,139.70472717285156
1526631594.9955783,96874,139.75758361816406
1526631645.1607864,96982,139.8433380126953
1526631745.179898,97197,139.7649383544922
1526631795.3521268,97304,139.7567596435547
1526631845.001353,97411,139.6226348876953
1526631995.0518234,97734,139.7239990234375
1526632045.181341,97841,139.76730346679688
1526632145.313182,98056,139.7241973876953
1526632195.2926428,98164,139.77696228027344
1526632244.9882812,98271,139.6629638671875
1526632295.117293,98379,139.61773681640625
1526632395.3445287,98563,139.511474609375
1526632545.1796057,98885,139.48178100585938
1526632594.9535034,98992,139.7369842529297
1526632645.2717037,99099,139.81556701660156
1526632695.3134255,99205,139.92269897460938
1526632744.9618335,99312,139.94500732421875
1526632794.9281795,99420,139.98410034179688
1526632845.3789387,99528,139.92782592773438
1526632895.3172245,99634,139.97406005859375
1526632945.1173117,99741,140.0929412841797
1526632995.318624,99849,140.03158569335938
1526633045.3148894,99957,140.25819396972656
1526633095.3993382,100065,140.21678161621094
1526633145.0681198,100172,140.25613403320312
1526633195.0842185,100278,140.21249389648438
1526633365.4401164,100476,140.3245849609375
1526633395.2668738,100536,140.3094024658203
1526633444.9688096,100643,140.37013244628906
1526633494.953402,100750,140.60116577148438
1526633995.0236974,101785,140.52684020996094
1526634145.0806258,102104,140.6868133544922
1526634195.412576,102211,140.7205810546875
1526634245.2663963,102317,140.72872924804688
1526634295.1103973,102423,140.67556762695312
1526634395.2024295,102635,140.72061157226562
1526634445.3471198,102742,140.5978240966797
1526634495.2404268,102846,140.5243682861328
1526634545.2767851,102952,140.42031860351562
1526634595.257155,103059,140.61219787597656
1526634695.327163,103272,140.7291717529297
1526634745.1208491,103350,140.57711791992188
1526634795.1064734,103456,140.69444274902344
1526634845.213418,103563,140.7748260498047
1526634894.962088,103670,140.55712890625
1526634945.2680354,103778,140.42611694335938
1526634995.2697666,103884,140.3697052001953
1526635045.1683698,103991,140.20472717285156
1526635165.804503,104082,140.08372497558594
1526635195.290803,104142,140.06968688964844
1526635245.113837,104249,139.98545837402344
1526635345.2267256,104462,139.95843505859375
1526635395.04017,104569,140.03944396972656
1526635495.0179393,104783,140.0652618408203
1526635545.2513177,104889,139.85162353515625
1526635595.0989985,104995,139.87998962402344
1526635695.1479104,105208,140.0493621826172
1526635745.4662538,105315,140.07669067382812
1526635795.3850577,105421,140.071533203125
1526635845.304988,105527,139.9197235107422
1526635895.2055264,105633,140.0570831298828
1526635945.3342862,105713,140.01502990722656
1526636144.9807417,106137,139.8673553466797
1526636245.1495974,106349,139.89492797851562
1526636395.2000093,106669,139.888427734375
1526636444.9931836,106776,139.8289794921875
1526636545.0451174,106988,139.70497131347656
1526636595.0085232,107095,139.61138916015625
1526636645.3877666,107203,139.46324157714844
1526636745.2510083,107414,139.5817413330078
1526636795.2549024,107521,139.7183074951172
1526636844.9872332,107628,139.583984375
1526636967.1186628,107720,139.5994415283203
1526636994.9608285,107777,139.51071166992188
1526637045.099405,107885,139.45335388183594
1526637094.9745293,107992,139.4829559326172
1526637145.186305,108069,139.47515869140625
1526637194.9813848,108176,139.2672882080078
1526637345.119887,108497,139.2657470703125
1526637395.2785017,108603,139.31178283691406
1526637445.3425915,108710,139.15760803222656
1526637545.0674033,108925,139.24388122558594
1526637595.3762355,109033,139.2150115966797
1526637645.3464305,109141,139.34645080566406
1526637695.0002716,109247,139.2558135986328
1526637745.2588637,109355,139.18446350097656
1526637895.079346,109676,139.036865234375
1526637945.386544,109784,139.0721893310547
1526637995.192272,109889,139.1564483642578
1526638045.3164132,109996,139.3739776611328
1526638095.1412385,110103,139.42015075683594
1526638145.0932326,110211,139.56204223632812
1526638195.2010365,110318,139.7191162109375
1526638295.2169528,110531,139.95562744140625
1526638345.0724227,110607,140.0106201171875
1526638395.2194593,110714,140.1436767578125
1526638444.9221601,110821,140.31944274902344
1526638495.0740519,110929,140.2801971435547
1526638545.3666108,111036,140.21368408203125
1526638595.3576622,111143,140.10935974121094
1526638645.1409762,111250,140.08914184570312
1526638845.062303,111506,139.8509521484375
1526638895.262605,111613,139.79501342773438
1526638995.392871,111827,140.02117919921875
1526639194.9317133,112251,140.12179565429688
1526639245.387249,112359,140.20205688476562
1526639345.1766303,112573,140.3407440185547
1526639395.0167732,112679,140.2689971923828
1526639445.2112842,112787,140.39109802246094
1526639544.9689424,112968,139.9884796142578
1526639644.930403,113180,139.93817138671875
1526639695.1893961,113288,139.85028076171875
1526639745.0762067,113395,139.92742919921875
1526639845.2791827,113609,140.25257873535156
1526639895.3559382,113716,140.41477966308594
1526639945.1835327,113822,140.3498077392578
1526639995.3957899,113930,140.10462951660156
1526640095.228568,114142,139.94256591796875
1526640145.3317459,114248,139.94578552246094
1526640195.169759,114355,139.83847045898438
1526640245.1532853,114462,139.80801391601562
1526640295.2447178,114569,139.82516479492188
1526640395.111565,114782,139.77487182617188
1526640444.9435663,114888,139.90830993652344
1526640566.134577,114980,139.9689483642578
1526640645.192348,115147,139.95675659179688
1526640695.0794103,115253,139.98663330078125
1526640845.2191634,115546,139.86721801757812
1526640944.9547408,115760,139.81370544433594
1526640995.0605671,115867,139.89004516601562
1526641095.1498556,116081,139.9191131591797
1526641145.0511029,116188,140.05557250976562
1526641195.1963093,116296,139.99012756347656
1526641245.0650544,116402,140.0188446044922
1526641295.122176,116509,140.041748046875
1526641345.2918184,116615,139.94093322753906
1526641395.0682907,116721,139.9143524169922
1526641545.3100288,117040,140.2468719482422
1526641595.0471032,117147,140.16558837890625
1526641645.284596,117255,140.1314697265625
1526641694.9634082,117361,140.16754150390625
1526641745.2651644,117468,140.1177215576172
1526641795.1531377,117574,140.10968017578125
1526641845.2688773,117680,140.0939483642578
1526641945.3720593,117863,140.01100158691406
1526641995.144403,117970,140.1109619140625
1526642045.2879708,118078,140.20338439941406
1526642095.0432804,118185,140.11785888671875
1526642145.2274642,118291,140.2045440673828
1526642195.2549667,118398,140.1427459716797
1526642395.1782756,118654,140.19212341308594
1526642495.2755663,118866,140.14907836914062
1526642545.2430642,118973,140.21759033203125
1526642595.0710611,119080,140.0504913330078
1526642645.286823,119187,140.11219787597656
1526642695.183247,119294,139.9265594482422
1526642744.9946737,119400,139.81585693359375
1526642794.96873,119506,139.9203643798828
1526642845.121423,119615,139.9614715576172
1526642895.1825187,119723,139.98251342773438
1526642944.9511235,119830,139.9496612548828
1526643095.128424,120151,139.70887756347656
1526643145.404671,120231,139.66758728027344
1526643295.3405943,120554,139.6160125732422
1526643345.2400966,120660,139.95196533203125
1526643444.9910228,120875,140.00718688964844
1526643495.0516717,120981,139.8406982421875
1526643544.9550138,121087,139.7113800048828
1526643644.9701016,121300,139.7432403564453
1526643694.9934757,121408,139.65774536132812
1526643745.068582,121517,139.66241455078125
1526643845.0495617,121732,139.76564025878906
1526643895.1911871,121838,139.68707275390625
1526643944.970897,121944,139.71041870117188
1526644045.1736925,122160,139.57730102539062
1526644166.8050525,122252,139.5100555419922
1526644195.0190117,122310,139.47174072265625
1526644295.0941348,122523,139.54043579101562
1526644345.182245,122599,139.63134765625
1526644395.285198,122707,139.6752166748047
1526644495.3529491,122923,139.7483367919922
1526644545.0825827,123027,139.80943298339844
1526644645.3670795,123242,140.10719299316406
1526644695.3629916,123348,140.27110290527344
1526644745.2286193,123455,140.35426330566406
1526644795.1354299,123563,140.27012634277344
1526644845.389757,123670,140.24581909179688
1526644895.0790174,123777,140.31790161132812
1526644995.1941779,123993,140.13616943359375
1526645045.073838,124100,140.0846710205078
1526645194.9700208,124419,140.04957580566406
1526645295.0973325,124633,140.17422485351562
1526645445.286705,124953,140.15374755859375
1526645645.1204276,125351,140.34219360351562
1526645967.518288,125870,140.5333251953125
1526646095.1318111,126138,140.42022705078125
1526646145.1920702,126245,140.3955078125
1526646195.02829,126351,140.4270782470703
1526646245.000049,126456,140.43629455566406
1526646295.3508208,126564,140.57513427734375
1526646345.363615,126670,140.40670776367188
1526646445.079702,126882,140.32373046875
1526646495.1964562,126989,140.4471893310547
1526646595.3533108,127203,140.45541381835938
1526646645.0284495,127310,140.53697204589844
1526646745.2860746,127498,140.45713806152344
1526646795.1808393,127606,140.34426879882812
1526646845.3078163,127714,140.37393188476562
1526646895.0628395,127820,140.53265380859375
1526646994.9778626,128035,140.614013671875
1526647045.2095675,128143,140.73135375976562
1526647094.9544764,128250,140.63230895996094
1526647144.9944067,128358,140.818603515625
1526647195.1074457,128465,140.99880981445312
1526647245.392486,128573,141.00381469726562
1526647295.1174037,128679,140.93844604492188
1526647345.3022177,128787,140.90663146972656
1526647395.342496,128894,140.82249450683594
1526647495.178608,129107,140.59434509277344
1526647595.0709062,129321,140.35494995117188
1526647645.327271,129428,140.4406280517578
1526647794.9818964,129577,140.46949768066406
1526647945.064037,129867,140.65895080566406
1526648045.2179456,130082,140.5654754638672
1526648245.1969898,130510,140.46621704101562
1526648295.3596313,130617,140.39779663085938
1526648345.0695455,130723,140.40260314941406
1526648395.1973557,130830,140.50836181640625
1526648545.391009,131151,140.80743408203125
1526648595.3496952,131258,140.78480529785156
1526648645.2393527,131365,140.70034790039062
1526648795.3786216,131686,140.8241729736328
1526648845.2368321,131793,140.9445037841797
1526648944.9415002,132005,140.82949829101562
1526648995.394819,132113,140.69091796875
1526649045.3086138,132219,140.8450164794922
1526649194.9647944,132511,140.7715301513672
1526649245.0558197,132617,140.7981719970703
1526649294.9593961,132724,140.58201599121094
1526649395.112508,132938,140.7581024169922
1526649444.9352133,133045,140.71694946289062
1526649565.4422348,133137,140.6478271484375
1526649595.271592,133198,140.428466796875
1526649645.2343879,133304,140.6105499267578
1526649695.359112,133412,140.70628356933594
1526649745.3002234,133519,140.78802490234375
1526649845.0240955,133732,140.91624450683594
1526649895.1419315,133837,140.85179138183594
1526649945.2263668,133944,140.79440307617188
1526649994.984635,134051,140.90240478515625
1526650045.178848,134158,140.99314880371094
1526650095.1015227,134265,140.9683380126953
1526650144.9477966,134372,141.09288024902344


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle5-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566150.7624092,6,0.3538999855518341
1526566573.1037524,7,0.3476000130176544
1526567012.9675903,8,0.3425000011920929
1526567470.0984952,18,0.33090001344680786
1526567974.5991788,54,0.3151000142097473
1526568936.3217235,126,0.29319998621940613
1526569899.1013393,367,0.21389999985694885
1526571289.2305827,461,0.20319999754428864
1526572415.5712333,599,0.17440000176429749
1526573780.872476,844,0.15860000252723694
1526574703.9527993,1056,0.14830000698566437
1526575899.82244,1393,0.12150000035762787
1526577433.8319995,1710,0.10670000314712524
1526578582.218933,2025,0.09610000252723694
1526579844.2715442,2388,0.08389999717473984
1526580691.163084,2760,0.07840000092983246
1526581893.941931,3208,0.07240000367164612
1526582971.5428813,3029,0.07320000231266022
1526582989.2641022,3039,0.06989999860525131
1526583091.55379,3059,0.07400000095367432
1526583151.6437697,3151,0.07660000026226044
1526583263.7948499,3193,0.06809999793767929
1526583496.9534872,3317,0.06889999657869339
1526583719.7123852,3416,0.06629999727010727
1526584146.022416,3780,0.06620000302791595
1526584710.3991938,4444,0.061000000685453415
1526585516.5278893,5619,0.0568000003695488
1526586717.425707,7640,0.05260000005364418
1526587916.7676451,9657,0.051100000739097595
1526589117.7975948,11858,0.053199999034404755
1526590316.9563966,14048,0.05860000103712082
1526591516.9158592,16418,0.04740000143647194
1526592717.5328546,18782,0.0471000000834465
1526593949.6849864,21054,0.057999998331069946
1526595118.967414,23354,0.05119999870657921
1526596367.0612268,25827,0.05090000107884407
1526597515.1425517,28250,0.04569999873638153
1526598717.6242428,30622,0.04450000077486038
1526599915.203398,32985,0.04749999940395355
1526601117.228253,35355,0.04610000178217888
1526602318.2140741,37895,0.050999999046325684
1526603517.2958677,40269,0.048900000751018524
1526604716.99039,42629,0.05009999871253967
1526605918.2452495,45166,0.04610000178217888
1526607118.656986,47528,0.04520000144839287
1526608316.209177,49889,0.052000001072883606
1526609518.8599815,52431,0.050200000405311584
1526610717.4870663,54792,0.045499999076128006
1526611917.6259258,57156,0.049400001764297485
1526613116.6330366,59697,0.04470000043511391
1526614317.3677707,62064,0.04960000142455101
1526615516.561067,64433,0.044599998742341995
1526616717.4930913,66963,0.04800000041723251
1526617916.6375923,69327,0.044599998742341995
1526619117.5867708,71701,0.053599998354911804
1526620316.6581936,74236,0.04490000009536743
1526621516.534807,76598,0.04859999939799309
1526622715.8039167,78965,0.046300001442432404
1526623918.4321454,81513,0.05220000073313713
1526625118.2201679,83863,0.04650000110268593
1526626318.683442,86221,0.05400000140070915
1526627517.3404925,88748,0.04839999973773956
1526628717.9233544,91114,0.04179999977350235
1526629916.5250947,93483,0.051899999380111694
1526631117.6454728,96028,0.04430000111460686
1526632316.7886105,98399,0.042899999767541885
1526633518.1312947,100770,0.04349999874830246
1526634715.6154985,103291,0.043699998408555984
1526635915.7572472,105653,0.05249999836087227
1526637117.4462028,108011,0.04490000009536743
1526638317.5513005,110551,0.04820000007748604
1526639517.6544197,112911,0.04650000110268593
1526640716.2429864,115273,0.043299999088048935
1526641916.811375,117805,0.04439999908208847
1526643116.41092,120171,0.04749999940395355
1526644318.5988438,122543,0.04500000178813934
1526645516.9951868,125080,0.042399998754262924
1526646716.9229372,127438,0.04309999942779541
1526647917.4141366,129810,0.04899999871850014
1526649117.150689,132346,0.05260000005364418


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle90-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566533.330926,15,91.32672119140625
1526567275.1117957,21,91.84709930419922
1526567329.4496026,22,91.93094635009766
1526567699.0354447,38,93.18211364746094
1526568087.3714728,67,95.133056640625
1526568137.4101293,68,95.19457244873047
1526568184.909988,93,96.66048431396484
1526568234.642421,118,97.83148956298828
1526568567.6276464,119,97.86341094970703
1526568583.9180686,127,98.17524719238281
1526568634.0520136,152,99.20816040039062
1526568691.653032,157,99.39427947998047
1526568734.9021945,178,100.17916107177734
1526568785.2244375,202,100.90618133544922
1526569152.312104,218,101.27243041992188
1526569233.703524,257,102.51571655273438
1526569333.2405386,306,103.63495635986328
1526569384.169127,330,103.96733856201172
1526570269.1105957,399,105.03984069824219
1526570285.4381974,406,105.19799041748047
1526570334.711788,430,105.75442504882812
1526570698.9706826,444,106.1681137084961
1526570734.8238816,462,106.5335922241211
1526570834.3586485,509,107.20291900634766
1526571284.7979038,544,107.62800598144531
1526571333.6844497,567,107.95662689208984
1526571728.632008,594,108.1882553100586
1526571733.1322215,596,108.20580291748047
1526571784.9286783,621,108.50892639160156
1526571834.023,645,108.89878845214844
1526571933.4728487,692,109.32366943359375
1526572386.9552124,716,109.67371368408203
1526572433.314166,739,109.80122375488281
1526572583.7426898,812,110.40345001220703
1526572985.9016547,835,110.27639770507812
1526573033.6265335,858,110.11241149902344
1526573083.4991543,882,110.46884155273438
1526573133.5974934,907,110.3109130859375
1526573285.0466697,981,110.6075439453125
1526573334.5757565,1004,110.5898666381836
1526573747.5816603,1010,110.49884796142578
1526573835.17078,1053,110.43222045898438
1526573883.9190645,1077,110.80376434326172
1526573934.3424532,1102,111.246337890625
1526573984.8261583,1127,111.19026947021484
1526574034.5765638,1151,111.28601837158203
1526574466.6052191,1199,111.72154235839844
1526574484.1010315,1207,111.75037384033203
1526574533.96592,1231,112.45639038085938
1526574583.377499,1255,112.76890563964844
1526574702.2718287,1285,112.68476104736328
1526574783.4184828,1325,112.5678939819336
1526574834.5250585,1350,113.53457641601562
1526574933.668921,1398,114.10694885253906
1526574984.8325505,1423,114.33981323242188
1526575384.648046,1449,114.12094116210938
1526575433.793122,1472,114.42041015625
1526575484.5626233,1496,114.3619155883789
1526575533.6688704,1520,114.59612274169922
1526575583.763372,1544,114.52144622802734
1526575633.8063002,1569,114.81797790527344
1526575733.8341298,1619,114.97692108154297
1526575783.6286757,1644,114.91441345214844
1526575832.989538,1668,115.44686889648438
1526575902.1325958,1674,115.58291625976562
1526576434.9020214,1765,116.16728973388672
1526576583.713141,1836,116.6847152709961
1526576684.7678297,1886,117.06871032714844
1526576734.2985487,1911,116.99958038330078
1526576784.8363185,1936,116.66365051269531
1526577434.0593114,2056,117.03751373291016
1526577584.3648832,2128,117.56306457519531
1526577683.8944044,2176,117.78368377685547
1526577734.4040644,2200,117.87800598144531
1526577784.803877,2224,118.52464294433594
1526577984.3188818,2324,118.4833755493164
1526578034.9661934,2349,119.16836547851562
1526578084.8173888,2373,119.08590698242188
1526578134.238057,2397,118.86552429199219
1526578545.8759842,2405,118.8637466430664
1526578584.0681386,2423,119.09144592285156
1526578733.2094018,2495,120.26773834228516
1526578884.548847,2567,119.8521499633789
1526578934.3131163,2591,120.09127807617188
1526579033.794493,2639,120.20184326171875
1526579134.6780822,2689,121.10172271728516
1526579184.2859833,2714,121.15892791748047
1526579234.1623693,2739,121.35408020019531
1526579285.0084348,2764,121.19322967529297
1526579333.1064782,2787,121.37569427490234
1526579385.0800865,2812,121.30233764648438
1526579823.9685404,2828,121.44503784179688
1526579833.5063634,2832,121.56962585449219
1526579884.0167425,2856,121.73503875732422
1526580034.562349,2928,122.0252685546875
1526580083.9761853,2952,121.4879379272461
1526580134.629818,2976,121.42820739746094
1526580234.244475,3024,122.01950073242188
1526580284.7551656,3048,122.00050354003906
1526580333.4442198,3074,122.57076263427734
1526580433.4774399,3130,122.47016143798828
1526580483.9446776,3159,122.41446685791016
1526580584.2815971,3217,122.14408111572266
1526580634.7369168,3246,122.16748809814453
1526580733.4266777,3274,122.46672821044922
1526580784.1813178,3304,122.56614685058594
1526581083.529074,3318,122.66960144042969
1526581183.308453,3376,122.89350891113281
1526581383.5816138,3493,123.24091339111328
1526581433.0897908,3522,123.81573486328125
1526581483.570597,3551,124.01336669921875
1526581534.5826626,3580,123.8109359741211
1526581633.634401,3637,123.87206268310547
1526581682.9636223,3666,123.52787017822266
1526581784.2552545,3725,123.57054901123047
1526581889.2699034,3760,123.40875244140625
1526581934.1044602,3786,123.4358139038086
1526581983.7454097,3814,123.59073638916016
1526582033.854903,3843,123.90913391113281
1526582133.9861057,3900,124.04425048828125
1526582183.6570287,3929,124.40541076660156
1526582907.9643517,3663,124.36842346191406
1526583127.2166927,3804,125.15623474121094
1526583238.594121,3883,125.80278778076172
1526583311.018684,3900,125.55532836914062
1526583338.249849,3933,125.75675964355469
1526583417.083599,3965,125.45645141601562
1526583588.5012784,4182,126.58094787597656
1526583662.8835537,4203,126.74617767333984
1526583688.5731287,4261,126.39440155029297
1526583738.2355046,4374,127.05712890625
1526583888.3580263,4568,128.95884704589844
1526583959.5277874,4583,128.6133270263672
1526583988.4225402,4621,128.63760375976562
1526584038.3398898,4735,127.7118911743164
1526584131.535294,4799,127.61551666259766
1526584138.2561047,4813,127.40147399902344
1526584238.4645042,5040,127.79200744628906
1526584320.1287193,5077,127.90065002441406
1526584338.6562285,5119,128.3612060546875
1526584438.518747,5346,128.07781982421875
1526584526.4138513,5399,127.63834381103516
1526584538.9631553,5402,127.68246459960938
1526584588.4417222,5515,128.11769104003906
1526584638.4566743,5629,128.4864501953125
1526584688.36512,5743,129.1289825439453
1526584838.5832396,5938,129.60687255859375
1526584888.3011131,6050,130.06216430664062
1526585004.4685366,6168,130.94837951660156
1526585188.6114926,6584,131.7169952392578
1526585280.3106866,6645,131.8987274169922
1526585338.289279,6777,131.98146057128906
1526585388.2564592,6866,131.2496337890625
1526585438.3737376,6980,131.7822265625
1526585488.6035545,7094,131.6639862060547
1526585584.824272,7164,132.1551055908203
1526585588.5228279,7172,132.23121643066406
1526585738.4922583,7511,132.51600646972656
1526585917.5649397,7770,132.4835205078125
1526585938.2565272,7816,132.97035217285156
1526585988.2315261,7930,133.0811004638672
1526586038.4671416,8044,132.76434326171875
1526586138.6192098,8272,132.41893005371094
1526586338.3261003,8579,133.53712463378906
1526586438.3882983,8805,133.16128540039062
1526586538.3405445,9031,133.616943359375
1526586588.5528939,9118,133.78338623046875
1526586687.5387142,9197,133.48924255371094
1526586688.6233604,9199,133.51914978027344
1526586738.2620485,9312,133.76278686523438
1526586838.464037,9541,132.7157745361328
1526586888.4893472,9653,132.97642517089844
1526586988.3446329,9881,133.08216857910156
1526587132.294431,10061,133.0071258544922
1526587188.521207,10189,133.15562438964844
1526587438.4698892,10757,134.1813201904297
1526587538.6338117,10983,134.19927978515625
1526587620.3160238,11022,134.30807495117188
1526587688.4879463,11177,135.5295867919922
1526587738.601119,11291,135.1177520751953
1526587788.32517,11378,135.05943298339844
1526587838.4272764,11491,135.115234375
1526587888.2761135,11604,134.27642822265625
1526587938.4791448,11718,134.03550720214844
1526587988.2402442,11831,134.2491455078125
1526588038.577753,11945,134.4554901123047
1526588088.4694948,12058,135.11643981933594
1526588157.5090003,12068,135.314208984375
1526588338.413778,12479,135.0162811279297
1526588388.2774603,12592,134.36453247070312
1526588488.2450829,12819,135.045166015625
1526588638.3969815,13160,135.15802001953125
1526588888.3600876,13578,136.5616455078125
1526588938.2317843,13692,136.44827270507812
1526588988.2906232,13781,136.18695068359375
1526589038.3079896,13893,135.9451141357422
1526589138.5201993,14119,135.97740173339844
1526589188.533201,14233,136.18699645996094
1526589238.2997935,14346,136.47642517089844
1526589288.433294,14459,136.28817749023438
1526589399.608369,14563,136.3487091064453
1526589438.6032093,14652,136.3934326171875
1526589588.549678,14992,136.2327117919922
1526589638.2425876,15104,136.875
1526589738.3408444,15331,136.8068084716797
1526589938.5220602,15785,137.01388549804688
1526590038.4793508,16012,136.70623779296875
1526590138.3623922,16091,136.6949005126953
1526590188.2211277,16178,136.54476928710938
1526590238.545693,16292,137.09169006347656
1526590288.6203108,16405,137.18914794921875
1526590338.2591155,16518,137.141357421875
1526590388.5945656,16632,137.31826782226562
1526590438.2373054,16745,137.4564666748047
1526590488.4927583,16858,137.49356079101562
1526590638.537797,17198,137.6848907470703
1526590738.4135199,17424,137.13734436035156
1526590788.5038834,17538,136.95361328125
1526590938.6347136,17732,136.90347290039062
1526591038.281454,17960,136.8710479736328
1526591088.4907792,18073,137.0826416015625
1526591138.4654145,18187,137.12725830078125
1526591188.333527,18301,137.5277557373047
1526591238.5906572,18415,138.0699462890625
1526591288.575956,18529,138.5849609375
1526591338.5568426,18642,138.7654571533203
1526591388.4383912,18733,138.41378784179688
1526591438.2144358,18847,138.64967346191406
1526591488.5043216,18962,138.12501525878906
1526591538.2578082,19075,138.4183349609375
1526591638.3872926,19303,139.12527465820312
1526591688.3121502,19417,138.93417358398438
1526591788.3755102,19498,139.0021514892578
1526591888.4979405,19725,138.6090087890625
1526591938.5690856,19838,138.174072265625
1526591988.409007,19951,138.3206329345703
1526592038.3836715,20065,138.49786376953125
1526592088.4178977,20179,138.28602600097656
1526592188.345752,20406,138.54527282714844
1526592238.5169847,20520,139.08694458007812
1526592338.5722241,20747,138.6631622314453
1526592388.5378778,20860,138.48907470703125
1526592438.3695438,20973,138.65940856933594
1526592488.3286817,21086,138.55189514160156
1526592538.331979,21200,138.3931884765625
1526592638.3096397,21401,138.3833770751953
1526592717.4520824,21434,138.66917419433594
1526592738.4163144,21481,138.7991943359375
1526592788.385273,21595,138.64219665527344
1526593038.2258098,22160,138.449462890625
1526593088.4056795,22273,138.726806640625
1526593238.3724847,22615,138.47686767578125
1526593288.4189167,22729,138.39219665527344
1526593388.6614845,22954,138.14688110351562
1526593438.4782481,23067,138.4037322998047
1526593538.2189517,23293,138.6691436767578
1526593638.5094407,23519,138.99029541015625
1526593888.3725085,23911,139.33877563476562
1526593938.397492,24023,139.2035369873047
1526594088.4041483,24364,139.73681640625
1526594138.5706182,24478,139.0545196533203
1526594188.255021,24591,138.9122314453125
1526594238.3242664,24704,139.1415252685547
1526594288.4401188,24817,138.72027587890625
1526594338.4213302,24930,138.10804748535156
1526594438.4518123,25157,137.9960174560547
1526594538.5983427,25383,137.96702575683594
1526594638.5152042,25610,137.44879150390625
1526594738.5612526,25836,136.78900146484375
1526594917.42754,26090,137.30384826660156
1526595088.37757,26452,138.09120178222656
1526595138.515298,26565,138.8028106689453
1526595188.6012802,26679,138.7032928466797
1526595238.2933013,26791,138.51605224609375
1526595338.3562799,27016,139.0845184326172
1526595388.4665267,27130,138.5836181640625
1526595538.6112943,27471,137.90194702148438
1526595588.567774,27585,138.15809631347656
1526595688.4449391,27811,138.26443481445312
1526595838.2957065,28152,138.9812774658203
1526595988.5921705,28491,139.17373657226562
1526596038.2286696,28604,138.8588104248047
1526596088.572904,28718,139.02139282226562
1526596184.5141764,28786,138.9280548095703
1526596195.2064366,28787,138.93836975097656
1526596288.6499944,28997,138.7281951904297
1526596338.3665874,29110,138.62440490722656
1526596388.522237,29224,138.92259216308594
1526596438.4557178,29337,138.47650146484375
1526596488.2472804,29449,138.7395782470703
1526596538.3790612,29562,138.69937133789062
1526596588.4690623,29676,139.00430297851562
1526596688.622467,29903,139.54434204101562
1526596788.2772887,30128,139.80914306640625
1526596838.4780462,30242,139.99041748046875
1526596988.5865266,30582,139.65866088867188
1526597038.3940587,30694,139.55828857421875
1526597238.615242,31148,139.5941619873047
1526597388.6528022,31461,139.41903686523438
1526597438.4094636,31574,139.69203186035156
1526597576.8409455,31741,139.8256072998047
1526597588.354689,31767,139.7046356201172
1526597688.2895763,31993,140.1302490234375
1526597788.518581,32221,140.58485412597656
1526597938.4315748,32563,140.52297973632812
1526597988.6168866,32678,140.19931030273438
1526598288.3146157,33361,139.95672607421875
1526598438.4277613,33703,139.47084045410156
1526598488.5284016,33818,139.53762817382812
1526598538.4978664,33932,139.71287536621094
1526598588.2311697,34020,139.92750549316406
1526598638.2714927,34134,139.75634765625
1526598688.3744893,34248,139.69615173339844
1526598738.4314861,34362,139.74159240722656
1526598838.5109098,34590,139.0598602294922
1526598888.6338584,34704,138.96078491210938
1526598938.3735318,34816,139.14739990234375
1526598988.463349,34930,139.25814819335938
1526599038.4147947,35044,139.17933654785156
1526599109.0321033,35058,139.1597900390625
1526599138.5309045,35125,139.57554626464844
1526599338.5524135,35579,139.14112854003906
1526599388.6515033,35692,139.29904174804688
1526599688.503498,36373,139.08963012695312
1526599788.3392751,36574,139.1357421875
1526599838.480597,36688,138.73190307617188
1526599888.3105993,36800,138.88368225097656
1526599938.3071637,36914,138.6024169921875
1526599988.6319435,37029,138.67408752441406
1526600038.273293,37142,138.98492431640625
1526600088.2314985,37256,138.61647033691406
1526600138.4010437,37370,138.81427001953125
1526600188.3916395,37484,138.73519897460938
1526600238.2999747,37598,138.47723388671875
1526600288.499168,37713,138.48207092285156
1526600338.3194678,37826,138.5366973876953
1526600388.4317977,37941,138.53724670410156
1526600438.4010937,38055,138.73751831054688
1526600488.2352648,38169,138.91062927246094
1526600538.6607637,38283,138.851318359375
1526600588.6191423,38397,139.0038604736328
1526600688.238263,38622,138.5867462158203
1526600794.8222916,38719,138.83462524414062
1526600838.4757087,38819,139.1911163330078
1526600938.4362025,39047,139.17649841308594
1526601038.2447243,39250,139.2824249267578
1526601138.4810522,39479,139.27342224121094
1526601188.5205483,39593,139.59100341796875
1526601338.4923835,39934,139.92637634277344
1526601388.2384708,40046,139.7333984375
1526601438.4566565,40158,139.67433166503906
1526601538.5616872,40380,139.6482696533203
1526601588.3130085,40491,139.7879180908203
1526601638.4827178,40602,140.0392303466797
1526601738.5237486,40822,139.6313018798828
1526601838.425663,41045,140.07339477539062
1526601888.381001,41158,140.52476501464844
1526601988.4162922,41382,140.79840087890625
1526602038.3885255,41493,140.97250366210938
1526602088.3239944,41604,140.91058349609375
1526602138.6446202,41718,140.6703643798828
1526602188.2672234,41805,140.8072509765625
1526602238.4553943,41919,140.9170684814453
1526602288.475261,42031,140.97232055664062
1526602338.5130072,42142,140.7845916748047
1526602388.3168378,42255,140.8804168701172
1526602488.440396,42479,141.8752899169922
1526602596.4689639,42575,141.91026306152344
1526602638.4522839,42666,142.0431365966797
1526602788.5684192,43003,142.0801239013672
1526602838.4718263,43114,141.92788696289062
1526602888.2479172,43225,141.66163635253906
1526602988.4797266,43452,140.93919372558594
1526603038.6083002,43564,140.92279052734375
1526603088.2370508,43675,140.93927001953125
1526603138.5855842,43789,140.9091339111328
1526603238.3749712,44013,140.4440460205078
1526603338.3096282,44237,140.21563720703125
1526603388.4333878,44322,140.25941467285156
1526603438.4741895,44434,139.94256591796875
1526603538.6162326,44659,140.0128631591797
1526603638.4110081,44884,140.5174102783203
1526603738.2203524,45108,140.2917022705078
1526603788.3297167,45220,140.3838653564453
1526603838.6670694,45333,140.41519165039062
1526603988.2876751,45669,140.19979858398438
1526604188.4643657,46118,139.8623809814453
1526604238.4449947,46230,139.86131286621094
1526604288.4011512,46343,139.7135467529297
1526604396.6895573,46440,139.63670349121094
1526604438.3544989,46532,139.29263305664062
1526604538.5420806,46759,139.4445037841797
1526604588.5966475,46844,139.41915893554688
1526604738.6048002,47184,139.69407653808594
1526604788.6311557,47296,139.96182250976562
1526604888.3677793,47519,140.082275390625
1526604988.5540276,47746,140.2303924560547
1526605038.6561146,47859,140.36817932128906
1526605188.6346226,48197,139.9988250732422
1526605288.4713032,48422,139.795654296875
1526605338.3347487,48535,139.6940155029297
1526605388.65341,48648,139.8501434326172
1526605488.4388332,48873,139.45721435546875
1526605538.607551,48987,139.86819458007812
1526605588.3370264,49100,139.6192169189453
1526605638.6190743,49211,139.4165496826172
1526605688.4105146,49323,139.1384735107422
1526605738.461861,49436,139.28707885742188
1526605788.3957913,49524,139.1379852294922
1526605838.6301835,49638,139.05276489257812
1526605888.3065271,49751,138.718017578125
1526606088.3777778,50203,138.6884307861328
1526606195.9678998,50298,138.8841552734375
1526606288.3137107,50504,138.8476104736328
1526606388.2387233,50731,138.68650817871094
1526606438.240892,50844,138.82266235351562
1526606488.4587357,50958,138.8054656982422
1526606538.4959285,51070,138.5748748779297
1526606588.2404175,51182,138.76438903808594
1526606638.611605,51296,138.9152069091797
1526606688.343972,51407,138.8102264404297
1526606738.5759246,51521,138.73692321777344
1526606788.3278437,51633,138.684814453125
1526606888.3888204,51860,138.4281768798828
1526606938.6142015,51974,138.59518432617188
1526606988.260133,52061,138.4915008544922
1526607038.4546456,52174,138.3665313720703
1526607088.530321,52286,138.58837890625
1526607188.5275478,52512,138.86404418945312
1526607238.4898646,52625,138.7484588623047
1526607288.2418754,52736,138.6339569091797
1526607388.636497,52961,138.14479064941406
1526607438.2886894,53074,138.1605682373047
1526607488.2517488,53187,138.08164978027344
1526607538.3341312,53300,137.8690185546875
1526607588.705034,53413,138.0784912109375
1526607638.6001961,53526,138.40567016601562
1526607688.276856,53639,138.5823516845703
1526607738.4644406,53753,138.74908447265625
1526607788.2283392,53866,138.71363830566406
1526607995.9404685,54186,138.83673095703125
1526608088.560486,54396,138.62066650390625
1526608188.2927449,54594,138.51956176757812
1526608338.3164656,54934,138.33030700683594
1526608388.610109,55048,138.2742462158203
1526608438.2954295,55161,138.40708923339844
1526608488.5442975,55274,138.1586456298828
1526608538.5123255,55387,138.20840454101562
1526608588.5334132,55500,138.253173828125
1526608638.3341465,55608,138.23629760742188
1526608688.687256,55721,138.54847717285156
1526608738.2572432,55832,138.40097045898438
1526608788.6032288,55946,138.68173217773438
1526608838.6492066,56059,138.7367706298828
1526608888.280149,56172,138.6410369873047
1526608938.417024,56286,138.57217407226562
1526609088.6034307,56626,138.9888153076172
1526609138.3952484,56739,138.96636962890625
1526609288.5992856,57078,138.92929077148438
1526609338.5893157,57191,138.73342895507812
1526609438.4337914,57391,139.13888549804688
1526609488.5075476,57504,139.35830688476562
1526609538.5659008,57616,139.31942749023438
1526609588.3332236,57729,139.45425415039062
1526609638.4957135,57843,139.2804718017578
1526609688.286755,57955,139.15196228027344
1526609888.688893,58261,139.13107299804688
1526609938.2978692,58373,138.98388671875
1526609988.3202572,58486,139.02989196777344
1526610188.6244984,58939,138.59625244140625
1526610238.3590112,59052,138.5858612060547
1526610338.2303045,59275,138.6300048828125
1526610388.4534283,59389,138.4796600341797
1526610438.3405683,59501,138.7709503173828
1526610488.2722216,59613,138.8763427734375
1526610588.2513208,59812,139.09356689453125
1526610738.321224,60149,139.00665283203125
1526610788.648666,60262,138.98605346679688
1526610888.5325675,60488,138.9536590576172
1526610938.317463,60600,139.0059356689453
1526610988.2096555,60712,138.72325134277344
1526611038.69436,60826,138.88478088378906
1526611088.6753552,60938,138.98684692382812
1526611138.4597812,61051,138.83929443359375
1526611188.3831432,61164,138.87863159179688
1526611238.649904,61275,138.72560119628906
1526611388.3968134,61612,138.75271606445312
1526611438.2474985,61725,138.78346252441406
1526611596.2578256,61934,138.4144744873047
1526611688.4220827,62142,138.33409118652344
1526611738.5854378,62256,138.6657257080078
1526611788.6181242,62340,138.59059143066406
1526611838.3399012,62451,138.61349487304688
1526611938.2262056,62677,138.37335205078125
1526611988.4214509,62791,138.3480682373047
1526612038.47472,62904,138.38998413085938
1526612088.41543,63016,138.62843322753906
1526612138.4373596,63129,138.65396118164062
1526612188.351844,63241,138.77597045898438
1526612238.6714096,63354,139.19700622558594
1526612288.608974,63465,139.2903594970703
1526612438.5794878,63802,139.09239196777344
1526612488.3845325,63915,139.07205200195312
1526612638.5357168,64253,139.7554931640625
1526612688.2858217,64365,139.90538024902344
1526612738.3439398,64478,139.8213653564453
1526612838.3582437,64704,139.6726531982422
1526612938.406293,64930,139.93942260742188
1526612988.61622,65017,140.0958709716797
1526613038.4567323,65130,140.32565307617188
1526613088.2246745,65243,140.17454528808594
1526613138.45036,65357,140.10458374023438
1526613188.2275777,65469,139.72903442382812
1526613238.2388484,65582,140.0827178955078
1526613288.311921,65695,140.03294372558594
1526613438.6416578,65885,139.8748321533203
1526613488.492363,65997,139.76687622070312
1526613538.4909432,66109,139.96066284179688
1526613638.3605564,66336,139.80850219726562
1526613788.3179138,66673,140.1319122314453
1526613838.3945916,66786,140.12176513671875
1526613888.6127355,66900,140.0089874267578
1526613938.4680686,67012,140.2434539794922
1526613988.3393757,67125,140.22067260742188
1526614088.5915213,67350,140.40028381347656
1526614138.4704304,67463,140.4307861328125
1526614188.532482,67553,140.39501953125
1526614288.2649,67778,139.846435546875
1526614338.6225386,67891,139.8314666748047
1526614438.6687238,68117,139.84034729003906
1526614588.6297245,68453,140.43727111816406
1526614688.6652634,68677,140.0368194580078
1526614738.5864666,68788,139.90185546875
1526614788.5569794,68901,140.13742065429688
1526614938.2561424,69240,140.45790100097656
1526614988.4539943,69354,140.57640075683594
1526615088.5108223,69581,140.31683349609375
1526615195.6750944,69676,140.2897491455078
1526615288.4726686,69887,140.4914093017578
1526615338.6008582,70001,140.45751953125
1526615388.453508,70085,140.5114288330078
1526615488.6532595,70311,140.49734497070312
1526615538.371514,70423,140.38009643554688
1526615688.3787637,70763,140.2794189453125
1526615738.3696167,70875,140.36923217773438
1526615838.3874383,71101,140.58163452148438
1526615888.5938246,71214,140.48931884765625
1526615938.4950957,71325,140.7341766357422
1526615988.5963838,71437,140.82798767089844
1526616088.455592,71661,140.20565795898438
1526616138.5375252,71774,140.06887817382812
1526616188.2501235,71887,140.12657165527344
1526616238.6481237,72001,140.29989624023438
1526616338.3827221,72226,140.19418334960938
1526616438.4399548,72451,140.3687744140625
1526616538.5049515,72676,140.08253479003906
1526616588.464813,72764,140.1957550048828
1526616638.3710606,72876,140.28285217285156
1526616688.5808072,72989,140.1729278564453
1526616738.3661962,73101,140.0696563720703
1526616995.5626862,73534,139.99708557128906
1526617038.3505647,73630,140.23207092285156
1526617088.6591494,73743,140.325439453125
1526617138.2840738,73853,140.44639587402344
1526617288.4859123,74193,140.83473205566406
1526617338.3651526,74305,140.7521514892578
1526617388.4205894,74417,140.78651428222656
1526617438.66062,74530,140.699951171875
1526617488.5790684,74643,140.77426147460938
1526617588.2892597,74869,140.9944610595703
1526617638.3121753,74980,140.88951110839844
1526617688.5618796,75093,141.03277587890625
1526617738.356809,75205,141.03204345703125
1526617838.618686,75406,140.58946228027344
1526617938.2947013,75630,140.80783081054688
1526617988.554604,75743,140.838134765625
1526618038.3220146,75856,141.12506103515625
1526618088.6356418,75969,140.92263793945312
1526618138.488746,76081,141.2044219970703
1526618238.569806,76307,141.66476440429688
1526618288.7556245,76420,141.61376953125
1526618338.4857798,76531,141.62942504882812
1526618438.3080223,76756,141.63848876953125
1526618488.519275,76868,141.5118865966797
1526618588.6335335,77095,141.3468017578125
1526618638.28413,77207,141.2452850341797
1526618888.5433762,77626,141.6867218017578
1526618938.312181,77739,141.8515167236328
1526619038.5845258,77938,142.141357421875
1526619088.427389,78050,142.36788940429688
1526619138.3851938,78163,142.2879180908203
1526619188.2887678,78275,142.41912841796875
1526619238.39675,78389,142.336669921875
1526619288.6196275,78502,142.0663299560547
1526619338.2798297,78612,142.22552490234375
1526619438.6224349,78839,142.18844604492188
1526619488.7072544,78952,142.2684326171875
1526619538.4366434,79064,142.12747192382812
1526619688.5395198,79402,142.1924591064453
1526619738.2802858,79514,142.1118927001953
1526619788.5675516,79627,142.05499267578125
1526619838.6211772,79740,142.0000762939453
1526619938.5770738,79964,142.0205535888672
1526620238.3028314,80618,141.74429321289062
1526620288.2193694,80731,141.79196166992188
1526620338.6544518,80844,141.8716278076172
1526620388.2203548,80956,141.72601318359375
1526620438.5499065,81069,141.82102966308594
1526620688.456651,81488,141.3157196044922
1526620838.5469625,81826,141.21835327148438
1526620888.3782518,81939,141.14772033691406
1526620988.6470454,82167,141.17115783691406
1526621138.2679384,82503,141.283447265625
1526621188.594732,82617,141.30044555664062
1526621288.4704573,82841,141.39891052246094
1526621338.6400065,82955,141.35731506347656
1526621388.2718809,83040,141.2320556640625
1526621438.4711077,83154,141.21641540527344
1526621538.6116178,83380,141.02206420898438
1526621588.6091795,83492,141.01966857910156
1526621638.6383255,83605,140.7744598388672
1526621688.6259663,83718,140.7233428955078
1526621738.3881257,83831,140.5740966796875
1526621788.3473706,83944,140.62074279785156
1526621838.563781,84057,140.72364807128906
1526621888.364355,84169,140.6189422607422
1526621938.4488466,84282,140.46627807617188
1526622038.393022,84507,140.6597137451172
1526622088.5476093,84618,140.80848693847656
1526622188.4537575,84845,140.9510040283203
1526622288.5901418,85072,141.02896118164062
1526622395.336179,85168,141.01632690429688
1526622488.2583632,85377,140.70236206054688
1526622588.3061557,85577,140.60549926757812
1526622638.3647852,85690,140.6142120361328
1526622688.5249166,85803,140.72039794921875
1526622738.3419538,85916,140.90171813964844
1526622888.4472227,86255,141.01834106445312
1526622938.385768,86367,140.86056518554688
1526622988.4257739,86479,140.6979217529297
1526623038.4003403,86592,140.93479919433594
1526623138.4355674,86818,140.7245635986328
1526623188.407353,86931,140.88497924804688
1526623288.6184154,87157,140.88565063476562
1526623338.2231767,87269,140.9629364013672
1526623588.6660233,87834,141.03567504882812
1526623638.611336,87946,141.02757263183594
1526623738.3385503,88172,141.35557556152344
1526623788.204632,88257,141.38748168945312
1526623888.3260205,88484,141.7012939453125
1526623938.4050968,88597,141.8778533935547
1526623988.2945685,88709,141.7428436279297
1526624038.3230422,88821,142.1604461669922
1526624195.6888878,89031,142.53553771972656
1526624238.5536594,89128,142.59022521972656
1526624288.5768292,89240,142.50535583496094
1526624388.3264904,89465,142.65927124023438
1526624438.4868162,89579,142.6363983154297
1526624488.2532077,89692,142.74102783203125
1526624538.4748893,89805,142.835693359375
1526624688.2739532,90139,142.49603271484375
1526624788.44628,90364,142.60227966308594
1526625038.3489282,90903,142.48675537109375
1526625088.4731004,91016,142.36544799804688
1526625138.5651653,91130,142.60629272460938
1526625188.6206756,91242,142.56761169433594
1526625288.5064843,91467,142.45074462890625
1526625388.526739,91694,142.44564819335938
1526625438.3019977,91806,142.43650817871094
1526625488.6573553,91920,142.4122772216797
1526625588.3910728,92145,142.35813903808594
1526625638.3239279,92258,142.43516540527344
1526625688.6455755,92372,142.43833923339844
1526625738.3914406,92483,142.47361755371094
1526625788.4580092,92597,142.5431365966797
1526625995.8614686,92919,142.3516845703125
1526626038.576534,93013,142.1647491455078
1526626088.3999565,93126,142.17837524414062
1526626338.485068,93668,141.95787048339844
1526626388.2510724,93781,141.94740295410156
1526626438.437655,93895,141.9300994873047
1526626488.5448027,94008,141.89361572265625
1526626588.4232695,94228,141.75083923339844
1526626638.4891365,94341,141.77322387695312
1526626688.4812915,94454,141.5854034423828
1526626738.4574456,94567,141.45974731445312
1526626788.2879615,94680,141.2890167236328
1526627038.4168706,95246,141.222900390625
1526627088.2373471,95359,141.44122314453125
1526627138.5137568,95472,141.551513671875
1526627188.2225606,95585,141.67901611328125
1526627238.534718,95699,141.57130432128906
1526627288.634759,95812,141.79656982421875
1526627388.5618784,96011,141.61160278320312
1526627438.5427666,96124,141.8902130126953
1526627488.536413,96237,141.89285278320312
1526627538.5775495,96350,142.04930114746094
1526627588.6729696,96463,141.98497009277344
1526627638.629127,96576,141.99899291992188
1526627688.4068973,96688,142.03944396972656
1526627795.6307175,96785,141.98228454589844
1526627838.2558813,96881,141.85476684570312
1526627938.3645809,97106,141.55360412597656
1526627988.2488291,97217,141.54071044921875
1526628038.4730434,97331,141.4655303955078
1526628088.5768633,97445,141.3746795654297
1526628138.3330138,97558,141.3194580078125
1526628188.532098,97672,141.26632690429688
1526628238.3779907,97785,141.299560546875
1526628338.2853127,98007,141.4607696533203
1526628438.328659,98234,141.69717407226562
1526628538.5734863,98461,141.76715087890625
1526628588.5477989,98548,141.7736053466797
1526628738.445142,98886,141.52882385253906
1526628838.3662465,99110,141.40821838378906
1526628888.305428,99222,141.37002563476562
1526628988.4641962,99447,141.31024169921875
1526629088.4597735,99672,141.67173767089844
1526629138.4379754,99784,141.6106414794922
1526629188.4890301,99897,141.591796875
1526629288.3234212,100123,141.19857788085938
1526629438.4653955,100461,140.88436889648438
1526629488.4550736,100574,140.85833740234375
1526629688.5553505,100876,141.2411346435547
1526629788.4406233,101079,141.60305786132812
1526629938.2544062,101416,141.40467834472656
1526630088.257947,101753,141.36642456054688
1526630138.591471,101866,141.45999145507812
1526630188.213741,101979,141.38082885742188
1526630238.6144776,102091,141.39442443847656
1526630288.6041713,102204,141.25555419921875
1526630338.381216,102317,141.10772705078125
1526630388.329473,102430,140.93545532226562
1526630438.2438273,102543,140.95681762695312
1526630488.5577035,102656,141.01158142089844
1526630538.5476997,102769,140.92465209960938
1526630638.5638964,102994,140.98130798339844
1526630688.4949586,103107,140.8460235595703
1526630738.445551,103219,140.8629608154297
1526630888.4197626,103558,140.83956909179688
1526630938.372633,103671,141.03932189941406
1526631038.3456142,103873,140.89955139160156
1526631088.6090868,103987,141.1381378173828
1526631138.5851295,104100,141.28109741210938
1526631188.3825073,104213,141.2474365234375
1526631288.369603,104438,141.06588745117188
1526631488.5836759,104742,141.24964904785156
1526631538.4252508,104854,141.1910858154297
1526631588.6502986,104967,141.2803192138672
1526631638.2801123,105078,141.2940673828125
1526631688.4432855,105192,141.4687957763672
1526631738.603611,105305,141.43544006347656
1526631788.6129599,105418,141.69139099121094
1526631838.591396,105531,141.46044921875
1526631888.625058,105641,141.52162170410156
1526631938.339652,105752,141.70765686035156
1526631988.5811524,105866,141.5876922607422
1526632038.350344,105979,141.45425415039062
1526632088.5644622,106092,141.35598754882812
1526632138.4739091,106204,141.30783081054688
1526632238.5166295,106404,141.35745239257812
1526632288.5773954,106517,141.32162475585938
1526632338.6073794,106630,141.197021484375
1526632388.4901865,106743,141.1266326904297
1526632888.4867172,107872,140.91058349609375
1526633038.314227,108211,140.8231201171875
1526633088.2970016,108324,140.6998291015625
1526633196.179946,108420,140.74452209472656
1526633238.428734,108515,140.7071533203125
1526633338.3074272,108740,140.8722381591797
1526633388.2705958,108825,140.94415283203125
1526633438.5589755,108939,141.13723754882812
1526633488.6015396,109052,141.1107635498047
1526633538.6077647,109165,141.07534790039062
1526633638.5451214,109389,141.06105041503906
1526633688.472032,109500,141.14315795898438
1526633738.2526162,109611,141.0785675048828
1526633788.2675757,109724,141.269287109375
1526633838.4053538,109836,141.29307556152344
1526633888.6833048,109950,141.26904296875
1526633938.2302854,110062,141.4984588623047
1526633988.6344664,110175,141.58978271484375
1526634038.3731012,110288,141.6605987548828
1526634138.4398558,110513,141.35572814941406
1526634238.3401585,110739,141.34234619140625
1526634288.2297807,110852,141.4461212158203
1526634388.5449305,111078,141.45945739746094
1526634438.4492874,111191,141.63824462890625
1526634488.2619088,111303,141.6991729736328
1526634588.3967223,111502,141.69015502929688
1526634638.2959604,111614,141.59414672851562
1526634688.2665458,111727,141.37745666503906
1526634738.3000057,111839,141.3543243408203
1526634788.4371579,111952,141.31637573242188
1526634838.557375,112065,141.33981323242188
1526635088.726932,112480,141.21958923339844
1526635188.613161,112707,141.19143676757812
1526635338.2538867,113044,141.1249237060547
1526635388.3462198,113158,140.96664428710938
1526635488.2875316,113384,140.85977172851562
1526635538.4134457,113495,140.96148681640625
1526635588.2580352,113607,140.93942260742188
1526635688.5710852,113834,141.10659790039062
1526635738.402969,113947,141.205078125
1526635788.3218086,114034,141.11463928222656
1526635838.6132982,114148,141.1915283203125
1526635888.3482764,114261,141.1046142578125
1526635938.3680444,114374,141.14993286132812
1526635988.6151633,114488,141.17117309570312
1526636038.2388947,114600,141.3217315673828
1526636088.3728828,114712,141.2235565185547
1526636238.612096,115049,141.17892456054688
1526636288.7796454,115162,141.19715881347656
1526636338.3540978,115272,141.1833953857422
1526636438.478188,115499,140.9841766357422
1526636488.5464036,115612,141.17343139648438
1526636538.5475435,115725,141.13462829589844
1526636588.6298778,115837,141.15673828125
1526636638.3268356,115949,141.10108947753906
1526636838.3612583,116252,141.13766479492188
1526636888.3814375,116365,141.03990173339844
1526636938.2958848,116476,140.91397094726562
1526636988.2962863,116563,140.97232055664062
1526637038.2871573,116675,140.8334503173828
1526637088.56027,116789,140.8351593017578
1526637138.6533544,116901,140.7570343017578
1526637238.611665,117125,140.85267639160156
1526637288.2279937,117235,140.75941467285156
1526637338.2707977,117347,140.5985565185547
1526637388.337928,117461,140.639892578125
1526637438.4339755,117574,140.74391174316406
1526637488.2757833,117685,140.70289611816406
1526637588.2566955,117911,140.6780242919922
1526637738.3453348,118249,140.5909881591797
1526637788.5848942,118363,140.54177856445312
1526637888.3670502,118588,140.58987426757812
1526638088.6457095,119039,140.5367889404297
1526638138.370968,119152,140.5014190673828
1526638238.6564615,119356,140.5959930419922
1526638288.236897,119467,140.5352325439453
1526638438.273312,119806,140.62005615234375
1526638596.3888881,120015,140.9810333251953
1526638638.4041424,120110,141.12338256835938
1526638688.4540493,120222,141.24240112304688
1526638788.240211,120447,141.33908081054688
1526638838.3944042,120560,141.3392791748047
1526638888.5837653,120672,141.3845977783203
1526638938.2353702,120784,141.3456573486328
1526639038.3412719,121012,141.4117431640625
1526639088.585071,121124,141.3796844482422
1526639138.49929,121235,141.3365478515625
1526639188.3536808,121348,141.35934448242188
1526639238.2722583,121461,141.38230895996094
1526639338.6351879,121688,141.39743041992188
1526639388.401533,121777,141.42530822753906
1526639438.2436385,121889,141.35824584960938
1526639538.495964,122114,141.42237854003906
1526639588.5820537,122228,141.39747619628906
1526639738.6072836,122564,141.22511291503906
1526639838.6356502,122789,141.20111083984375
1526639888.4420738,122902,141.08409118652344
1526639988.3929482,123127,141.13534545898438
1526640038.3326273,123239,141.11611938476562
1526640088.5190964,123352,141.2276153564453
1526640138.58999,123465,141.18650817871094
1526640188.4775348,123578,141.0472412109375
1526640238.430701,123690,141.17198181152344
1526640288.654173,123804,141.12213134765625
1526640488.2748349,124105,141.12681579589844
1526640538.32853,124216,141.1752166748047
1526640588.4061172,124302,141.2811279296875
1526640638.5718129,124415,141.32615661621094
1526640688.5559056,124527,141.2965850830078
1526640738.2861464,124640,141.27232360839844
1526640788.3194075,124753,141.52906799316406
1526640888.4976017,124977,141.24314880371094
1526640938.2721343,125088,141.27598571777344
1526640988.6159275,125202,141.17660522460938
1526641038.31576,125315,141.22848510742188
1526641088.6056814,125427,141.10671997070312
1526641138.5104148,125540,141.0893096923828
1526641288.5430048,125878,141.29627990722656
1526641388.294988,126103,141.22108459472656
1526641438.5116956,126217,141.32168579101562
1526641488.2155929,126330,141.04502868652344
1526641538.398591,126444,141.1589813232422
1526641588.208171,126556,141.25796508789062
1526641638.4803846,126667,141.38259887695312
1526641688.575061,126780,141.31939697265625
1526641738.6316044,126894,141.2670440673828
1526641788.4329126,126983,141.3221435546875
1526641838.4369636,127096,141.30685424804688
1526641988.3602545,127433,141.18212890625
1526642038.6483214,127547,141.21961975097656
1526642238.4988058,127852,141.16453552246094
1526642288.4781234,127965,141.11529541015625
1526642388.3707008,128191,141.02871704101562
1526642438.6429622,128305,141.00669860839844
1526642488.4075286,128417,140.99624633789062
1526642588.2303956,128642,140.85049438476562
1526642638.3318632,128755,140.95375061035156
1526642688.5757344,128867,141.03260803222656
1526642788.6569774,129090,141.1953125
1526642838.3330956,129202,141.13380432128906
1526642888.4260285,129315,141.17868041992188
1526642988.5542524,129515,141.1618194580078
1526643038.3627796,129627,141.08697509765625
1526643088.508742,129740,141.0027313232422
1526643188.573788,129964,141.10214233398438
1526643238.5274727,130077,141.17527770996094
1526643288.3866532,130189,141.09249877929688
1526643388.2553082,130415,141.22032165527344
1526643438.4479942,130529,141.25640869140625
1526643538.51303,130753,141.13650512695312
1526643588.2632556,130864,141.29908752441406
1526643638.39288,130978,141.40403747558594
1526643688.2243376,131091,141.49537658691406
1526643738.305812,131205,141.3181915283203
1526643788.577549,131319,141.23397827148438
1526643888.2266808,131543,141.31690979003906
1526643996.187135,131640,141.2525634765625
1526644138.4106548,131961,141.2137908935547
1526644238.4788363,132158,141.03317260742188
1526644388.5766742,132498,141.1596221923828
1526644588.6394186,132947,141.2959747314453
1526644838.416859,133512,141.3540802001953
1526644988.4185464,133851,141.40829467773438
1526645038.2767816,133964,141.58705139160156
1526645088.4184494,134078,141.5584716796875
1526645138.5135646,134192,141.641845703125
1526645188.4113772,134305,141.7650604248047
1526645338.6935658,134644,141.7662811279297
1526645388.3621585,134727,141.7903594970703
1526645488.2981591,134953,141.76083374023438
1526645538.3219259,135065,141.72769165039062
1526645638.357521,135292,141.86370849609375
1526645688.3966708,135405,141.94464111328125
1526645796.2250433,135501,142.0193634033203
1526645838.4156747,135595,141.8026885986328
1526645938.424391,135820,141.68588256835938
1526645988.267492,135933,141.85374450683594
1526646038.5061343,136046,141.90647888183594
1526646088.6081972,136160,141.8107452392578
1526646138.2883544,136271,141.74337768554688
1526646238.2706273,136497,141.50352478027344
1526646288.5632505,136609,141.5484619140625
1526646338.3624015,136720,141.44644165039062
1526646438.2037232,136944,141.215576171875
1526646538.2085552,137170,141.1881103515625
1526646588.3157585,137258,141.15789794921875
1526646688.5689576,137485,141.2245330810547
1526646838.4982114,137825,141.00318908691406
1526646938.2473314,138050,140.95628356933594
1526647138.2356098,138501,141.22244262695312
1526647188.472375,138613,141.1644744873047
1526647238.5862112,138726,141.1096649169922
1526647288.3046994,138837,141.1449432373047
1526647438.5426197,139177,141.16639709472656
1526647595.7954319,139383,141.23876953125
1526647738.3112178,139706,141.351318359375
1526647788.6464176,139795,141.40023803710938
1526647888.3226197,140020,141.37203979492188
1526647938.6192865,140134,141.4541473388672
1526647988.4463031,140247,141.40103149414062
1526648138.584138,140584,141.42446899414062
1526648188.4476192,140697,141.3925018310547
1526648338.2693381,141034,141.38392639160156
1526648388.4136052,141148,141.4142608642578
1526648438.4960327,141261,141.32107543945312
1526648488.2720566,141373,141.49447631835938
1526648538.3292894,141486,141.41824340820312
1526648588.6531043,141599,141.58123779296875
1526648638.4975631,141710,141.67657470703125
1526648738.5535905,141935,141.599609375
1526648788.3803434,142048,141.62171936035156
1526648838.5445495,142162,141.517333984375
1526648888.5534487,142274,141.5416259765625
1526648938.3045285,142387,141.49546813964844
1526648988.573339,142476,141.4634552001953
1526649038.5983462,142589,141.45457458496094
1526649088.4662824,142702,141.53799438476562
1526649138.3199017,142814,141.49085998535156
1526649396.5252311,143251,141.66329956054688
1526649538.5662415,143570,141.52679443359375
1526649588.3024635,143683,141.53848266601562
1526649638.6099005,143797,141.61891174316406
1526649688.3197281,143909,141.5513916015625
1526649788.4858663,144135,141.67283630371094
1526649838.5379958,144248,141.62478637695312
1526649888.5682683,144360,141.6777801513672
1526649938.2439046,144471,141.63937377929688
1526649988.6046748,144585,141.69297790527344
1526650038.629356,144697,141.6710662841797
1526650088.4251657,144810,141.72923278808594
1526650138.3372889,144923,141.73147583007812
1526650188.6297698,145013,141.5946502685547
1526650338.4320269,145350,141.27426147460938
1526650438.582355,145577,141.30255126953125
1526650488.241652,145689,141.2591552734375
1526650588.6265771,145913,141.33425903320312


==> figures/mnist-oe/180/mnisteo-partialrot_-180_180_gpu-new-mnisteo-partialrot_-180_180-sicrot-bilinear-mb50-angle90-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566139.670912,7,0.33649998903274536
1526566520.7455165,8,0.33230000734329224
1526566932.7073562,20,0.3231000006198883
1526567326.778188,21,0.3215999901294708
1526568135.38253,67,0.30250000953674316
1526568689.5641403,156,0.2522999942302704
1526569909.4802825,394,0.16580000519752502
1526571233.9021192,518,0.14480000734329224
1526572383.9946818,715,0.12049999833106995
1526573744.8317251,1009,0.1005999967455864
1526574699.4400213,1284,0.08900000154972076
1526575899.2622228,1673,0.0851999968290329
1526577396.041687,2038,0.07079999893903732
1526578542.653335,2404,0.06970000267028809
1526579821.0257564,2827,0.065700002014637
1526580692.8621202,3251,0.061799999326467514
1526581886.0850995,3759,0.06069999933242798
1526582814.5203876,3628,0.06459999829530716
1526582832.5996585,3640,0.057500001043081284
1526582919.7566235,3663,0.05820000171661377
1526582996.3055444,3664,0.058400001376867294
1526583138.4884806,3804,0.0617000013589859
1526583323.5809374,3900,0.05990000069141388
1526583545.7016857,4085,0.07410000264644623
1526583971.5580957,4583,0.05920000001788139
1526584536.8858628,5399,0.05550000071525574
1526585358.3911564,6798,0.04879999905824661
1526586559.423934,9052,0.04820000007748604
1526587759.3349726,11312,0.05510000139474869
1526588958.7211883,13714,0.048500001430511475
1526590159.5859845,16113,0.05050000175833702
1526591357.902293,18663,0.04800000041723251
1526592559.4365096,21222,0.05550000071525574
1526593775.9356453,23658,0.0502999983727932
1526594957.8878844,26157,0.046799998730421066
1526596194.577883,28786,0.05130000039935112
1526597359.9933724,31396,0.04619999974966049
1526598558.7600589,33953,0.04919999837875366
1526599758.9504085,36507,0.048900000751018524
1526600958.5985086,39068,0.04430000111460686
1526602158.155043,41738,0.04690000042319298
1526603359.7255108,44258,0.04280000180006027
1526604559.6593637,46780,0.046300001442432404
1526605758.291989,49456,0.04470000043511391
1526606958.9645267,51995,0.04639999940991402
1526608159.8780813,54530,0.04450000077486038
1526609358.2008665,57212,0.04490000009536743
1526610559.5400586,59748,0.05660000070929527
1526611760.810205,62277,0.04360000044107437
1526612959.347719,64951,0.043299999088048935
1526614158.1083019,67484,0.04470000043511391
1526615360.5021327,70022,0.05220000073313713
1526616559.0284498,72697,0.04500000178813934
1526617759.2051823,75226,0.04899999871850014
1526618959.0748062,77760,0.044599998742341995
1526620158.4222524,80437,0.044599998742341995
1526621360.0060956,82976,0.05900000035762787
1526622559.171019,85511,0.04320000112056732
1526623759.179331,88193,0.04670000076293945
1526624958.4063458,90723,0.053700000047683716
1526626158.456274,93260,0.043699998408555984
1526627359.201856,95946,0.042899999767541885
1526628559.5646966,98482,0.04349999874830246
1526629758.0466545,101010,0.05209999904036522
1526630957.8238108,103692,0.04529999941587448
1526632159.5886433,106225,0.04610000178217888
1526633359.916992,108761,0.045499999076128006
1526634559.5316212,111437,0.06459999829530716
1526635758.6347976,113968,0.04050000011920929
1526636959.0291483,116497,0.041600000113248825
1526638157.779754,119173,0.042899999767541885
1526639358.4011378,121709,0.057999998331069946
1526640559.9227238,124238,0.05270000174641609
1526641758.430151,126915,0.04989999905228615
1526642958.8298023,129449,0.06260000169277191
1526644159.9031901,131982,0.05480000004172325
1526645360.5115492,134664,0.0421999990940094
1526646558.458027,137191,0.05429999902844429
1526647758.4731414,139727,0.05979999899864197
1526648958.514087,142408,0.04170000180602074
1526650158.0995007,144944,0.04650000110268593


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_GPU-fixed-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle90-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526582496.4164653,59,90.0
1526582521.8441718,146,90.0
1526582570.8344407,202,90.0
1526582589.7308798,278,90.0
1526582634.7711022,320,90.0
1526582708.1202013,476,90.0
1526582720.6417346,523,90.0
1526582788.472064,638,90.0
1526582793.276275,639,90.0
1526582834.9695244,778,90.0
1526582880.9593196,814,90.0
1526582930.7815306,983,90.0
1526582980.7011251,1017,90.0
1526583030.8019073,1188,90.0
1526583080.8027194,1240,90.0
1526583130.8577764,1408,90.0
1526583230.8986533,1619,90.0
1526583330.8554125,1844,90.0
1526583380.8418949,2022,90.0
1526583480.9398737,2248,90.0
1526583630.8170497,2638,90.0
1526583680.9202483,2815,90.0
1526583730.9347963,2985,90.0
1526583791.8423984,3083,90.0
1526583830.952146,3222,90.0
1526583930.7458882,3569,90.0
1526584080.9473639,3975,90.0
1526584130.6963775,4155,90.0
1526584230.7973385,4369,90.0
1526584280.8976412,4548,90.0
1526584330.8533125,4729,90.0
1526584380.8616006,4908,90.0
1526584430.9508557,4959,90.0
1526584480.7971492,5132,90.0
1526584580.6944482,5492,90.0
1526584630.9176667,5671,90.0
1526584780.7244213,6080,90.0
1526584830.7101429,6261,90.0
1526584880.9189744,6440,90.0
1526584942.9203146,6533,90.0
1526584980.8141148,6667,90.0
1526585130.6876347,7195,90.0
1526585180.886315,7366,90.0
1526585244.8062227,7471,90.0
1526585280.9839728,7599,90.0
1526585330.9457147,7779,90.0
1526585380.812202,7959,90.0
1526585430.8441176,8140,90.0
1526585480.9777527,8314,90.0
1526585530.7874625,8487,90.0
1526585580.9006317,8547,90.0
1526585680.709715,8907,90.0
1526585730.925185,9088,90.0
1526585780.722674,9268,90.0
1526585830.8791378,9438,90.0
1526585945.4536777,9728,90.0
1526586030.8215926,10036,90.0
1526586080.6906993,10215,90.0
1526586180.7438762,10570,90.0
1526586230.893594,10745,90.0
1526586349.2746115,11036,90.0
1526586380.7053,11148,90.0
1526586430.7609837,11329,90.0
1526586480.8892188,11508,90.0
1526586530.7485301,11688,90.0
1526586580.8974988,11863,90.0
1526586680.7946937,12217,90.0
1526586730.696581,12398,90.0
1526586793.0221999,12503,90.0
1526586830.9133058,12637,90.0
1526586930.726567,12998,90.0
1526587080.8423326,13525,90.0
1526587130.895949,13706,90.0
1526587180.9311702,13886,90.0
1526587230.8791344,14066,90.0
1526587330.8811977,14305,90.0
1526587380.8684576,14484,90.0
1526587430.8819153,14665,90.0
1526587580.7957978,15176,90.0
1526587630.825344,15357,90.0
1526587780.6934426,15894,90.0
1526587930.756924,16311,90.0
1526587980.9120166,16492,90.0
1526588030.8617635,16671,90.0
1526588080.7774522,16838,90.0
1526588130.7016156,17018,90.0
1526588280.9033453,17559,90.0
1526588330.6951551,17738,90.0
1526588409.7151735,17903,90.0
1526588430.765199,17978,90.0
1526588480.8348181,18157,90.0
1526588580.6934836,18518,90.0
1526588630.7256734,18694,90.0
1526588780.9456258,19211,90.0
1526588930.789533,19750,90.0
1526588980.6808293,19929,90.0
1526589080.9598866,20170,90.0
1526589180.8715274,20528,90.0
1526589230.880919,20709,90.0
1526589280.9540617,20886,90.0
1526589330.8679607,21055,90.0
1526589380.9035788,21236,90.0
1526589430.8838577,21417,90.0
1526589530.6914825,21776,90.0
1526589580.8103464,21957,90.0
1526589630.8988655,22138,90.0
1526589680.794094,22317,90.0
1526589780.9168088,22558,90.0
1526589830.932268,22737,90.0
1526589880.7919374,22901,90.0
1526589980.865616,23261,90.0
1526590030.7443376,23428,90.0
1526590081.0085037,23607,90.0
1526590180.835865,23967,90.0
1526590230.8378704,24146,90.0
1526590330.8996642,24507,90.0
1526590380.8687582,24686,90.0
1526590480.870195,25047,90.0
1526590561.5745327,25217,90.0
1526590580.774987,25285,90.0
1526590680.8347013,25645,90.0
1526590730.87261,25824,90.0
1526590880.796747,26352,90.0
1526590930.949839,26531,90.0
1526590980.7983625,26711,90.0
1526591030.8383594,26892,90.0
1526591130.9077084,27237,90.0
1526591180.8491912,27417,90.0
1526591280.7024643,27776,90.0
1526591380.7931921,28137,90.0
1526591430.794131,28197,90.0
1526591480.8680701,28375,90.0
1526591530.7591648,28555,90.0
1526591630.6812708,28913,90.0
1526591680.954954,29083,90.0
1526591830.7549574,29621,90.0
1526592030.903194,30343,90.0
1526592080.7161152,30523,90.0
1526592230.882351,31063,90.0
1526592280.7382941,31227,90.0
1526592380.7608938,31468,90.0
1526592430.7949612,31647,90.0
1526592480.8891916,31825,90.0
1526592530.7952147,32005,90.0
1526592580.8948402,32186,90.0
1526592730.9429135,32714,90.0
1526592780.7484472,32894,90.0
1526592830.7782452,33073,90.0
1526592880.92946,33254,90.0
1526593030.8531842,33795,90.0
1526593080.817533,33975,90.0
1526593130.8316908,34156,90.0
1526593180.897538,34335,90.0
1526593230.8043022,34515,90.0
1526593280.9205127,34696,90.0
1526593380.7118502,35054,90.0
1526593430.727447,35114,90.0
1526593480.7794266,35278,90.0
1526593580.7053516,35637,90.0
1526593630.738875,35817,90.0
1526593680.7852917,35985,90.0
1526593730.7651994,36160,90.0
1526593780.755196,36341,90.0
1526593830.6943767,36521,90.0
1526593880.7596045,36701,90.0
1526593980.7345004,37062,90.0
1526594030.7826264,37242,90.0
1526594130.773675,37603,90.0
1526594330.9160979,38325,90.0
1526594380.761695,38504,90.0
1526594480.9374902,38866,90.0
1526594530.7576919,39044,90.0
1526594580.867985,39104,90.0
1526594630.7741022,39283,90.0
1526594680.6888251,39448,90.0
1526594730.864538,39628,90.0
1526594780.950981,39809,90.0
1526594880.7683673,40156,90.0
1526595030.762583,40696,90.0
1526595080.68857,40875,90.0
1526595130.8811305,41056,90.0
1526595180.7878659,41237,90.0
1526595280.7839577,41597,90.0
1526595380.945602,41959,90.0
1526595480.79719,42319,90.0
1526595580.7331598,42679,90.0
1526595680.8656461,43041,90.0
1526595730.8415334,43220,90.0
1526595780.8323183,43401,90.0
1526595844.2555308,43509,90.0
1526595880.85336,43625,90.0
1526595980.7785084,43985,90.0
1526596030.7283542,44166,90.0
1526596130.8585315,44511,90.0
1526596180.8261912,44692,90.0
1526596230.804669,44872,90.0
1526596330.9260733,45232,90.0
1526596580.8352456,46134,90.0
1526596680.7259583,46495,90.0
1526596730.906193,46676,90.0
1526596830.8933094,47037,90.0
1526596880.854017,47218,90.0
1526596930.830186,47398,90.0
1526596980.7277746,47577,90.0
1526597030.868577,47759,90.0
1526597080.8386998,47925,90.0
1526597130.742574,48104,90.0
1526597180.773046,48285,90.0
1526597237.771074,48370,90.0
1526597280.7415183,48523,90.0
1526597480.7924929,49233,90.0
1526597530.9314106,49410,90.0
1526597630.9498625,49772,90.0
1526597780.9290452,50312,90.0
1526597930.9181764,50852,90.0
1526597980.7996407,51031,90.0
1526598030.7445114,51212,90.0
1526598080.752691,51393,90.0
1526598130.9189124,51574,90.0
1526598230.709735,51933,90.0
1526598280.7976627,52099,90.0
1526598330.8839698,52279,90.0
1526598380.8231707,52459,90.0
1526598430.680257,52640,90.0
1526598481.02698,52819,90.0
1526598630.9114552,53360,90.0
1526598680.8038025,53539,90.0
1526598780.817325,53780,90.0
1526598880.8956442,54140,90.0
1526598980.8504841,54500,90.0
1526599080.7125323,54846,90.0
1526599180.865588,55207,90.0
1526599230.9400392,55388,90.0
1526599280.89038,55569,90.0
1526599330.7215135,55749,90.0
1526599380.844581,55929,90.0
1526599430.7453234,56109,90.0
1526599480.9055927,56275,90.0
1526599530.7172053,56454,90.0
1526599580.7744455,56635,90.0
1526599680.7271879,56995,90.0
1526599780.7716331,57355,90.0
1526599830.7692122,57536,90.0
1526599930.948002,57897,90.0
1526600030.8853793,58257,90.0
1526600080.8451889,58438,90.0
1526600130.9045532,58619,90.0
1526600180.8122828,58799,90.0
1526600230.8832874,58979,90.0
1526600280.90566,59160,90.0
1526600330.743885,59340,90.0
1526600380.7592325,59520,90.0
1526600456.7727919,59674,90.0
1526600480.7282355,59760,90.0
1526600530.9158075,59941,90.0
1526600630.8519182,60300,90.0
1526600680.963719,60461,90.0
1526600780.7362497,60811,90.0
1526600880.6850357,61171,90.0
1526600930.8934598,61350,90.0
1526600980.8548844,61531,90.0
1526601030.8616362,61712,90.0
1526601080.7362113,61891,90.0
1526601180.7897673,62253,90.0
1526601230.8469894,62433,90.0
1526601330.850501,62795,90.0
1526601380.7814806,62975,90.0
1526601430.8747554,63154,90.0
1526601480.6978025,63334,90.0
1526601530.9064782,63515,90.0
1526601630.774964,63875,90.0
1526601680.7573204,64056,90.0
1526601730.6998706,64235,90.0
1526601780.7393897,64416,90.0
1526601930.882514,64942,90.0
1526602030.6861057,65303,90.0
1526602080.8929808,65481,90.0
1526602180.9204543,65842,90.0
1526602256.6022604,65995,90.0
1526602280.9010177,66080,90.0
1526602380.847339,66440,90.0
1526602430.9301941,66620,90.0
1526602530.8402832,66967,90.0
1526602630.9142346,67328,90.0
1526602880.7147977,68231,90.0
1526602930.6812694,68410,90.0
1526603080.8279061,68939,90.0
1526603130.8524127,69119,90.0
1526603180.9472797,69300,90.0
1526603230.9059458,69481,90.0
1526603280.9502313,69659,90.0
1526603330.9135413,69838,90.0
1526603430.7984135,70200,90.0
1526603530.6869957,70560,90.0
1526603630.891869,70921,90.0
1526603730.7155573,71282,90.0
1526603880.7277236,71824,90.0
1526603930.8330142,72004,90.0
1526604080.7166333,72426,90.0
1526604130.8080473,72605,90.0
1526604180.736241,72786,90.0
1526604230.9243,72967,90.0
1526604330.9267342,73298,90.0
1526604380.9375496,73479,90.0
1526604480.8646138,73837,90.0
1526604530.775695,74017,90.0
1526604580.8034244,74198,90.0
1526604630.8999705,74379,90.0
1526604680.8258808,74558,90.0
1526604730.8966746,74739,90.0
1526604830.9118905,75100,90.0
1526604880.717509,75280,90.0
1526604980.8430588,75641,90.0
1526605030.7937317,75822,90.0
1526605080.887395,76002,90.0
1526605130.816911,76183,90.0
1526605180.6727278,76362,90.0
1526605230.9390192,76544,90.0
1526605280.74557,76724,90.0
1526605330.8519814,76904,90.0
1526605380.671107,77084,90.0
1526605430.9058218,77266,90.0
1526605480.8851707,77429,90.0
1526605530.7463129,77608,90.0
1526605580.9287019,77790,90.0
1526605630.726904,77970,90.0
1526605681.027129,78149,90.0
1526605780.886724,78509,90.0
1526605856.7945912,78661,90.0
1526605980.6763089,79106,90.0
1526606030.7053442,79285,90.0
1526606230.729188,79994,90.0
1526606380.8457475,80535,90.0
1526606430.836879,80716,90.0
1526606530.6879196,81075,90.0
1526606580.859177,81255,90.0
1526606681.1828415,81601,90.0
1526606730.871173,81781,90.0
1526606780.8590407,81962,90.0
1526606930.7116027,82500,90.0
1526606980.9523082,82681,90.0
1526607080.8499193,83042,90.0
1526607280.7276137,83763,90.0
1526607330.7282984,83944,90.0
1526607430.6997783,84304,90.0
1526607480.9224713,84486,90.0
1526607530.9411707,84666,90.0
1526607580.8654945,84846,90.0
1526607656.7704644,84999,90.0
1526607680.8866556,85085,90.0
1526607730.9426239,85264,90.0
1526607830.7755845,85625,90.0
1526607880.9685547,85786,90.0
1526607930.878987,85956,90.0
1526607980.8977451,86137,90.0
1526608030.7004082,86317,90.0
1526608080.8536093,86496,90.0
1526608130.8962598,86676,90.0
1526608280.9191968,87218,90.0
1526608330.9236023,87399,90.0
1526608380.8943594,87579,90.0
1526608680.7992482,88663,90.0
1526608780.8044217,89023,90.0
1526608830.8900573,89205,90.0
1526608880.7102723,89385,90.0
1526608930.9062364,89565,90.0
1526608980.7755504,89745,90.0
1526609030.839992,89926,90.0
1526609080.828389,90090,90.0
1526609130.873589,90271,90.0
1526609180.6967132,90451,90.0
1526609230.7389925,90630,90.0
1526609281.0434616,90810,90.0
1526609330.7905107,90989,90.0
1526609380.7236917,91169,90.0
1526609456.7566674,91322,90.0
1526609480.87818,91408,90.0
1526609530.712992,91587,90.0
1526609580.9389808,91769,90.0
1526609680.7937748,92123,90.0
1526609730.7833257,92295,90.0
1526609780.761192,92474,90.0
1526609880.81093,92836,90.0
1526609980.709203,93196,90.0
1526610080.918234,93558,90.0
1526610130.8314881,93737,90.0
1526610280.9223194,94263,90.0
1526610330.7149575,94442,90.0
1526610380.9033988,94623,90.0
1526610480.9424686,94981,90.0
1526610530.951694,95161,90.0
1526610580.6986742,95341,90.0
1526610680.868535,95702,90.0
1526610730.699624,95882,90.0
1526610780.8023555,96062,90.0
1526610830.9052129,96243,90.0
1526610930.7874913,96603,90.0
1526610980.672158,96783,90.0
1526611030.91356,96964,90.0
1526611080.7174215,97144,90.0
1526611130.9336822,97324,90.0
1526611180.704521,97504,90.0
1526611256.2737696,97658,90.0
1526611280.7068763,97745,90.0
1526611330.918503,97924,90.0
1526611430.8943186,98286,90.0
1526611480.8925748,98446,90.0
1526611530.7449312,98617,90.0
1526611680.9986331,99157,90.0
1526611730.6824293,99336,90.0
1526611780.8325777,99517,90.0
1526611880.7461874,99877,90.0
1526611930.7559154,100058,90.0
1526611980.8338656,100238,90.0
1526612030.8745553,100419,90.0
1526612130.807729,100780,90.0
1526612180.6816862,100959,90.0
1526612230.7920196,101139,90.0
1526612280.7889652,101320,90.0
1526612330.9266975,101500,90.0
1526612430.9050734,101861,90.0
1526612530.7055762,102220,90.0
1526612630.8089616,102582,90.0
1526612680.917135,102746,90.0
1526612730.6752815,102926,90.0
1526612881.0491102,103466,90.0
1526613080.8667142,104064,90.0
1526613130.7626894,104244,90.0
1526613180.7798634,104424,90.0
1526613230.8186643,104605,90.0
1526613280.889169,104781,90.0
1526613380.6850667,105131,90.0
1526613430.7413685,105312,90.0
1526613580.8631434,105852,90.0
1526613630.8544993,106033,90.0
1526613730.8991342,106393,90.0
1526613830.8375354,106754,90.0
1526613880.6782556,106918,90.0
1526614030.7952452,107460,90.0
1526614130.8088956,107819,90.0
1526614180.8322294,108000,90.0
1526614230.6800063,108179,90.0
1526614280.6716313,108360,90.0
1526614330.7759278,108541,90.0
1526614380.8042943,108720,90.0
1526614430.8504503,108901,90.0
1526614480.8199537,109082,90.0
1526614530.7048774,109261,90.0
1526614580.925747,109442,90.0
1526614630.6910615,109622,90.0
1526614680.9210715,109802,90.0
1526614730.7836978,109982,90.0
1526614780.890537,110163,90.0
1526614930.7297173,110580,90.0
1526614980.6986954,110761,90.0
1526615080.9232972,111102,90.0
1526615180.7491844,111454,90.0
1526615230.7802403,111632,90.0
1526615281.045318,111812,90.0
1526615330.9067836,111991,90.0
1526615380.7600687,112171,90.0
1526615430.9264345,112351,90.0
1526615480.7158449,112531,90.0
1526615530.7048154,112712,90.0
1526615580.9218783,112892,90.0
1526615680.8220022,113253,90.0
1526615730.9014735,113433,90.0
1526615780.858194,113613,90.0
1526615830.8351343,113794,90.0
1526615880.8001943,113975,90.0
1526615980.7175083,114336,90.0
1526616030.9422066,114518,90.0
1526616080.8841445,114697,90.0
1526616130.7353623,114877,90.0
1526616180.9102058,115059,90.0
1526616230.9356802,115238,90.0
1526616280.9251869,115404,90.0
1526616330.8642821,115585,90.0
1526616380.788638,115765,90.0
1526616430.7172866,115944,90.0
1526616480.916695,116125,90.0
1526616530.8164983,116303,90.0
1526616580.874251,116483,90.0
1526616730.7627456,116903,90.0
1526616830.9175475,117264,90.0
1526616930.7786744,117610,90.0
1526617080.8674724,118153,90.0
1526617130.7434785,118332,90.0
1526617180.9293058,118513,90.0
1526617230.8949816,118693,90.0
1526617280.8338108,118872,90.0
1526617330.9183466,119053,90.0
1526617380.7474754,119233,90.0
1526617430.701299,119412,90.0
1526617480.7995207,119578,90.0
1526617530.8326693,119759,90.0
1526617580.7261288,119940,90.0
1526617630.9014554,120120,90.0
1526617680.8188643,120299,90.0
1526617830.8931353,120839,90.0
1526617880.9291034,121020,90.0
1526617930.7682464,121200,90.0
1526618030.77198,121560,90.0
1526618080.8402236,121741,90.0
1526618180.7476232,122101,90.0
1526618230.837623,122282,90.0
1526618280.933724,122461,90.0
1526618330.7606668,122641,90.0
1526618380.7708788,122822,90.0
1526618456.539741,122976,90.0
1526618580.8216248,123422,90.0
1526618630.8796995,123601,90.0
1526618680.9808033,123762,90.0
1526618880.9530714,124473,90.0
1526618930.7232385,124652,90.0
1526619030.7098792,125012,90.0
1526619080.8781304,125193,90.0
1526619130.792017,125373,90.0
1526619180.796395,125552,90.0
1526619280.749435,125913,90.0
1526619380.8818414,126273,90.0
1526619430.8508856,126453,90.0
1526619480.9527202,126633,90.0
1526619580.8404508,126995,90.0
1526619630.9438777,127176,90.0
1526619680.6948955,127355,90.0
1526619730.9354577,127537,90.0
1526619780.7445586,127717,90.0
1526619830.8410497,127897,90.0
1526619880.7929254,128062,90.0
1526619930.9084816,128243,90.0
1526620080.7560127,128782,90.0
1526620130.714494,128961,90.0
1526620256.7237577,129295,90.0
1526620280.7101877,129381,90.0
1526620330.7194326,129561,90.0
1526620380.9052882,129741,90.0
1526620430.8914943,129922,90.0
1526620480.7951355,130098,90.0
1526620580.8463814,130449,90.0
1526620630.7938118,130630,90.0
1526620680.6789577,130809,90.0
1526620730.735602,130990,90.0
1526620780.8176923,131172,90.0
1526620830.7320087,131353,90.0
1526620880.8153915,131533,90.0
1526620930.7019727,131714,90.0
1526621080.7210255,132240,90.0
1526621130.7714043,132421,90.0
1526621230.7970304,132781,90.0
1526621281.1240926,132961,90.0
1526621330.7036576,133139,90.0
1526621380.802955,133319,90.0
1526621480.877444,133680,90.0
1526621580.6789045,134040,90.0
1526621630.9205687,134222,90.0
1526621680.9139519,134401,90.0
1526621730.7122257,134581,90.0
1526621780.7401402,134762,90.0
1526621830.7679422,134943,90.0
1526621880.8799658,135123,90.0
1526621930.8220286,135304,90.0
1526622056.5678673,135636,90.0
1526622080.9636078,135723,90.0
1526622130.8969314,135903,90.0
1526622230.7824662,136263,90.0
1526622330.746842,136596,90.0
1526622380.7383237,136777,90.0
1526622430.688016,136956,90.0
1526622480.8188422,137136,90.0
1526622530.758407,137316,90.0
1526622580.8922896,137496,90.0
1526622680.7884476,137857,90.0
1526622730.751293,138036,90.0
1526622780.869968,138217,90.0
1526622880.8831396,138579,90.0
1526622930.8804324,138759,90.0
1526623030.8867688,139121,90.0
1526623180.8299701,139662,90.0
1526623280.7614415,140023,90.0
1526623330.8392963,140204,90.0
1526623380.8549347,140385,90.0
1526623530.6974716,140911,90.0
1526623580.7644484,141090,90.0
1526623680.891225,141450,90.0
1526623730.9121144,141629,90.0
1526623856.6608303,141963,90.0
1526623880.9515052,142049,90.0
1526623930.7115655,142226,90.0
1526624030.758524,142588,90.0
1526624080.7226336,142764,90.0
1526624230.7443569,143296,90.0
1526624280.7239048,143475,90.0
1526624380.76516,143837,90.0
1526624430.697347,144016,90.0
1526624480.7860296,144197,90.0
1526624530.8756652,144378,90.0
1526624630.6828573,144737,90.0
1526624680.848317,144903,90.0
1526624730.9494076,145083,90.0
1526624780.8273666,145262,90.0
1526624880.7996445,145622,90.0
1526624980.8088036,145981,90.0
1526625080.8627617,146343,90.0
1526625130.8924212,146522,90.0
1526625180.940004,146702,90.0
1526625230.6729264,146882,90.0
1526625280.8275073,147062,90.0
1526625480.7884746,147784,90.0
1526625530.730827,147965,90.0
1526625580.858979,148146,90.0
1526625656.6479843,148298,90.0
1526625680.8668394,148385,90.0
1526625780.8096745,148746,90.0
1526625830.7695823,148925,90.0
1526625880.8564928,149086,90.0
1526625930.7296557,149257,90.0
1526625980.7070909,149436,90.0
1526626030.7550979,149616,90.0
1526626080.851987,149796,90.0
1526626130.8144846,149976,90.0
1526626180.8268106,150155,90.0
1526626230.9075334,150336,90.0
1526626330.7568786,150696,90.0
1526626380.9077036,150877,90.0
1526626430.8441293,151058,90.0
1526626480.701216,151237,90.0
1526626530.7353175,151418,90.0
1526626580.9255974,151600,90.0
1526626630.8789518,151781,90.0
1526626730.781604,152141,90.0
1526626780.6925352,152322,90.0
1526626830.7582643,152502,90.0
1526626880.823576,152683,90.0
1526626930.9010127,152864,90.0
1526626980.8647501,153043,90.0
1526627080.7129257,153389,90.0
1526627130.937064,153570,90.0
1526627330.7535663,154289,90.0
1526627380.6914697,154470,90.0
1526627480.8911319,154710,90.0
1526627530.8065202,154889,90.0
1526627580.7068672,155069,90.0
1526627630.7383103,155250,90.0
1526627680.9160154,155425,90.0
1526627730.7117074,155596,90.0
1526627780.7843418,155777,90.0
1526627880.7841806,156138,90.0
1526627930.852938,156319,90.0
1526627980.9357576,156500,90.0
1526628030.8487287,156679,90.0
1526628130.6760852,157039,90.0
1526628180.9512773,157219,90.0
1526628230.9094365,157400,90.0
1526628280.874631,157565,90.0
1526628330.8718774,157745,90.0
1526628380.9265342,157925,90.0
1526628630.8438866,158825,90.0
1526628680.7001033,159004,90.0
1526628730.8854344,159185,90.0
1526628780.8751142,159366,90.0
1526628830.8735373,159547,90.0
1526628880.729704,159726,90.0
1526628980.7149315,160087,90.0
1526629080.7163506,160447,90.0
1526629256.2503543,160960,90.0
1526629280.8438528,161048,90.0
1526629330.9063723,161228,90.0
1526629380.7227256,161407,90.0
1526629530.8110564,161920,90.0
1526629580.9063156,162099,90.0
1526629680.9217157,162458,90.0
1526629730.8759336,162636,90.0
1526629780.6743846,162816,90.0
1526629830.8204885,162997,90.0
1526629930.713746,163356,90.0
1526629980.7745247,163537,90.0
1526630030.8201263,163718,90.0
1526630080.7572925,163897,90.0
1526630130.7151537,164078,90.0
1526630180.787737,164259,90.0
1526630230.8371735,164439,90.0
1526630280.7993968,164620,90.0
1526630330.926046,164801,90.0
1526630430.752184,165161,90.0
1526630480.7454689,165341,90.0
1526630580.7464578,165701,90.0
1526630680.6975632,166047,90.0
1526630730.7212698,166226,90.0
1526630830.8956108,166588,90.0
1526630930.691872,166945,90.0
1526630980.6949413,167126,90.0
1526631056.7304437,167280,90.0
1526631080.851718,167366,90.0
1526631230.6989198,167906,90.0
1526631280.7373536,168081,90.0
1526631330.7949388,168253,90.0
1526631380.8838842,168434,90.0
1526631480.8040915,168794,90.0
1526631530.711457,168975,90.0
1526631580.9205418,169157,90.0
1526631630.7929218,169337,90.0
1526631680.9336853,169518,90.0
1526631830.9431853,170058,90.0
1526631930.6878898,170402,90.0
1526631980.8792999,170582,90.0
1526632080.9329822,170941,90.0
1526632130.8905563,171119,90.0
1526632230.795803,171480,90.0
1526632280.895511,171660,90.0
1526632330.8828197,171841,90.0
1526632380.723791,172021,90.0
1526632480.7466996,172382,90.0
1526632530.9537706,172563,90.0
1526632580.9404228,172744,90.0
1526632680.945064,173104,90.0
1526632730.690857,173284,90.0
1526632780.952077,173464,90.0
1526632856.8377445,173617,90.0
1526632930.759041,173882,90.0
1526632980.8757682,174062,90.0
1526633080.9034252,174404,90.0
1526633230.7938159,174935,90.0
1526633330.7496023,175293,90.0
1526633380.9172695,175474,90.0
1526633430.9487133,175655,90.0
1526633480.8678448,175834,90.0
1526633580.7826118,176195,90.0
1526633680.702081,176554,90.0
1526633730.6932135,176735,90.0
1526633780.9358943,176916,90.0
1526633830.807524,177095,90.0
1526633880.9166741,177276,90.0
1526633930.9270983,177457,90.0
1526633980.6903749,177636,90.0
1526634030.7715592,177817,90.0
1526634080.8107376,177998,90.0
1526634230.7806118,178539,90.0
1526634280.794745,178704,90.0
1526634330.7689178,178883,90.0
1526634530.7288344,179599,90.0
1526634580.7934368,179780,90.0
1526634656.92414,179934,90.0
1526634680.753151,180018,90.0
1526634730.8706665,180199,90.0
1526634830.8213558,180559,90.0
1526634880.8411226,180733,90.0
1526634930.934549,180905,90.0
1526634980.8208838,181085,90.0
1526635030.711985,181265,90.0
1526635280.878857,182168,90.0
1526635330.9072428,182349,90.0
1526635380.807069,182528,90.0
1526635430.8178666,182709,90.0
1526635480.9323707,182875,90.0
1526635530.718554,183053,90.0
1526635630.7490084,183415,90.0
1526635680.72483,183595,90.0
1526635730.8439522,183773,90.0
1526635780.8660135,183954,90.0
1526635830.6753187,184134,90.0
1526635880.7476697,184313,90.0
1526635930.8812094,184494,90.0
1526635980.8748455,184675,90.0
1526636030.7229474,184854,90.0
1526636130.8322642,185216,90.0
1526636180.8893232,185397,90.0
1526636230.7929962,185576,90.0
1526636280.7588792,185756,90.0
1526636330.7692077,185937,90.0
1526636380.843699,186117,90.0
1526636456.5602856,186270,90.0
1526636530.6822798,186536,90.0
1526636630.8558903,186897,90.0
1526636730.7829833,187228,90.0
1526636780.770816,187409,90.0
1526636830.8488765,187590,90.0
1526636930.8210144,187949,90.0
1526637030.671892,188309,90.0
1526637080.953964,188490,90.0
1526637180.9266586,188851,90.0
1526637280.6794784,189211,90.0
1526637330.7601454,189393,90.0
1526637380.9183786,189574,90.0
1526637480.7956252,189934,90.0
1526637630.937389,190476,90.0
1526637680.7042403,190656,90.0
1526637830.8072333,191198,90.0
1526637880.8795958,191364,90.0
1526637930.748375,191543,90.0
1526638081.0990548,192083,90.0
1526638130.8078768,192262,90.0
1526638256.6930118,192597,90.0
1526638280.8600855,192682,90.0
1526638330.709619,192861,90.0
1526638380.8041136,193042,90.0
1526638430.7038565,193221,90.0
1526638480.9186933,193398,90.0
1526638530.8108878,193569,90.0
1526638580.769863,193750,90.0
1526638630.6802466,193929,90.0
1526638680.7378829,194110,90.0
1526638780.7010396,194470,90.0
1526638830.9428725,194652,90.0
1526638880.6948535,194832,90.0
1526639030.8874023,195373,90.0
1526639080.9504025,195539,90.0
1526639180.7205431,195897,90.0
1526639230.7154171,196078,90.0
1526639280.745545,196257,90.0
1526639330.8139272,196437,90.0
1526639430.9200451,196799,90.0
1526639480.804164,196978,90.0
1526639580.9273064,197340,90.0
1526639630.746711,197518,90.0
1526639680.933327,197700,90.0
1526639730.8921514,197881,90.0
1526639780.9243827,198061,90.0
1526639830.8834863,198241,90.0
1526639880.7722385,198421,90.0
1526639930.8259192,198601,90.0
1526639980.820285,198782,90.0
1526640056.577527,198935,90.0
1526640080.9554603,199022,90.0
1526640130.8817124,199201,90.0
1526640180.925609,199381,90.0
1526640230.7595117,199561,90.0
1526640330.8966076,199893,90.0
1526640380.710244,200073,90.0
1526640430.8290167,200254,90.0
1526640480.9588451,200432,90.0
1526640580.8380232,200792,90.0
1526640630.7961757,200973,90.0
1526640830.8354094,201693,90.0
1526640980.8329918,202234,90.0
1526641080.881962,202595,90.0
1526641130.6963987,202775,90.0
1526641180.9277022,202955,90.0
1526641230.9382792,203136,90.0
1526641280.7366347,203316,90.0
1526641380.7989924,203676,90.0
1526641430.9032524,203857,90.0
1526641480.9147935,204021,90.0
1526641530.8868668,204201,90.0
1526641580.759487,204381,90.0
1526641680.8373752,204740,90.0
1526641730.854674,204920,90.0
1526641780.9088995,205101,90.0
1526641856.7659004,205253,90.0
1526641880.7003481,205339,90.0
1526641930.8633575,205520,90.0
1526641980.9058738,205701,90.0
1526642030.714406,205880,90.0
1526642080.7466736,206056,90.0
1526642130.8204706,206228,90.0
1526642180.6753929,206407,90.0
1526642280.7889092,206769,90.0
1526642330.8371086,206950,90.0
1526642430.7602801,207310,90.0
1526642480.8173769,207491,90.0
1526642530.9481409,207671,90.0
1526642630.9392362,208033,90.0
1526642680.8237076,208199,90.0
1526642730.747618,208378,90.0
1526642780.811568,208559,90.0
1526642830.7691674,208740,90.0
1526642880.735668,208918,90.0
1526643080.8465354,209641,90.0
1526643180.8963873,210001,90.0
1526643330.8332524,210544,90.0
1526643380.7369657,210723,90.0
1526643430.9468234,210905,90.0
1526643480.8114,211086,90.0
1526643530.939566,211266,90.0
1526643580.8433232,211446,90.0
1526643680.95775,211686,90.0
1526643730.9242868,211865,90.0
1526643780.7605863,212046,90.0
1526643830.9128494,212227,90.0
1526643880.863268,212387,90.0
1526643930.7058365,212556,90.0
1526643980.9041717,212738,90.0
1526644030.8312674,212918,90.0
1526644080.7876916,213095,90.0
1526644130.8745706,213275,90.0
1526644230.8118722,213635,90.0
1526644280.778214,213816,90.0
1526644330.8172948,213996,90.0
1526644430.7698927,214355,90.0
1526644480.6954408,214534,90.0
1526644530.720673,214713,90.0
1526644580.780643,214891,90.0
1526644630.8618789,215071,90.0
1526644680.8508372,215251,90.0
1526644780.7968905,215611,90.0
1526644830.8718517,215792,90.0
1526644880.8053808,215973,90.0
1526644930.7032013,216152,90.0
1526644980.7757592,216333,90.0
1526645030.7828863,216514,90.0
1526645080.8958168,216678,90.0
1526645180.8312237,217039,90.0
1526645230.9203017,217219,90.0
1526645280.8893263,217398,90.0
1526645330.8730552,217578,90.0
1526645380.6784291,217757,90.0
1526645456.7705536,217910,90.0
1526645480.7372496,217996,90.0
1526645530.708487,218176,90.0
1526645580.821566,218357,90.0
1526645680.8254867,218713,90.0
1526645730.8121154,218885,90.0
1526645830.7298381,219245,90.0
1526646030.7276313,219967,90.0
1526646080.7955906,220148,90.0
1526646180.69856,220508,90.0
1526646230.762101,220689,90.0
1526646280.9317853,220854,90.0
1526646380.7906537,221215,90.0
1526646480.7481112,221573,90.0
1526646530.8446517,221753,90.0
1526646580.6857054,221933,90.0
1526646680.9227948,222295,90.0
1526646730.9417427,222476,90.0
1526646780.7987058,222655,90.0
1526646830.7598007,222836,90.0
1526646930.8923895,223198,90.0
1526646980.7638495,223377,90.0
1526647030.6975834,223557,90.0
1526647080.6748474,223738,90.0
1526647130.7525015,223918,90.0
1526647255.9717429,224252,90.0
1526647280.8431125,224341,90.0
1526647330.7370207,224519,90.0
1526647430.7755666,224881,90.0
1526647480.9434917,225041,90.0
1526647630.6763592,225574,90.0
1526647730.7104063,225931,90.0
1526647780.6832957,226111,90.0
1526647880.8679976,226471,90.0
1526647930.870633,226652,90.0
1526647980.8222752,226831,90.0
1526648030.8919024,227012,90.0
1526648080.8327358,227193,90.0
1526648130.8138986,227374,90.0
1526648180.921644,227554,90.0
1526648230.8585021,227734,90.0
1526648330.7785127,228093,90.0
1526648380.8648176,228274,90.0
1526648430.7649992,228454,90.0
1526648480.7585146,228633,90.0
1526648530.9056962,228814,90.0
1526648580.8193393,228994,90.0
1526648630.9264388,229175,90.0
1526648730.6798544,229519,90.0
1526648780.7679644,229700,90.0
1526648830.8812883,229880,90.0
1526648881.0085216,230059,90.0
1526648930.7161999,230238,90.0
1526648980.934991,230418,90.0
1526649130.7971852,230838,90.0
1526649230.9335682,231198,90.0
1526649280.7241771,231373,90.0
1526649330.6970816,231544,90.0
1526649380.777381,231723,90.0
1526649430.9053001,231904,90.0
1526649480.8118439,232084,90.0
1526649530.8779492,232264,90.0
1526649580.8489904,232445,90.0
1526649630.758417,232625,90.0
1526649680.9373405,232805,90.0
1526649830.8011358,233346,90.0
1526649880.7667491,233510,90.0
1526650030.840993,234051,90.0
1526650080.7404635,234230,90.0
1526650130.6974094,234409,90.0
1526650180.8622866,234590,90.0
1526650230.8156295,234769,90.0
1526650280.8339233,234950,90.0
1526650380.7583752,235307,90.0
1526650430.9521925,235489,90.0
1526650480.8775005,235669,90.0
1526650530.8251703,235848,90.0
1526650580.8379345,236029,90.0
1526650630.8209872,236210,90.0
1526650680.9338467,236391,90.0
1526650780.9191942,236751,90.0
1526650856.5081441,236904,90.0
1526650880.8289638,236991,90.0
1526650980.8102908,237350,90.0
1526651030.8618662,237531,90.0
1526651080.9231348,237691,90.0
1526651180.7390935,238043,90.0
1526651230.7079768,238222,90.0
1526651330.688119,238582,90.0
1526651380.7114573,238763,90.0
1526651430.7307677,238942,90.0
1526651480.790818,239123,90.0
1526651530.7360334,239304,90.0
1526651580.8771558,239484,90.0


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_GPU-fixed-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle90-750-200-PGnn_full_lml.csv <==
Wall time,Step,Value
1526582566.2437766,200,-34597.8515625
1526582632.280757,311,-31442.66796875
1526582707.7614334,475,-27991.16015625
1526582788.0792592,637,-25401.876953125
1526582877.2824457,802,-23250.013671875
1526582973.7259855,1008,-20986.810546875
1526583078.6968417,1233,-19065.259765625
1526583196.2274868,1518,-17458.154296875
1526583325.98001,1828,-16174.46875
1526583467.0260866,2198,-15259.1005859375
1526583620.4358754,2616,-14534.880859375
1526583791.4585836,3082,-14368.4775390625
1526583979.9791784,3625,-13661.0400390625
1526584187.1599553,4237,-13356.4306640625
1526584416.6867073,4911,-13292.7431640625
1526584667.975815,5676,-12879.3056640625
1526584942.5323,6532,-12594.1611328125
1526585244.4058332,7470,-12514.9208984375
1526585578.0835855,8537,-12674.53515625
1526585945.0656602,9727,-12543.27734375
1526586348.8894672,11035,-12169.86328125
1526586792.6371002,12502,-11976.8916015625
1526587281.2415395,14127,-12028.2705078125
1526587818.6481185,15910,-11915.021484375
1526588409.3370578,17902,-11832.8955078125
1526589059.3119893,20093,-11632.5947265625
1526589774.7497413,22536,-11648.544921875
1526590561.1837034,25216,-11594.5546875
1526591426.5725863,28182,-11706.2080078125
1526592378.117894,31459,-11484.0986328125
1526593425.040241,35094,-11412.359375
1526594576.8593645,39090,-11490.23828125
1526595843.8745,43508,-11426.3359375
1526597237.3823528,48369,-11388.787109375
1526598769.9074683,53741,-11165.69140625
1526600456.3829327,59673,-11258.908203125
1526602256.2158911,65994,-11157.6220703125
1526604055.8847783,72338,-11083.603515625
1526605856.3986294,78660,-11016.7802734375
1526607656.380132,84998,-11122.9404296875
1526609456.3643937,91321,-10939.3359375
1526611255.8751667,97657,-10931.1484375
1526613056.3916242,103977,-10945.921875
1526614856.2631001,110315,-10770.2333984375
1526616656.1401558,116636,-10873.4140625
1526618456.155791,122975,-10868.1181640625
1526620256.336978,129294,-10797.1513671875
1526622056.1721146,135635,-10822.501953125
1526623856.2635841,141962,-10867.8701171875
1526625656.2549653,148297,-10748.9169921875
1526627456.1397643,154622,-10739.9384765625
1526629255.8616636,160959,-10786.197265625
1526631056.3243182,167279,-10646.2333984375
1526632856.4421597,173616,-10688.4736328125
1526634656.539001,179933,-10643.818359375
1526636456.1741085,186269,-10741.8359375
1526638256.2939706,192596,-10565.1337890625
1526640056.182569,198934,-10683.1318359375
1526641856.3786242,205252,-10643.1337890625
1526643656.310454,211598,-10596.029296875
1526645456.375509,217909,-10616.99609375
1526647255.577773,224251,-10588.5263671875
1526649056.1485784,230571,-10516.57421875
1526650856.1228693,236903,-10626.716796875


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_GPU-fixed-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle90-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526582494.846927,53,0.2752000093460083
1526582516.4181886,125,0.2630999982357025
1526582570.474466,201,0.24230000376701355
1526582600.8060298,309,0.21410000324249268
1526582676.7389865,475,0.18029999732971191
1526582792.8749423,638,0.15860000252723694
1526582978.3671885,1009,0.11569999903440475
1526583218.5586202,1578,0.08060000091791153
1526583624.9127421,2617,0.05660000070929527
1526584192.0077746,4238,0.04830000177025795
1526585044.4668543,6883,0.04230000078678131
1526586244.4759724,10779,0.11270000040531158
1526587444.4660137,14699,0.038100000470876694
1526588644.6080842,18726,0.03579999879002571
1526589844.485387,22771,0.035100001841783524
1526591044.3541784,26926,0.0364999994635582
1526592244.4371188,31097,0.035999998450279236
1526593444.4471567,35148,0.03689999878406525
1526594644.2969549,39317,0.0364999994635582
1526595848.4820807,43509,0.0333000011742115
1526597044.3796058,47793,0.034699998795986176
1526598244.4792135,51968,0.03440000116825104
1526599444.282643,56143,0.03669999912381172
1526600644.3699186,60334,0.03280000016093254
1526601844.3045952,64631,0.03280000016093254
1526603044.3725028,68807,0.03579999879002571
1526604244.4786975,73001,0.04170000180602074
1526605444.501798,77300,0.03319999948143959
1526606644.4664192,81470,0.03480000048875809
1526607844.364949,85659,0.032600000500679016
1526609044.3709738,89960,0.03370000049471855
1526610244.4941812,94133,0.033900000154972076
1526611444.400264,98320,0.034299999475479126
1526612644.505155,102615,0.03099999949336052
1526613844.4226983,106788,0.03519999980926514
1526615044.3579135,110976,0.032600000500679016
1526616244.4131737,115272,0.03139999881386757
1526617444.2589498,119446,0.03180000185966492
1526618644.4483602,123635,0.031099999323487282
1526619844.408858,127931,0.03660000115633011
1526621044.4567032,132109,0.03180000185966492
1526622244.3170717,136297,0.031099999323487282
1526623444.4786224,140599,0.03280000016093254
1526624644.5330684,144772,0.03150000050663948
1526625844.3817048,148959,0.03220000118017197
1526627044.3900266,153258,0.049300000071525574
1526628244.2500484,157433,0.04309999942779541
1526629444.460106,161622,0.034299999475479126
1526630644.4244769,165916,0.030899999663233757
1526631844.4762597,170092,0.03200000151991844
1526633044.2891135,174276,0.032999999821186066
1526634244.3698266,178573,0.030799999833106995
1526635444.4249737,182743,0.03220000118017197
1526636644.4963782,186931,0.03139999881386757
1526637844.4118543,191232,0.07039999961853027
1526639044.4225826,195407,0.038600001484155655
1526640244.326428,199595,0.03310000151395798
1526641444.4484603,203891,0.034299999475479126
1526642644.4267645,208067,0.032600000500679016
1526643844.435576,212261,0.0340999998152256
1526645044.4539285,216548,0.030300000682473183
1526646244.3197012,220723,0.03150000050663948
1526647444.3504925,224915,0.03739999979734421
1526648644.3483188,229207,0.03150000050663948
1526649844.3293035,233380,0.030500000342726707
1526651044.3912008,237565,0.03180000185966492


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_cpu-nonat-mnisteo-partialrot_-90_90-rbf-750-200-PGcollapsed_full_lml.csv <==
Wall time,Step,Value
1526486765.4009664,331,-44438.1484375
1526486831.328697,641,-33748.32421875
1526486904.4602594,960,-25324.873046875
1526486983.327506,1314,-21694.29296875
1526487071.1068738,1772,-19772.556640625
1526487167.7358463,2291,-18606.59765625
1526487274.1199338,2863,-17901.630859375
1526487390.8607929,3502,-17531.388671875
1526487519.6853392,4200,-17314.681640625
1526487660.969093,4976,-16983.17578125
1526487816.655245,5840,-16930.482421875
1526487987.777843,6792,-16829.58203125
1526488176.1519034,7839,-16714.109375
1526488383.4216237,9003,-16736.853515625
1526488611.1344743,10274,-16691.30859375
1526488861.759721,11688,-16692.521484375
1526489137.613459,13245,-16663.6484375
1526489440.7173488,14968,-16517.708984375
1526489774.5643833,16859,-16601.869140625
1526490141.1934776,18948,-16485.447265625
1526490544.8244536,21279,-16480.96484375
1526490988.9830036,23857,-16580.017578125
1526491477.4760828,26691,-16479.54296875
1526492014.642882,29792,-16413.404296875
1526492605.7382946,33206,-16466.609375
1526493255.7905295,36976,-16520.0
1526493970.9234989,41111,-16447.23828125
1526494757.375844,45687,-16451.619140625
1526495622.6477475,50712,-16356.3447265625
1526496574.394213,56272,-16326.033203125
1526497621.5166914,62428,-16393.14453125
1526498773.150178,69126,-16289.318359375
1526500039.7666364,76528,-16368.2275390625
1526501433.5004244,84675,-16432.12890625
1526502966.1594207,93660,-16419.853515625
1526504652.3889735,103562,-16116.748046875
1526506452.5470436,114116,-16137.52734375
1526508252.4270372,124580,-16119.24609375
1526510052.4731176,135059,-16099.3427734375
1526511853.787412,145358,-16162.673828125
1526513654.364687,154105,-16102.4501953125
1526515454.4217808,162768,-16068.876953125
1526517254.3305502,171338,-15991.76171875
1526519054.403133,179904,-16069.0908203125
1526520854.4314153,188448,-16188.900390625
1526522652.007048,196988,-16028.701171875
1526524454.485882,205632,-15972.990234375
1526526254.537648,214151,-15891.1015625
1526528053.926767,222702,-15872.24609375
1526529851.8984082,231454,-15906.4423828125
1526531654.0124705,240078,-15934.7607421875
1526533454.347319,248690,-15937.3583984375
1526535254.17819,257172,-15967.1044921875
1526537054.206658,265881,-15944.7705078125
1526538854.1502693,274599,-15917.8232421875
1526540654.1768625,283282,-15843.5458984375
1526542454.0731452,292019,-15915.4296875
1526544254.167936,300623,-15832.3271484375
1526546055.7507699,308515,-15830.43359375
1526547855.5952115,315842,-15764.6103515625
1526549655.5019355,323154,-15778.849609375
1526551456.6688101,330477,-15830.453125
1526553255.7012014,337642,-15828.2958984375
1526555055.7620904,344916,-15808.4287109375
1526556855.595493,352125,-15768.9033203125
1526558655.8969352,359300,-15765.61328125
1526560456.0740416,366479,-15745.5654296875
1526562255.483498,373725,-15784.8525390625
1526564055.651446,381004,-15756.97265625
1526565855.838683,388343,-15767.759765625
1526567655.6999626,395612,-15763.1005859375
1526569455.9868586,402875,-15710.5654296875
1526571255.83202,410089,-15652.859375
1526573055.5923228,417364,-15672.34375
1526574856.0961397,424602,-15712.37109375
1526576655.3241377,431884,-15667.6865234375
1526578455.8185236,439094,-15671.2900390625
1526580255.5132618,446309,-15670.1005859375
1526582055.9015005,453569,-15676.6796875
1526583855.974727,460643,-15661.3017578125
1526585656.0842655,467734,-15667.8857421875
1526587455.1550868,475083,-15648.919921875
1526589255.033169,482869,-15644.7890625
1526591055.0026772,490746,-15641.32421875
1526592854.730973,498666,-15682.197265625
1526594654.7370763,506540,-15639.44140625
1526596454.9485044,514458,-15607.837890625
1526598254.8149817,522325,-15563.568359375
1526600055.1697514,530189,-15605.9853515625
1526601855.0366101,538074,-15601.0107421875
1526603654.7098098,545983,-15614.79296875
1526605454.738302,553977,-15553.5458984375
1526607254.9788473,561888,-15591.7548828125
1526609054.8535585,569848,-15603.2998046875
1526610851.8212867,577948,-15568.4248046875
1526612655.1267164,586110,-15625.001953125
1526614455.149992,593909,-15559.7216796875
1526616254.935532,602043,-15544.7177734375
1526618054.703808,610259,-15560.1328125
1526619854.4481995,618521,-15518.85546875
1526621655.2611263,626441,-15540.74609375
1526623455.0098748,634307,-15515.9306640625
1526625254.7799063,642089,-15533.3779296875
1526627054.8178313,650208,-15564.208984375
1526628854.9740255,658271,-15569.9189453125
1526630655.318126,666050,-15517.1318359375
1526632454.9478528,673864,-15533.64453125
1526634254.719463,681715,-15542.7919921875
1526636055.1072135,689505,-15514.060546875
1526637854.8787372,697601,-15549.447265625
1526639654.810267,705594,-15512.73828125
1526641454.1748326,713874,-15477.1123046875
1526643253.9792845,722463,-15527.01953125
1526645054.054147,731078,-15473.1826171875
1526646853.948049,739707,-15474.9677734375
1526648654.0841868,748339,-15496.5205078125
1526650454.444597,754563,-15481.1044921875


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_cpu-nonat-mnisteo-partialrot_-90_90-rbf-750-200-PGcollapsed_test_error.csv <==
Wall time,Step,Value
1526486711.95118,96,0.41449999809265137
1526486734.271799,214,0.23109999299049377
1526486767.957504,342,0.17059999704360962
1526486818.6223722,621,0.13619999587535858
1526486894.4679785,959,0.125
1526487008.43646,1461,0.0934000015258789
1526487179.3336463,2359,0.07829999923706055
1526487435.6366944,3761,0.06849999725818634
1526487819.9550483,5857,0.06629999727010727
1526488396.5791185,9079,0.06210000067949295
1526489261.5584877,13974,0.06030000001192093
1526490461.5244503,20840,0.057500001043081284
1526491661.5858011,27774,0.05779999867081642
1526492861.605201,34713,0.05779999867081642
1526494061.5557683,41637,0.056299999356269836
1526495261.5394225,48645,0.05570000037550926
1526496461.5478477,55655,0.05869999900460243
1526497661.518478,62665,0.05739999935030937
1526498861.6547062,69645,0.05559999868273735
1526500061.5826793,76654,0.0560000017285347
1526501261.5238092,83724,0.06019999831914902
1526502461.5143907,90753,0.054499998688697815
1526503661.4757745,97761,0.05640000104904175
1526504861.6110117,104793,0.05570000037550926
1526506061.5888536,111870,0.05779999867081642
1526507261.6137037,118856,0.055799998342990875
1526508461.572231,125795,0.05400000140070915
1526509661.6411319,132822,0.054999999701976776
1526510861.6949673,139804,0.05490000173449516
1526512061.5723321,146366,0.05480000004172325
1526513261.591715,152249,0.05490000173449516
1526514461.6548855,157963,0.05609999969601631
1526515661.7687552,163763,0.05620000138878822
1526516861.6524825,169539,0.05299999937415123
1526518061.5192564,175190,0.0544000007212162
1526519261.7137835,180887,0.05620000138878822
1526520461.8482933,186643,0.054099999368190765
1526521661.504406,192268,0.05350000038743019
1526522861.636787,197980,0.051899999380111694
1526524061.8062785,203834,0.05299999937415123
1526525261.6108024,209403,0.053199999034404755
1526526461.6803005,215128,0.05389999970793724
1526527661.7355733,220902,0.05480000004172325
1526528861.78096,226485,0.05460000038146973
1526530061.7052896,232454,0.05290000140666962
1526531261.5682368,238230,0.05530000105500221
1526532461.7044735,244091,0.05310000106692314
1526533661.6095765,249661,0.05339999869465828
1526534861.796331,255256,0.05590000003576279
1526536061.632707,261127,0.05429999902844429
1526537261.7097702,266891,0.053700000047683716
1526538461.5964012,272728,0.05220000073313713
1526539661.6659822,278503,0.052799999713897705
1526540861.6929026,284301,0.05350000038743019
1526542061.6058156,290168,0.05310000106692314
1526543261.745586,295908,0.05570000037550926
1526544461.7978055,301619,0.052799999713897705
1526545661.7438066,306957,0.05530000105500221
1526546861.743577,311814,0.051899999380111694
1526548061.8570507,316682,0.05469999834895134
1526549261.7110217,321572,0.053700000047683716
1526550461.810046,326460,0.052799999713897705
1526551661.829985,331226,0.05299999937415123
1526552861.939714,336083,0.05570000037550926
1526554062.0101938,340918,0.0544000007212162
1526555261.6530218,345750,0.05299999937415123
1526556461.6319807,350579,0.05090000107884407
1526557661.8612077,355351,0.052400000393390656
1526558861.8120408,360123,0.05299999937415123
1526560061.802707,364927,0.053199999034404755
1526561261.780153,369738,0.05130000039935112
1526562461.803299,374552,0.052000001072883606
1526563661.8120124,379427,0.051899999380111694
1526564861.9605541,384322,0.053599998354911804
1526566061.7960854,389185,0.052000001072883606
1526567261.8082354,394046,0.05260000005364418
1526568461.849745,398870,0.051899999380111694
1526569661.7373538,403706,0.050999999046325684
1526570861.8931506,408518,0.05260000005364418
1526572061.7443604,413350,0.05220000073313713
1526573261.6214442,418200,0.05260000005364418
1526574461.8037562,423040,0.05249999836087227
1526575661.7301364,427886,0.05139999836683273
1526576861.857507,432717,0.053300000727176666
1526578061.810911,437532,0.05139999836683273
1526579261.8941653,442354,0.052299998700618744
1526580461.7494335,447146,0.05350000038743019
1526581661.7031972,452005,0.05139999836683273
1526582861.8832042,456791,0.05260000005364418
1526584061.7513978,461486,0.050599999725818634
1526585261.9136448,466234,0.05180000141263008
1526586461.6273146,470935,0.05270000174641609
1526587661.764234,475972,0.05270000174641609
1526588861.7758822,481172,0.051100000739097595
1526590061.608166,486443,0.053199999034404755
1526591261.8692415,491657,0.052000001072883606
1526592461.7709234,496970,0.05139999836683273
1526593661.806207,502192,0.0502999983727932
1526594861.6304867,507451,0.05180000141263008
1526596061.7492259,512764,0.051600001752376556
1526597261.7376733,517986,0.053199999034404755
1526598461.9285624,523228,0.049400001764297485
1526599661.6049538,528501,0.05050000175833702
1526600861.7197478,533750,0.053599998354911804
1526602061.9022894,538974,0.05169999971985817
1526603261.588651,544285,0.05209999904036522
1526604461.8345635,549593,0.05040000006556511
1526605661.7666671,554898,0.052000001072883606
1526606861.605899,560185,0.05079999938607216
1526608061.795945,565449,0.053199999034404755
1526609261.881743,570768,0.052299998700618744
1526610461.694447,576090,0.05260000005364418
1526611661.7074447,581750,0.05260000005364418
1526612861.6313167,586999,0.052799999713897705
1526614061.8790889,592243,0.05249999836087227
1526615261.3989062,597622,0.05220000073313713
1526616461.579625,602934,0.05050000175833702
1526617661.6799314,608580,0.052799999713897705
1526618861.7957072,614167,0.05209999904036522
1526620061.5494008,619452,0.05139999836683273
1526621261.795087,624757,0.05180000141263008
1526622461.7915275,630018,0.050599999725818634
1526623661.656629,635207,0.05249999836087227
1526624861.5934694,640422,0.05169999971985817
1526626061.7501237,645770,0.05040000006556511
1526627261.7453446,651142,0.05139999836683273
1526628461.6574414,656561,0.05220000073313713
1526629661.9345145,661779,0.05090000107884407
1526630861.6375787,666947,0.052299998700618744
1526632061.8268158,672179,0.05130000039935112
1526633261.839861,677378,0.05260000005364418
1526634461.985616,682650,0.05130000039935112
1526635661.7614021,687854,0.05249999836087227
1526636861.5910254,693199,0.05310000106692314
1526638061.7099023,698523,0.052000001072883606
1526639261.6141667,703896,0.05180000141263008
1526640461.5989053,709167,0.05180000141263008
1526641661.598181,714866,0.05050000175833702
1526642861.5623937,720616,0.050700001418590546
1526644061.7229612,726351,0.05299999937415123
1526645261.691975,732084,0.051100000739097595
1526646461.7828822,737860,0.052299998700618744
1526647661.712433,743599,0.05119999870657921
1526648861.752558,749346,0.049800001084804535
1526650062.140793,753391,0.05220000073313713
1526651262.0156317,757449,0.05169999971985817


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle135-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566535.3549254,9,135.59910583496094
1526567279.7120106,14,135.926513671875
1526567326.9797215,15,135.9913330078125
1526567689.4699075,35,137.09190368652344
1526568111.027021,70,137.39793395996094
1526568159.3457706,71,137.36851501464844
1526568185.151797,84,136.70999145507812
1526568234.8245957,109,134.32797241210938
1526568580.2121685,110,134.2165985107422
1526568584.7924006,112,133.9925994873047
1526568634.2393126,136,131.225830078125
1526568696.1705956,141,130.611083984375
1526568734.1904576,159,128.46783447265625
1526568784.4920332,183,125.48967742919922
1526569155.092669,199,123.44499969482422
1526569233.8466375,238,119.03743743896484
1526569335.3084083,288,113.57617950439453
1526569385.9158902,312,111.00853729248047
1526570263.5044022,385,104.28154754638672
1526570285.7558641,395,103.33808898925781
1526570335.0004258,418,101.22510528564453
1526570703.0334473,432,100.1505126953125
1526570734.5307162,447,99.13188934326172
1526570834.8221507,495,95.84889221191406
1526571284.2098205,530,93.6026611328125
1526571334.6523848,554,92.2568130493164
1526571728.7122302,580,90.92054748535156
1526571735.0323763,583,90.767333984375
1526571785.425224,608,89.7775650024414
1526571834.397342,632,88.9011001586914
1526571933.9403846,680,87.41290283203125
1526572366.8282063,704,86.7179183959961
1526572384.5297966,715,86.63578796386719
1526572534.469494,787,85.29255676269531
1526572583.8930914,810,84.55525970458984
1526572982.8335152,833,83.97895812988281
1526573035.3281555,859,83.3093032836914
1526573083.807767,883,82.84613800048828
1526573233.9735742,958,81.98937225341797
1526573284.2595875,982,81.87421417236328
1526573707.8787665,1012,81.55711364746094
1526573785.2032647,1024,81.4739990234375
1526573833.9339418,1048,81.58858489990234
1526573883.615067,1073,81.54094696044922
1526573935.2357101,1099,81.1924819946289
1526573984.919913,1123,80.98307037353516
1526574086.0208406,1170,80.86344146728516
1526574484.9419694,1193,80.79472351074219
1526574535.0447943,1216,80.76239013671875
1526574584.2782066,1239,80.6492691040039
1526574692.965427,1268,80.57233428955078
1526574784.860034,1313,80.5082778930664
1526574834.9007132,1338,80.5521240234375
1526574933.8608155,1385,80.17485809326172
1526574984.207178,1409,80.0256576538086
1526575385.6899786,1431,79.56282806396484
1526575435.3560753,1455,79.7027816772461
1526575485.346781,1479,79.835205078125
1526575535.2710536,1503,79.71578216552734
1526575585.1427016,1527,79.40510559082031
1526575635.2333465,1552,79.04405975341797
1526575734.0739846,1601,79.21307373046875
1526575784.890113,1626,79.03771209716797
1526575835.337889,1650,78.67442321777344
1526575890.9623091,1655,78.74200439453125
1526576434.4008265,1752,78.21147918701172
1526576585.1130228,1824,78.18281555175781
1526576684.2579823,1872,78.48800659179688
1526576734.069724,1897,78.8915786743164
1526576784.7614975,1922,79.03516387939453
1526577435.0793698,2048,80.25028228759766
1526577585.9559112,2120,80.41045379638672
1526577684.6283824,2167,80.25093078613281
1526577734.461004,2191,80.37000274658203
1526577785.7157888,2216,80.07412719726562
1526577985.404021,2316,80.07978057861328
1526578034.8292556,2340,79.79396057128906
1526578084.1039495,2363,79.45287322998047
1526578135.2240753,2388,79.59688568115234
1526578555.859667,2395,79.63977813720703
1526578584.7534728,2408,79.605712890625
1526578735.4746766,2480,80.08418273925781
1526578883.708201,2550,80.52983093261719
1526578936.0293612,2574,80.59051513671875
1526579034.1177409,2621,80.50999450683594
1526579134.46348,2670,80.8285140991211
1526579185.261692,2695,80.92961120605469
1526579234.427693,2719,81.05558013916016
1526579285.1565235,2744,80.95323181152344
1526579334.2946796,2768,81.59996032714844
1526579384.1588871,2792,81.76142883300781
1526579810.6165202,2808,82.08043670654297
1526579834.033802,2819,82.02828216552734
1526579885.4264865,2843,82.16606903076172
1526580035.461791,2915,81.7823486328125
1526580085.5304165,2939,81.92093658447266
1526580133.71981,2962,82.10828399658203
1526580234.2379866,3010,81.92062377929688
1526580284.1904452,3034,81.93890380859375
1526580334.6287925,3059,81.80430603027344
1526580434.3417246,3115,82.15997314453125
1526580483.7793396,3143,82.06348419189453
1526580584.0932477,3201,82.23799133300781
1526580634.2595234,3230,82.52093505859375
1526580734.6759582,3262,82.57811737060547
1526580784.8898675,3291,82.91488647460938
1526581082.5259569,3305,82.78730773925781
1526581134.6331828,3335,82.75053405761719
1526581333.5296526,3451,83.35214233398438
1526581384.640305,3481,83.43695068359375
1526581434.0328205,3509,83.14710235595703
1526581484.5277944,3538,83.29823303222656
1526581583.9041493,3596,83.23429870605469
1526581633.4911356,3624,83.39580535888672
1526581734.3440099,3683,82.96595001220703
1526581834.4703987,3741,82.76221466064453
1526581891.0586524,3747,82.70559692382812
1526581934.2930973,3772,82.63519287109375
1526581984.225887,3801,82.90670013427734
1526582083.9188747,3859,83.53778076171875
1526582134.3189282,3888,83.6181640625
1526582992.3909178,3640,83.39543914794922
1526583230.9582076,3751,84.06873321533203
1526583385.6259525,3883,83.45748901367188
1526583395.4557102,3901,83.85795593261719
1526583481.7306721,3917,83.82857513427734
1526583497.753829,3918,83.82040405273438
1526583745.7377849,4072,84.32437896728516
1526583834.2498198,4092,84.60771942138672
1526583845.810985,4114,84.83365631103516
1526583895.519666,4220,85.03068542480469
1526584045.6812217,4369,85.72077178955078
1526584130.8723876,4383,85.64366149902344
1526584145.4878752,4384,85.63996887207031
1526584195.63063,4489,85.92642974853516
1526584301.8029554,4549,85.86492156982422
1526584345.4553878,4640,86.08271789550781
1526584490.1743975,4782,85.8170394897461
1526584495.7191212,4792,86.05518341064453
1526584545.3336418,4895,86.53522491455078
1526584698.8551679,5052,87.05329132080078
1526584745.4854176,5120,87.13003540039062
1526584795.5999138,5226,87.15570068359375
1526584845.6274025,5333,87.90995025634766
1526584925.0843885,5335,87.94032287597656
1526584945.7089965,5375,87.9032974243164
1526585095.3578773,5688,88.68077087402344
1526585176.3323708,5692,88.75456237792969
1526585245.2954366,5836,88.87828063964844
1526585495.6196823,6200,89.43269348144531
1526585545.4476745,6275,89.3444595336914
1526585645.7210019,6489,90.47895050048828
1526585755.008422,6554,90.15235137939453
1526585795.3369925,6636,89.93781280517578
1526585845.4679108,6742,90.42777252197266
1526585895.7073162,6850,91.1179428100586
1526585945.615545,6957,90.92514038085938
1526586095.617141,7107,91.19709777832031
1526586245.5170805,7426,90.31011199951172
1526586295.7463138,7533,90.4320297241211
1526586345.6685836,7640,90.75979614257812
1526586455.2224233,7707,91.1166763305664
1526586545.5914674,7896,92.80591583251953
1526586745.305212,8294,93.8355941772461
1526586895.4829838,8442,94.47596740722656
1526586995.3547966,8656,95.24178314208984
1526587045.3745284,8763,95.45225524902344
1526587095.6128602,8871,96.1776123046875
1526587145.6046643,8978,96.27378845214844
1526587195.5308304,9083,96.75868225097656
1526587345.556274,9231,97.6692123413086
1526587395.7057617,9337,98.15830993652344
1526587495.4221647,9549,98.58435821533203
1526587595.4181206,9763,99.1346435546875
1526587695.4657106,9978,99.88624572753906
1526587945.5871224,10308,100.40583801269531
1526588045.6964793,10523,101.28507995605469
1526588095.4019127,10629,100.89120483398438
1526588195.343013,10842,101.91024780273438
1526588245.6784258,10950,101.69866180419922
1526588328.9436579,10960,101.61603546142578
1526588345.5029008,10992,101.5153579711914
1526588395.6715426,11099,101.6452407836914
1526588445.5332787,11206,101.83570098876953
1526588495.718451,11313,102.46096801757812
1526588545.5370183,11419,102.46162414550781
1526588595.292456,11526,102.57439422607422
1526588645.6102068,11634,102.92063903808594
1526588919.2666667,12054,103.46880340576172
1526588945.555586,12107,103.73851776123047
1526589045.5399797,12322,104.02530670166016
1526589195.696604,12612,103.2942886352539
1526589395.5605938,13039,104.02981567382812
1526589445.522646,13146,104.24911499023438
1526589570.999097,13242,103.79645538330078
1526589595.5201845,13292,104.16647338867188
1526589695.3860364,13505,104.71500396728516
1526589745.574166,13613,104.87596893310547
1526589795.342251,13720,105.09916687011719
1526589845.5010643,13826,105.11488342285156
1526589895.4005916,13933,105.37686157226562
1526589945.317923,14039,104.9779281616211
1526590095.6181667,14362,105.723388671875
1526590145.3326476,14467,105.917724609375
1526590285.9519746,14596,105.85848236083984
1526590445.3337116,14905,105.98213195800781
1526590545.3740811,15118,105.79475402832031
1526590645.6360443,15332,105.5362777709961
1526590695.3083456,15439,104.8271713256836
1526590745.5104382,15547,104.19438934326172
1526590795.3096647,15653,104.37449645996094
1526590845.66884,15760,104.87250518798828
1526590895.4427297,15866,104.71700286865234
1526590945.4130478,15973,104.72955322265625
1526591071.2235398,16075,104.9752197265625
1526591195.610955,16337,105.86162567138672
1526591295.3634527,16553,105.60572814941406
1526591345.4746976,16661,106.08844757080078
1526591445.5458705,16875,105.54771423339844
1526591545.5322936,17059,105.57321166992188
1526591595.530859,17166,105.85564422607422
1526591645.3996792,17272,106.48499298095703
1526591695.508092,17378,106.25507354736328
1526591745.5732872,17484,106.59952545166016
1526591795.7364452,17591,106.27816772460938
1526591845.282647,17698,106.17970275878906
1526591937.0721092,17726,106.2071533203125
1526591945.7165787,17742,106.3006820678711
1526591995.5669038,17849,106.53825378417969
1526592045.7625847,17956,106.23374938964844
1526592145.4964104,18169,105.97352600097656
1526592195.5018272,18277,106.17649841308594
1526592295.4719646,18492,106.31398010253906
1526592395.5952537,18705,106.43335723876953
1526592445.4969196,18812,106.55403137207031
1526592495.7080827,18920,106.0364761352539
1526592545.5629191,19027,105.99330139160156
1526592595.4670236,19134,106.51199340820312
1526592695.695261,19346,106.88970947265625
1526592745.5470982,19417,106.75932312011719
1526592887.8239415,19555,106.53816986083984
1526592895.4830081,19569,106.47486114501953
1526592945.3447173,19676,106.87326049804688
1526592995.3927965,19784,107.2096176147461
1526593045.4012938,19890,106.8219985961914
1526593145.5317035,20105,106.68912506103516
1526593195.616528,20213,106.75165557861328
1526593245.7796896,20321,107.42366790771484
1526593295.5633283,20427,107.39522552490234
1526593545.60371,20965,107.39308166503906
1526593595.4965248,21071,107.77429962158203
1526593745.4585454,21394,107.40947723388672
1526593795.6300573,21502,107.6468505859375
1526593935.9285219,21633,107.80315399169922
1526593951.857706,21634,107.79654693603516
1526594045.4746118,21834,107.33229064941406
1526594145.7349164,22048,107.32726287841797
1526594395.3951254,22583,108.5503921508789
1526594445.4591496,22690,108.46212768554688
1526594595.7387228,23012,108.16484832763672
1526594645.4373298,23119,108.33201599121094
1526594695.3247433,23226,108.89437866210938
1526594745.4482245,23333,108.80785369873047
1526594795.632676,23438,108.42991638183594
1526594845.5838125,23545,108.11961364746094
1526594945.3832655,23759,107.94774627685547
1526595087.8849976,23895,107.57304382324219
1526595145.4695747,23988,107.67138671875
1526595245.362435,24200,107.87032318115234
1526595395.6530364,24522,108.56416320800781
1526595595.4165006,24949,108.51014709472656
1526595645.486431,25055,108.4865951538086
1526595695.4873762,25162,108.84761047363281
1526595745.2909014,25268,108.7872085571289
1526595845.3501024,25482,109.80548095703125
1526595895.7798712,25590,108.7373275756836
1526596045.3830872,25909,108.88558197021484
1526596095.302083,26014,108.66058349609375
1526596195.320337,26229,108.37966918945312
1526596395.420829,26457,108.17955017089844
1526596545.5308163,26778,106.96271514892578
1526596595.2832448,26884,106.8176040649414
1526596645.466927,26991,107.48808288574219
1526596695.3629303,27095,107.49794006347656
1526596745.3684883,27202,107.90736389160156
1526596845.718863,27416,107.38859558105469
1526596895.3768167,27521,107.1583251953125
1526596945.366179,27627,107.47196960449219
1526596995.2725036,27734,107.30254364013672
1526597045.6199462,27842,107.13339233398438
1526597095.4390879,27949,107.360107421875
1526597145.5631728,28057,107.47550964355469
1526597245.4324775,28270,107.328125
1526597345.5444996,28484,107.66458129882812
1526597395.5803857,28591,107.9251937866211
1526597545.3809843,28879,107.96276092529297
1526597595.5879936,28987,108.05646514892578
1526597845.511309,29353,108.1890869140625
1526597995.4376578,29673,108.49095153808594
1526598045.4875786,29780,108.35347747802734
1526598145.3465097,29994,108.33616638183594
1526598195.6385767,30100,108.3346939086914
1526598295.5687432,30315,108.37742614746094
1526598395.3265553,30530,108.12200164794922
1526598545.6515458,30852,108.19476318359375
1526598595.5401125,30959,107.80438995361328
1526598895.4433482,31571,108.01968383789062
1526599045.5119903,31891,107.94119262695312
1526599095.5329516,31998,108.08181762695312
1526599145.3688574,32102,108.30418395996094
1526599195.6177118,32209,107.92069244384766
1526599281.9068155,32222,107.98934173583984
1526599295.4358635,32248,107.8453369140625
1526599345.3550198,32354,107.81758117675781
1526599445.695859,32568,107.77567291259766
1526599495.52312,32675,108.00366973876953
1526599545.7375176,32783,108.3957290649414
1526599595.7354836,32890,108.31377410888672
1526599645.3476543,32997,108.0849380493164
1526599695.474732,33103,108.09899139404297
1526599745.5488517,33211,107.8514633178711
1526599945.6950152,33609,107.49063110351562
1526599995.7212336,33715,107.40528869628906
1526600295.621612,34358,107.87326049804688
1526600395.6750853,34574,107.93634796142578
1526600445.4287012,34681,108.32994079589844
1526600495.4033062,34788,108.46034240722656
1526600545.3038056,34893,108.50977325439453
1526600595.5797324,35000,108.1855239868164
1526600645.3765926,35106,108.33631134033203
1526600695.3202016,35213,108.05754852294922
1526600745.518384,35321,107.93922424316406
1526600795.3264146,35427,107.88827514648438
1526600845.4542599,35533,108.1427993774414
1526600967.217851,35624,108.06419372558594
1526600995.428194,35681,107.95482635498047
1526601045.5427606,35788,108.10759735107422
1526601095.558505,35895,108.30680847167969
1526601145.333965,35972,108.30899810791016
1526601195.7047925,36079,108.54138946533203
1526601245.3599565,36184,108.65465545654297
1526601345.5109015,36398,109.23712158203125
1526601395.581123,36506,108.60942077636719
1526601445.5101974,36612,108.80702209472656
1526601545.5215008,36827,109.07994842529297
1526601645.4973156,37039,108.98589324951172
1526601745.3536882,37251,108.74749755859375
1526601795.5942519,37359,108.66362762451172
1526601945.7091305,37681,108.39775085449219
1526601995.5381422,37789,108.1551742553711
1526602045.6688726,37895,108.35198974609375
1526602145.6325607,38109,107.38031005859375
1526602195.510297,38215,107.69445037841797
1526602245.599891,38323,107.52859497070312
1526602345.394998,38511,107.78030395507812
1526602445.705512,38725,107.83604431152344
1526602495.2996378,38832,107.9692153930664
1526602595.6270967,39047,108.30896759033203
1526602645.466085,39152,108.29728698730469
1526602766.4398193,39244,108.69450378417969
1526602795.3341057,39303,108.88261413574219
1526602845.49429,39410,108.74800109863281
1526602895.7564669,39517,108.6085433959961
1526602945.3626504,39623,108.60330963134766
1526602995.685157,39732,108.84010314941406
1526603045.649709,39839,108.90653228759766
1526603145.4581523,40054,108.32020568847656
1526603195.6063726,40162,108.21691131591797
1526603245.30189,40267,108.4073715209961
1526603395.3961358,40591,108.75724029541016
1526603445.72995,40699,108.45928955078125
1526603495.449844,40805,108.16328430175781
1526603595.6073413,40991,108.2042236328125
1526603645.3749921,41097,108.34559631347656
1526603695.4756184,41205,108.4539794921875
1526603745.3198175,41312,108.49950408935547
1526603845.7642927,41526,109.26062774658203
1526603945.7156093,41741,109.00593566894531
1526603995.5423384,41848,109.00914764404297
1526604045.3383284,41955,108.63047790527344
1526604145.3454916,42166,108.83527374267578
1526604245.4607785,42379,109.0055160522461
1526604345.6207128,42594,109.09622192382812
1526604395.3493435,42699,108.82049560546875
1526604445.3768356,42806,109.4919204711914
1526604645.32697,43058,109.53133392333984
1526604845.5628304,43456,109.48399353027344
1526604895.6824212,43563,109.6672592163086
1526604945.49694,43670,109.61585998535156
1526604995.498922,43777,109.4787826538086
1526605045.478319,43882,109.24398803710938
1526605145.7824466,44097,109.39302062988281
1526605195.3482673,44204,109.47554016113281
1526605345.362088,44524,109.96048736572266
1526605395.6046026,44632,109.55371856689453
1526605495.5380719,44847,108.74652862548828
1526605595.5711472,45059,108.97728729248047
1526605645.409205,45165,109.06510925292969
1526605795.7545202,45487,109.47135925292969
1526605945.637658,45777,109.0855712890625
1526605995.4159694,45884,108.81269836425781
1526606095.551371,46099,109.28205108642578
1526606145.4752219,46204,109.16381072998047
1526606195.293197,46311,109.24485778808594
1526606245.3658516,46419,109.24949645996094
1526606366.6599617,46510,109.11383056640625
1526606395.7215714,46570,109.1982421875
1526606445.566881,46674,108.89022064208984
1526606495.6607354,46782,108.9417724609375
1526606545.691153,46889,109.01261901855469
1526606745.427644,47317,109.49494171142578
1526606795.7431178,47424,109.49607849121094
1526606895.6193936,47639,109.49189758300781
1526606995.4883294,47854,109.2715835571289
1526607045.3783038,47961,109.61275482177734
1526607095.441795,48067,109.5748291015625
1526607145.360473,48146,109.40454864501953
1526607195.4788177,48254,109.15145111083984
1526607245.7541604,48362,109.21099090576172
1526607295.46685,48468,108.89263153076172
1526607345.657219,48574,109.24037170410156
1526607395.4748,48679,109.11116027832031
1526607495.6172066,48894,109.37229919433594
1526607545.5146666,49001,109.35797119140625
1526607595.713333,49109,109.34171295166016
1526607645.7191355,49215,109.74579620361328
1526607695.2694585,49321,109.92617797851562
1526607795.596658,49536,109.95983123779297
1526607845.539084,49643,109.44298553466797
1526607895.5773783,49750,109.76256561279297
1526607995.7560027,49964,109.63964080810547
1526608045.4927702,50071,109.87947082519531
1526608166.6499977,50162,109.61717987060547
1526608195.4393418,50221,109.51361846923828
1526608245.6021993,50328,109.89773559570312
1526608295.5128229,50434,109.9028549194336
1526608345.3295822,50512,109.77043151855469
1526608395.466018,50620,109.64715576171875
1526608445.587328,50728,109.79522705078125
1526608595.530937,51047,109.84064483642578
1526608695.587926,51262,110.01065063476562
1526608795.6419828,51477,109.39684295654297
1526608945.7026858,51798,109.02127075195312
1526608995.556724,51905,108.91471099853516
1526609045.6887035,52013,109.12753295898438
1526609095.701267,52120,109.04357147216797
1526609145.5910816,52226,109.2928695678711
1526609195.4908853,52333,109.13948822021484
1526609245.7748668,52441,109.22745513916016
1526609295.6206636,52548,109.12641143798828
1526609345.6288886,52655,109.15044403076172
1526609395.3676038,52762,109.30039978027344
1526609445.2954557,52866,109.3917465209961
1526609495.5443895,52974,109.31427001953125
1526609545.2696683,53052,109.22440338134766
1526609695.4720893,53371,109.4901123046875
1526609745.3975997,53476,109.54347229003906
1526609966.1366847,53782,109.9897689819336
1526609995.3718019,53841,110.10874938964844
1526610095.484031,54053,109.50115203857422
1526610145.425528,54160,109.71614837646484
1526610195.3950205,54267,109.64257049560547
1526610245.4213915,54373,109.97647094726562
1526610295.4055514,54480,109.95292663574219
1526610345.6481307,54588,110.08081817626953
1526610495.5113997,54909,110.219482421875
1526610545.5313132,55017,110.09204864501953
1526610595.6140163,55124,110.14531707763672
1526610795.29937,55520,109.9521255493164
1526610845.3800178,55626,110.0025405883789
1526610945.5560174,55840,109.73163604736328
1526610995.362726,55947,109.4789047241211
1526611045.6138341,56055,109.9752426147461
1526611095.7659922,56162,110.02095031738281
1526611195.6185627,56376,110.2834243774414
1526611345.4382536,56696,109.83842468261719
1526611395.3100188,56802,109.85785675048828
1526611495.7098227,57014,110.0366439819336
1526611545.6401143,57121,109.91165924072266
1526611595.445279,57228,110.02485656738281
1526611645.3236203,57335,110.0387954711914
1526611766.7709453,57427,109.8701171875
1526611795.398118,57485,109.96000671386719
1526611845.5452027,57592,109.88861846923828
1526611895.3720586,57698,109.6987075805664
1526612045.5851395,57991,109.67555236816406
1526612095.770662,58099,109.79685974121094
1526612195.7973993,58312,110.20442199707031
1526612295.4928856,58524,110.55693054199219
1526612345.445406,58631,110.80733489990234
1526612395.6020033,58737,110.36715698242188
1526612445.566585,58843,110.57051849365234
1526612545.3229234,59058,110.28009796142578
1526612595.6493652,59166,110.51545715332031
1526612645.41759,59273,110.7240982055664
1526612695.3446753,59380,110.46634674072266
1526612745.669939,59487,110.32777404785156
1526612795.3532152,59594,110.26038360595703
1526612845.5947578,59702,110.47174835205078
1526612895.7220683,59810,110.24988555908203
1526613045.3156793,60128,110.15569305419922
1526613095.440745,60235,110.3074951171875
1526613245.332368,60530,110.05284118652344
1526613295.288345,60636,110.07795715332031
1526613345.6794791,60744,110.47401428222656
1526613445.4570642,60958,110.58879852294922
1526613595.5927715,61107,110.7001724243164
1526613645.5872178,61213,110.64317321777344
1526613695.5176501,61319,110.67994689941406
1526613745.6093757,61426,110.77425384521484
1526613795.3864875,61532,110.8377914428711
1526613845.3545527,61638,110.9337387084961
1526613895.5924969,61744,110.80021667480469
1526613945.517209,61850,110.75428009033203
1526614045.4596443,62065,110.77415466308594
1526614095.7019367,62173,110.75111389160156
1526614145.754887,62281,110.9056396484375
1526614245.6186154,62493,110.73049926757812
1526614395.5772896,62787,110.87571716308594
1526614445.7622867,62895,110.78107452392578
1526614496.1564968,63002,110.71484375
1526614545.6165624,63109,110.78767395019531
1526614595.3732436,63216,110.71549224853516
1526614695.3691554,63430,110.54518127441406
1526614745.385903,63537,110.81182098388672
1526614795.3819234,63643,110.51996612548828
1526614895.6854928,63859,110.30216217041016
1526614945.4586997,63966,110.09696197509766
1526615045.4670477,64180,110.22702026367188
1526615195.531181,64501,109.89097595214844
1526615367.3006501,64700,110.22074127197266
1526615395.7209072,64758,110.01695251464844
1526615445.348537,64862,110.15696716308594
1526615595.359526,65155,110.17901611328125
1526615645.5705712,65263,110.41692352294922
1526615745.6245642,65475,110.41288757324219
1526615795.6341543,65582,110.22503662109375
1526615895.354137,65796,110.21038055419922
1526615945.6866424,65904,110.22697448730469
1526615995.6025348,66009,110.41429138183594
1526616095.4240944,66222,110.38232421875
1526616145.3964026,66329,110.50824737548828
1526616295.58913,66650,109.72582244873047
1526616345.5085282,66757,109.76664733886719
1526616445.3032627,66971,109.83143615722656
1526616495.4518967,67075,109.86884307861328
1526616545.6149235,67182,109.7745361328125
1526616595.2906246,67287,109.6113510131836
1526616695.5510304,67501,109.63758850097656
1526616745.626001,67579,109.50218963623047
1526616795.3116922,67686,109.52782440185547
1526616845.6445868,67793,109.69473266601562
1526616945.6248186,68007,109.63069915771484
1526617045.4343162,68222,109.48604583740234
1526617195.6748421,68371,109.83786010742188
1526617245.5149484,68476,109.68904876708984
1526617295.6084337,68584,109.90479278564453
1526617345.721071,68692,109.9179458618164
1526617395.746185,68800,109.7435531616211
1526617595.5796182,69227,109.50164031982422
1526617645.263778,69331,109.58355712890625
1526617695.3037713,69437,109.51490020751953
1526617745.6577888,69545,109.53953552246094
1526617895.3746066,69863,110.39661407470703
1526617945.3759627,69941,110.34912109375
1526617995.4903948,70048,110.36970520019531
1526618045.529573,70155,110.49311065673828
1526618095.5857012,70260,110.5882339477539
1526618195.6458206,70475,110.57516479492188
1526618245.3028483,70581,110.42951965332031
1526618295.583177,70688,110.3165512084961
1526618345.6306264,70794,110.3816146850586
1526618445.5110939,71007,110.63377380371094
1526618545.3841512,71221,110.7300796508789
1526618595.3699062,71329,110.88151550292969
1526618645.732122,71436,110.83763122558594
1526618695.3984568,71543,110.49717712402344
1526618745.6685534,71651,110.30648040771484
1526618845.4059145,71866,110.46562957763672
1526618965.2222192,71958,110.6357650756836
1526618995.3994138,72019,110.400634765625
1526619095.7940373,72236,110.48918914794922
1526619145.632935,72314,110.697998046875
1526619245.3937654,72526,110.45821380615234
1526619295.2886364,72632,110.62908935546875
1526619495.5390801,73065,110.27815246582031
1526619545.4512434,73172,110.28681945800781
1526619645.67317,73386,110.79334259033203
1526619695.7453206,73494,110.6830825805664
1526619745.6368961,73601,110.57890319824219
1526619795.5090308,73707,110.55206298828125
1526619845.5890617,73813,110.75731658935547
1526619895.6355171,73918,110.6224594116211
1526619945.340689,74023,110.46864318847656
1526620045.5128589,74237,110.37591552734375
1526620095.5664294,74344,110.17745208740234
1526620145.4197721,74450,110.10686492919922
1526620295.356127,74771,110.1946029663086
1526620345.3011138,74847,110.085205078125
1526620395.7310464,74954,109.8802490234375
1526620445.536993,75059,109.78287506103516
1526620545.3087564,75272,109.61315155029297
1526620895.5939875,75846,109.86409759521484
1526620945.5682817,75952,110.01346588134766
1526620995.570163,76059,109.85248565673828
1526621045.3581772,76166,109.71562194824219
1526621095.5669365,76272,109.6386489868164
1526621295.5869634,76702,109.45834350585938
1526621445.4664056,77021,109.51492309570312
1526621495.6303086,77129,109.6192855834961
1526621595.5218613,77312,109.82316589355469
1526621745.6212666,77633,109.65103912353516
1526621795.4892392,77740,109.470947265625
1526621895.6492708,77954,109.91099548339844
1526621945.5120456,78059,109.8771743774414
1526621995.2943215,78166,109.7816162109375
1526622045.3515947,78273,109.95899200439453
1526622145.3984895,78487,109.67784881591797
1526622195.4603887,78594,109.72206115722656
1526622245.5698907,78699,109.7844009399414
1526622295.5152516,78805,109.79484558105469
1526622345.3146367,78912,109.7447280883789
1526622395.605876,79020,109.74810028076172
1526622445.286232,79126,109.87052917480469
1526622566.0581617,79216,109.58390808105469
1526622595.3706365,79277,109.61184692382812
1526622695.3845034,79491,109.4196548461914
1526622745.5378623,79570,109.49287414550781
1526622845.4535663,79786,109.72876739501953
1526622945.2992108,80000,109.91120910644531
1526622995.6043768,80108,110.16659545898438
1526623095.3355606,80324,110.02571868896484
1526623195.3759763,80538,109.87997436523438
1526623245.5106943,80646,110.06552124023438
1526623295.439023,80754,109.73665618896484
1526623345.4871027,80862,109.44105529785156
1526623495.5530314,81184,110.01527404785156
1526623545.612205,81292,109.70667266845703
1526623595.440978,81398,109.60457611083984
1526623645.4836369,81505,109.48080444335938
1526623745.674843,81716,109.67216491699219
1526623795.4324484,81822,109.66548919677734
1526623895.308698,82035,109.84175109863281
1526623945.5044785,82112,109.76128387451172
1526624195.6739492,82640,109.65485382080078
1526624245.4463692,82746,109.86959838867188
1526624395.5706768,82896,109.81602478027344
1526624445.3182783,83003,109.96219635009766
1526624545.6082554,83218,109.90919494628906
1526624595.4104688,83323,109.95758056640625
1526624645.5074008,83429,110.00039672851562
1526624695.483578,83535,109.90204620361328
1526624795.3827574,83749,110.01451873779297
1526624845.6360433,83856,110.02413177490234
1526624895.5327513,83962,110.16020965576172
1526624995.4662185,84173,109.74813079833984
1526625045.5716758,84279,109.56415557861328
1526625095.6076336,84385,109.55330657958984
1526625145.392496,84464,109.80970001220703
1526625295.287758,84784,110.15267181396484
1526625395.7521935,84999,110.4048843383789
1526625645.3612175,85527,109.85829162597656
1526625695.5912697,85634,110.00407409667969
1526625745.6288917,85741,110.25180053710938
1526625795.2670996,85845,110.33248901367188
1526625895.5449827,86058,110.11847686767578
1526625995.4328256,86272,109.8692855834961
1526626045.595015,86380,109.90690612792969
1526626166.2253613,86470,109.91757202148438
1526626245.6810842,86636,109.89718627929688
1526626295.504942,86743,109.92028045654297
1526626345.5644183,86822,109.93941497802734
1526626395.5116615,86928,109.8553237915039
1526626445.2954109,87033,109.90396881103516
1526626595.7526386,87354,110.06805419921875
1526626645.5757492,87460,109.9492416381836
1526626695.7035046,87567,110.08684539794922
1526626945.562225,88098,109.89669036865234
1526626995.6285183,88203,110.16118621826172
1526627045.407645,88309,110.5077896118164
1526627095.4511461,88415,110.53958892822266
1526627195.644848,88631,110.2952651977539
1526627245.6981025,88738,110.17031860351562
1526627295.550823,88844,110.09182739257812
1526627345.7604394,88952,110.21583557128906
1526627395.600991,89059,110.24832153320312
1526627645.4697373,89567,110.13334655761719
1526627695.3243432,89673,110.00651550292969
1526627745.6661098,89781,109.97004699707031
1526627795.7192392,89889,110.25138854980469
1526627845.61391,89996,110.10948944091797
1526627967.1166835,90086,109.83746337890625
1526628045.518884,90249,109.82231903076172
1526628095.4207983,90355,109.74293518066406
1526628145.329343,90462,109.69182586669922
1526628195.6588478,90570,109.45077514648438
1526628245.3546875,90674,109.31739044189453
1526628295.5440311,90781,109.6786117553711
1526628345.4789891,90889,109.56083679199219
1526628395.4839911,90996,109.66357421875
1526628445.752692,91104,109.70685577392578
1526628545.3580625,91316,109.82223510742188
1526628595.3973002,91422,109.52005767822266
1526628645.4479947,91530,109.7965316772461
1526628695.642567,91638,109.66082000732422
1526628745.4428077,91715,109.6767807006836
1526628795.3665984,91821,109.65789031982422
1526628845.4549236,91929,109.82303619384766
1526629045.545413,92357,109.92345428466797
1526629145.4290893,92569,110.42839050292969
1526629195.3944073,92676,110.2708740234375
1526629345.5559933,92997,110.34069061279297
1526629445.4467564,93208,110.16455841064453
1526629495.4362967,93315,110.1194839477539
1526629595.3069732,93528,110.35386657714844
1526629764.7571774,93726,110.45993041992188
1526629795.4173014,93789,110.4283447265625
1526629845.4129071,93895,110.4676742553711
1526629945.594113,94081,110.59799194335938
1526630095.498419,94402,110.53019714355469
1526630145.3693419,94508,110.67230987548828
1526630295.546231,94828,110.64212036132812
1526630395.7263956,95042,110.62813568115234
1526630545.4245589,95365,110.21920013427734
1526630695.414261,95687,110.21903228759766
1526630745.402143,95794,110.26913452148438
1526630795.529269,95902,110.32157135009766
1526630845.668514,96008,110.39775848388672
1526630895.551457,96115,110.28163146972656
1526630945.7395773,96223,110.41695404052734
1526630995.7109494,96331,110.45328521728516
1526631045.3118567,96438,110.35073852539062
1526631095.4774399,96545,110.49443054199219
1526631145.4007647,96622,110.58963775634766
1526631245.6430788,96836,110.44152069091797
1526631295.3027678,96941,110.6064682006836
1526631345.3845081,97048,110.44473266601562
1526631567.1930032,97354,110.37632751464844
1526631595.7361794,97412,110.56037139892578
1526631695.3183143,97626,110.74005889892578
1526631745.452335,97734,110.83883666992188
1526631795.621682,97841,110.76164245605469
1526631845.737047,97949,110.68611907958984
1526631945.6423833,98165,110.76316833496094
1526632095.2858145,98484,110.6498794555664
1526632145.5967016,98592,110.7230453491211
1526632195.5467556,98700,110.858642578125
1526632245.751096,98808,110.91181945800781
1526632295.3940976,98915,110.73930358886719
1526632345.5273738,98993,110.6453857421875
1526632395.3538425,99098,110.7042465209961
1526632445.4196627,99205,110.42987823486328
1526632495.4043279,99311,110.71060943603516
1526632545.4705338,99419,110.75589752197266
1526632595.7325532,99527,110.48066711425781
1526632645.6096244,99633,110.53456115722656
1526632695.5828884,99739,110.454833984375
1526632745.7442298,99847,110.25183868408203
1526632845.3079588,100061,109.9721908569336
1526632895.6562252,100169,109.85368347167969
1526632945.355766,100274,109.96501922607422
1526632995.6199715,100382,109.8990478515625
1526633545.3393576,101361,109.79569244384766
1526633695.6147008,101678,109.93875885009766
1526633745.3791146,101784,109.89385223388672
1526633795.6923778,101892,109.73924255371094
1526633845.5832303,101999,109.64046478271484
1526633945.6633615,102213,109.74718475341797
1526633995.299772,102320,109.8680648803711
1526634045.647062,102427,109.58704376220703
1526634095.5672817,102533,109.46683502197266
1526634145.408085,102638,109.54015350341797
1526634245.6644862,102851,109.68380737304688
1526634295.6527286,102958,109.74365234375
1526634345.448338,103062,109.6982421875
1526634395.4782581,103169,109.70653533935547
1526634445.3640053,103274,109.56175231933594
1526634495.3052115,103379,109.5857925415039
1526634545.565171,103485,109.45520782470703
1526634595.5478842,103592,109.45294952392578
1526634645.5312114,103698,109.36149597167969
1526634745.5533903,103880,109.50403594970703
1526634845.468329,104093,109.7273941040039
1526634895.6759617,104201,109.79452514648438
1526634995.555091,104414,110.02213287353516
1526635166.0404828,104612,109.94190979003906
1526635245.388027,104779,110.36614990234375
1526635295.3511233,104886,110.58389282226562
1526635345.508211,104993,110.64886474609375
1526635395.3082395,105099,110.67710876464844
1526635445.4529645,105206,110.61280822753906
1526635495.710418,105314,110.41389465332031
1526635695.437902,105738,110.3553695678711
1526635795.4892156,105951,110.25946807861328
1526635945.3566604,106238,110.31510162353516
1526635995.7026343,106344,110.23246002197266
1526636095.5084493,106554,110.26261901855469
1526636145.7346034,106661,109.93244934082031
1526636195.5921454,106768,109.89862060546875
1526636295.444634,106979,109.97224426269531
1526636345.5082326,107085,109.73283386230469
1526636395.4604442,107191,109.73992156982422
1526636445.7526464,107299,109.64875030517578
1526636495.3477302,107404,109.72733306884766
1526636545.308108,107510,109.77615356445312
1526636595.7427082,107618,109.5761947631836
1526636645.62636,107725,109.50395965576172
1526636695.4334173,107831,109.7932357788086
1526636845.7405376,108151,109.96019744873047
1526636966.8385336,108242,110.13672637939453
1526636995.6787484,108301,110.08809661865234
1526637095.7462716,108516,110.14990234375
1526637145.4474797,108593,110.46617126464844
1526637195.739303,108700,110.23485565185547
1526637245.5563478,108807,110.10099029541016
1526637295.527286,108914,110.30884552001953
1526637445.638459,109234,110.27810668945312
1526637495.73116,109342,110.2677001953125
1526637545.2960951,109449,110.22503662109375
1526637595.6271513,109557,110.36669158935547
1526637645.656687,109665,110.33944702148438
1526637695.7602925,109773,110.55078125
1526637745.5388927,109879,110.5195083618164
1526637845.4865224,110094,110.56017303466797
1526637895.3543808,110199,110.57054901123047
1526637945.651702,110307,110.71062469482422
1526637995.5732238,110412,110.41390228271484
1526638045.6960578,110519,110.26793670654297
1526638095.4043753,110626,110.329833984375
1526638195.4338381,110841,110.22605895996094
1526638345.4627092,111131,110.57302856445312
1526638395.4845164,111237,110.53922271728516
1526638495.3566568,111452,110.11804962158203
1526638766.1423237,111864,109.90489196777344
1526638795.5548437,111924,109.83118438720703
1526638895.5436747,112139,109.75994873046875
1526638945.317818,112244,109.8905258178711
1526639095.6622639,112563,109.6109390258789
1526639195.7082298,112777,109.66995239257812
1526639245.4099295,112882,109.59569549560547
1526639295.5957904,112989,109.73155212402344
1526639395.2901957,113202,109.75254821777344
1526639445.4837012,113310,109.86080932617188
1526639495.5789287,113415,109.77067565917969
1526639545.7147348,113494,109.71949768066406
1526639645.669686,113707,109.5160140991211
1526639695.4756358,113814,109.8100357055664
1526639745.3316588,113921,109.6727523803711
1526639795.538742,114027,109.79314422607422
1526639845.5059524,114134,109.7569351196289
1526639945.4453378,114346,109.78273010253906
1526639995.6570816,114454,109.89405059814453
1526640045.5534644,114560,109.77086639404297
1526640145.520107,114772,109.69068908691406
1526640195.4606998,114879,109.5351333618164
1526640345.354407,115200,109.29454803466797
1526640445.6865199,115413,109.4836654663086
1526640566.4353712,115504,109.49698638916016
1526640645.4607644,115671,109.5150146484375
1526640695.3579733,115778,109.381591796875
1526640745.7019277,115855,109.33821105957031
1526640795.6489127,115962,109.54232025146484
1526640845.51664,116069,109.63436889648438
1526640895.7405145,116177,109.79832458496094
1526640945.727649,116284,109.6019515991211
1526641095.4128203,116604,109.48271942138672
1526641145.3051643,116711,109.56918334960938
1526641195.4582033,116819,109.28874206542969
1526641245.7396114,116927,109.1572265625
1526641295.5650165,117032,109.40911102294922
1526641345.344375,117137,109.4853286743164
1526641395.618635,117244,109.58329010009766
1526641495.3731256,117456,109.34820556640625
1526641545.602545,117564,109.36412811279297
1526641595.3163414,117668,109.6095199584961
1526641645.5159447,117776,109.53150177001953
1526641695.357312,117881,109.75083923339844
1526641745.2879045,117987,109.76223754882812
1526641895.5847838,118305,109.6346206665039
1526641995.4311411,118488,109.71707153320312
1526642045.56804,118596,109.72026062011719
1526642095.2987294,118703,109.86445617675781
1526642145.5853662,118809,109.80333709716797
1526642195.5043461,118916,109.80715942382812
1526642245.62493,119023,110.0380859375
1526642366.6046128,119114,109.94544982910156
1526642395.3964696,119172,109.97148895263672
1526642445.4367208,119279,109.99011993408203
1526642495.5716233,119385,110.02252960205078
1526642645.5640438,119705,110.25752258300781
1526642695.4165542,119812,110.33465576171875
1526642845.4067616,120133,110.22203063964844
1526642895.3010979,120240,110.16500854492188
1526642995.3778787,120455,110.32527160644531
1526643045.626159,120563,110.597412109375
1526643095.4207695,120669,110.47471618652344
1526643195.6111064,120854,110.49683380126953
1526643245.4436903,120962,110.32324981689453
1526643295.599164,121070,110.31967163085938
1526643395.689298,121283,110.27538299560547
1526643445.425178,121390,110.09375
1526643495.5264666,121497,110.12303924560547
1526643595.67091,121712,110.36822509765625
1526643645.761801,121817,110.43221282958984
1526643695.6838384,121925,110.4737548828125
1526643795.5353954,122141,110.381103515625
1526643845.5483158,122249,110.23936462402344
1526643895.5971758,122356,110.23089599609375
1526643995.3257987,122569,110.17562866210938
1526644045.376478,122677,110.12983703613281
1526644195.7727747,122829,110.35225677490234
1526644245.6614761,122936,110.17984771728516
1526644295.4001234,123041,110.10971069335938
1526644345.4868054,123122,110.05595397949219
1526644395.5705924,123230,109.95596313476562
1526644445.7190208,123338,109.7867660522461
1526644545.5855684,123552,109.7815933227539
1526644595.6758087,123657,109.78080749511719
1526644745.4926994,123978,109.8089599609375
1526644845.656196,124193,109.87053680419922
1526644995.46105,124515,110.07673645019531
1526645195.6799536,124941,110.13748168945312
1526645445.5561485,125473,110.19486999511719
1526645595.354633,125763,110.1433334350586
1526645645.3705814,125869,110.15737915039062
1526645695.447152,125976,110.06269073486328
1526645745.354244,126081,110.24982452392578
1526645795.4634752,126189,110.37095642089844
1526645995.4665956,126445,110.11627960205078
1526646045.357927,126552,110.23114013671875
1526646145.6761746,126762,110.208740234375
1526646195.4754326,126868,110.13231658935547
1526646295.5948558,127081,110.42391967773438
1526646345.6315851,127188,110.34959411621094
1526646395.423301,127294,110.28648376464844
1526646445.4693398,127400,110.32797241210938
1526646545.7457502,127614,110.0532455444336
1526646595.5234768,127721,110.23591613769531
1526646645.7645972,127828,109.98471069335938
1526646695.4065502,127935,110.04649353027344
1526646745.5232005,128015,110.10738372802734
1526646845.5801778,128231,109.97431182861328
1526646895.3352227,128338,110.14555358886719
1526646945.6862173,128445,110.15865325927734
1526647045.4871871,128660,110.08175659179688
1526647145.734242,128876,110.36730194091797
1526647195.3595994,128983,110.4485855102539
1526647295.38519,129195,110.51661682128906
1526647445.684966,129517,110.4036865234375
1526647545.2833598,129730,110.316650390625
1526647795.2582054,130091,110.07057189941406
1526647845.4712977,130199,110.1209716796875
1526647895.3771234,130304,110.06319427490234
1526647945.3071475,130382,110.06061553955078
1526648095.3389177,130704,109.9141845703125
1526648195.7764275,130917,109.93769836425781
1526648345.3188682,131237,110.02101135253906
1526648395.4476306,131345,110.08938598632812
1526648495.5387654,131558,110.05368041992188
1526648545.4393253,131665,110.05728912353516
1526648595.6477652,131772,110.10227966308594
1526648745.408476,132092,110.2161865234375
1526648795.6539073,132200,110.33279418945312
1526648945.3058696,132520,110.06450653076172
1526648995.3339791,132625,110.15393829345703
1526649045.3581738,132731,110.1717300415039
1526649095.3408406,132838,110.09046173095703
1526649145.6011531,132917,110.22350311279297
1526649195.3717804,133024,110.279541015625
1526649245.336603,133131,110.13841247558594
1526649345.4770463,133344,110.08983612060547
1526649395.6230752,133451,110.13655090332031
1526649445.6894002,133558,110.03070831298828
1526649565.6398792,133649,110.20335388183594
1526649595.5475903,133710,110.20528411865234
1526649645.5896337,133816,110.06440734863281
1526649695.6236415,133924,110.1013412475586
1526649745.5592878,134031,110.0256576538086
1526649795.2902472,134137,110.04591369628906
1526649995.4681966,134563,110.20651245117188
1526650145.7111318,134885,110.21226501464844
1526650195.567205,134992,110.19974517822266
1526650245.3407996,135097,110.18032836914062
1526650295.4617045,135205,110.15422821044922
1526650395.392341,135391,110.05253601074219
1526650445.7660563,135499,110.40168762207031
1526650495.4566672,135603,110.38343811035156
1526650545.689341,135711,110.366455078125
1526650595.4438648,135818,110.29093170166016
1526650645.3109038,135925,110.45008087158203
1526650695.58508,136032,110.61615753173828
1526650745.4014173,136139,110.58828735351562
1526650795.7940679,136244,110.53501892089844
1526650945.5858548,136564,110.40570068359375
1526651045.381154,136779,110.48865509033203
1526651095.4196136,136884,110.4213638305664
1526651367.0980046,137296,110.44251251220703
1526651395.2624538,137353,110.57415008544922
1526651445.5863822,137460,110.50662994384766
1526651495.6342976,137567,110.59444427490234


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle135-750-200-PGnn_full_lml.csv <==
Wall time,Step,Value
1526566474.6135767,6,-44410.359375
1526566885.5887017,12,-43133.23828125
1526567276.909365,13,-42945.6015625
1526567686.6550257,34,-40010.7734375
1526568104.8529346,69,-36761.015625
1526568576.9492142,109,-34336.515625
1526569151.9168801,198,-30134.533203125
1526569853.9059248,375,-24422.529296875
1526570260.6736522,384,-24298.33203125
1526570700.5410848,431,-23414.630859375
1526571182.6816342,503,-22284.822265625
1526571725.902974,579,-21257.189453125
1526572318.9703836,702,-20133.548828125
1526572979.815361,832,-19032.44140625
1526573703.2976236,1011,-17959.60546875
1526574482.0191588,1192,-17150.337890625
1526575349.9206188,1415,-16334.251953125
1526576289.4082637,1683,-15670.5400390625
1526577335.488397,2024,-15187.501953125
1526578503.3311455,2393,-14678.474609375
1526579750.8855171,2806,-14057.251953125
1526581080.1413617,3304,-14044.8583984375
1526583077.446883,3655,-13674.3505859375
1526583230.148277,3750,-13566.1572265625
1526583384.8159623,3882,-13517.0947265625
1526583480.9558802,3916,-13716.0458984375
1526583587.5728605,3940,-13488.59375
1526583704.3120468,4018,-13613.4765625
1526583833.5187314,4091,-13520.669921875
1526583974.3998172,4221,-13496.876953125
1526584130.0208309,4382,-13511.1220703125
1526584300.9842253,4548,-13379.279296875
1526584489.3944876,4781,-13386.98046875
1526584697.8218763,5051,-13602.7021484375
1526584924.280697,5334,-13210.56640625
1526585175.503562,5691,-13163.228515625
1526585451.0607865,6108,-13411.7470703125
1526585754.1858296,6553,-13146.8134765625
1526586087.7237537,7093,-12933.19140625
1526586454.409036,7706,-12881.3310546875
1526586858.949031,8369,-12724.18359375
1526587303.4632058,9144,-12864.6806640625
1526587791.138391,10015,-12544.7939453125
1526588328.1204915,10959,-12754.095703125
1526588918.4919276,12053,-12661.18359375
1526589570.1916182,13241,-12507.009765625
1526590285.1991723,14595,-12601.025390625
1526591070.4251342,16074,-12268.8115234375
1526591936.2844138,17725,-12930.1328125
1526592887.009382,19554,-12169.54296875
1526593935.048101,21632,-12108.23828125
1526595087.0953307,23894,-12247.80078125
1526596352.3518624,26399,-12206.8447265625
1526597746.6602242,29144,-12332.2431640625
1526599281.1591423,32221,-12002.560546875
1526600966.397157,35623,-11953.76953125
1526602765.5374682,39243,-11856.9228515625
1526604567.1586702,42896,-11614.3876953125
1526606365.8832765,46509,-11704.2080078125
1526608165.8144329,50161,-11752.3291015625
1526609965.3151314,53781,-11868.7109375
1526611765.9119544,57426,-11584.3310546875
1526613566.3186176,61047,-11458.828125
1526615366.5387952,64699,-11782.5302734375
1526617165.8920634,68312,-11394.53515625
1526618964.4235618,71957,-11438.6015625
1526620766.6338022,75576,-11389.537109375
1526622565.2284608,79215,-11249.9423828125
1526624365.4919634,82835,-11365.595703125
1526626165.3916395,86469,-11663.3154296875
1526627966.3047516,90085,-11647.6748046875
1526629763.9482734,93725,-11636.3408203125
1526631566.3767607,97353,-11188.3837890625
1526633365.0620387,101008,-11346.8837890625
1526635165.235814,104611,-11207.1484375
1526636966.0606835,108241,-11225.1591796875
1526638765.269288,111863,-11271.8193359375
1526640565.660373,115503,-11300.732421875
1526642365.7422025,119113,-11325.0390625
1526644165.7007608,122768,-11236.3056640625
1526645966.1896832,126387,-11255.234375
1526647766.446972,130033,-11328.5830078125
1526649564.852368,133648,-10962.345703125
1526651366.2924905,137295,-11045.8671875


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle135-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566149.1676438,6,0.36399999260902405
1526566529.2560139,7,0.35269999504089355
1526566936.6918647,13,0.3203999996185303
1526567325.0058653,14,0.3203999996185303
1526568156.3479698,70,0.2816999852657318
1526568692.6801403,140,0.2272000014781952
1526569903.1128752,376,0.14079999923706055
1526571232.8425622,504,0.11720000207424164
1526572364.7170308,703,0.10809999704360962
1526573758.8768368,1012,0.08640000224113464
1526574690.530053,1267,0.07970000058412552
1526575888.3854043,1654,0.0714000016450882
1526577387.6278193,2025,0.06120000034570694
1526578552.7644792,2394,0.061900001019239426
1526579807.696293,2807,0.05649999901652336
1526580687.7830124,3235,0.05350000038743019
1526581889.0202315,3746,0.04960000142455101
1526582971.205959,3628,0.052000001072883606
1526582991.4205112,3639,0.052000001072883606
1526583091.1154706,3656,0.05040000006556511
1526583150.36506,3750,0.05040000006556511
1526583263.6130967,3793,0.04839999973773956
1526583496.777215,3917,0.049800001084804535
1526583719.7611957,4019,0.04989999905228615
1526584144.6031382,4383,0.047600001096725464
1526584712.990907,5052,0.04610000178217888
1526585518.3342028,6219,0.042899999767541885
1526586717.9307861,8238,0.043800000101327896
1526587918.0559392,10251,0.042899999767541885
1526589119.2433014,12450,0.04100000113248825
1526590317.539231,14633,0.040699999779462814
1526591518.3431067,17002,0.043699998408555984
1526592720.4567177,19364,0.045899998396635056
1526593950.9681046,21633,0.03790000081062317
1526595116.5497954,23928,0.03920000046491623
1526596367.465215,26400,0.041200000792741776
1526597519.553135,28824,0.03840000182390213
1526598716.4341753,31193,0.03959999978542328
1526599917.7152693,33552,0.04809999838471413
1526601117.9580996,35914,0.03790000081062317
1526602315.263504,38449,0.037300001829862595
1526603516.8099618,40825,0.0471000000834465
1526604716.9890206,43184,0.0406000018119812
1526605917.2930443,45719,0.056299999356269836
1526607117.0113928,48087,0.036400001496076584
1526608317.4138956,50454,0.03449999913573265
1526609517.1886668,52994,0.03830000013113022
1526610718.1475725,55356,0.041999999433755875
1526611918.310577,57718,0.03629999980330467
1526613116.9272087,60255,0.05350000038743019
1526614317.026607,62620,0.037300001829862595
1526615517.6116633,64989,0.039400000125169754
1526616717.1313922,67520,0.04430000111460686
1526617917.4653127,69883,0.0414000004529953
1526619116.9160302,72255,0.0406000018119812
1526620318.1752155,74790,0.036400001496076584
1526621518.783939,77148,0.03440000116825104
1526622716.8859031,79510,0.0357000008225441
1526623917.3743737,82054,0.03620000183582306
1526625117.4019299,84405,0.03700000047683716
1526626317.0088603,86763,0.03669999912381172
1526627517.0327992,89293,0.03440000116825104
1526628718.0067885,91658,0.049400001764297485
1526629918.0664876,94023,0.03909999877214432
1526631116.580678,96564,0.036400001496076584
1526632317.6088817,98935,0.03629999980330467
1526633516.5919557,101302,0.03480000048875809
1526634717.3509252,103823,0.04650000110268593
1526635918.4196198,106184,0.03620000183582306
1526637118.3441021,108536,0.04910000041127205
1526638317.1163366,111074,0.03359999880194664
1526639517.4330637,113435,0.0364999994635582
1526640717.448106,115798,0.03310000151395798
1526641917.4798055,118324,0.044199999421834946
1526643117.8093095,120689,0.034299999475479126
1526644315.7727883,123061,0.05079999938607216
1526645517.831573,125600,0.04280000180006027
1526646717.2079034,127955,0.03420000150799751
1526647916.4250834,130323,0.037700001150369644
1526649117.3194532,132858,0.034699998795986176
1526650317.4496038,135225,0.057999998331069946


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle175-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566983.5350494,9,175.0803680419922
1526567401.5453517,30,175.23748779296875
1526567459.4188857,31,175.243408203125
1526567532.5434208,65,175.37937927246094
1526567973.2713778,74,175.41018676757812
1526567981.8950703,78,175.4227294921875
1526568343.3207889,79,175.42539978027344
1526568382.773751,98,175.4488067626953
1526568432.032097,120,175.50794982910156
1526568482.719028,142,175.5047607421875
1526568868.1382265,154,175.48704528808594
1526568924.2193704,155,175.48731994628906
1526568932.3392189,158,175.48785400390625
1526568983.335942,183,175.4534149169922
1526569032.0178921,204,175.3770294189453
1526569132.447045,248,175.0437774658203
1526569532.6538835,262,174.917724609375
1526569582.1438658,283,174.7027130126953
1526569832.4011996,392,172.28890991210938
1526569895.0344677,397,172.13543701171875
1526570287.7713292,408,171.7563934326172
1526570333.0174065,428,171.00338745117188
1526570728.8786209,441,170.42982482910156
1526570783.9877293,465,169.37318420410156
1526571273.8009474,496,167.54656982421875
1526571282.0899427,503,167.10922241210938
1526571383.2963388,548,163.81561279296875
1526571758.2592149,550,163.6649169921875
1526571783.6794577,561,162.73231506347656
1526571833.5875826,583,160.7974090576172
1526571933.0858812,626,156.6546630859375
1526572413.2432158,647,154.5193328857422
1526572432.9429784,656,153.70497131347656
1526572582.4204578,721,146.6619873046875
1526573011.5564806,742,144.37498474121094
1526573033.573796,751,143.427978515625
1526573084.0369852,773,141.2406768798828
1526573132.8348339,794,139.01119995117188
1526573282.6530807,859,133.43212890625
1526573332.1736465,881,131.7616424560547
1526573783.7851238,888,131.16958618164062
1526573883.4890637,931,127.97883605957031
1526573933.0478132,953,126.79818725585938
1526573983.1998816,975,125.36016845703125
1526574033.553253,997,124.53234100341797
1526574081.982742,1018,123.34609985351562
1526574534.148074,1053,121.9430160522461
1526574582.5729847,1074,120.95743560791016
1526574631.7862177,1095,119.7248306274414
1526574702.0235002,1100,119.54259490966797
1526574782.7335742,1135,118.28941345214844
1526574883.319731,1179,116.83418273925781
1526574934.552697,1201,115.89984130859375
1526575367.141768,1229,115.04811096191406
1526575383.4574409,1236,114.8285140991211
1526575482.9303265,1279,113.67899322509766
1526575534.026942,1301,113.15231323242188
1526575583.4250364,1323,112.4273452758789
1526575632.9004822,1345,111.83740234375
1526575682.6785064,1367,111.31342315673828
1526575734.0502815,1389,110.9926528930664
1526575832.2768705,1432,109.48604583740234
1526575906.1515326,1437,109.33255004882812
1526575933.611352,1449,109.1219253540039
1526576322.8150918,1456,109.02728271484375
1526576533.1327467,1547,107.35501098632812
1526576682.6899703,1612,105.19022369384766
1526576783.1395693,1656,105.02385711669922
1526576832.7615452,1678,104.57666778564453
1526576883.009604,1700,104.48639678955078
1526577532.2892408,1802,103.39840698242188
1526577683.6239552,1868,103.15074157714844
1526577783.3501892,1911,102.80513763427734
1526577833.7518306,1933,102.64938354492188
1526577882.647534,1954,102.62824249267578
1526578083.562506,2042,101.90613555908203
1526578132.5048351,2063,101.81295776367188
1526578516.6614747,2069,101.74168395996094
1526578568.8407168,2070,101.73469543457031
1526578631.9802105,2099,101.73900604248047
1526578682.720805,2121,101.6224594116211
1526578833.4537103,2187,101.58758544921875
1526578983.215073,2252,101.35337829589844
1526579033.7797868,2274,101.28392028808594
1526579133.147492,2318,101.01312255859375
1526579233.3158534,2361,100.9028549194336
1526579283.5654807,2383,101.0427017211914
1526579333.7632418,2404,100.8270034790039
1526579383.1413395,2426,100.80779266357422
1526579800.3146257,2440,100.75337982177734
1526579852.4873822,2441,100.74609375
1526579933.0906885,2476,100.74722290039062
1526579983.6158714,2498,100.97220611572266
1526580033.6947067,2520,101.14521789550781
1526580182.3530576,2586,101.07649993896484
1526580233.210408,2608,101.01558685302734
1526580283.9037032,2630,101.30271911621094
1526580383.767069,2674,101.77395629882812
1526580432.6426916,2695,101.4804916381836
1526580482.4897604,2717,101.49005126953125
1526580581.6826432,2760,101.7173843383789
1526580632.441916,2782,101.63153076171875
1526580731.9856844,2800,101.3785400390625
1526580783.5568159,2823,101.0816650390625
1526581232.3082685,2853,101.0167465209961
1526581283.2779887,2876,101.14482879638672
1526581332.3285851,2897,101.30068969726562
1526581433.6345944,2941,101.840576171875
1526581633.1000552,3027,101.95995330810547
1526581682.2098606,3048,101.8930892944336
1526581732.2687,3070,101.65380859375
1526581783.1128309,3093,101.3984375
1526581902.2106855,3119,101.29261016845703
1526581934.061606,3133,101.27688598632812
1526582033.4392545,3177,100.65579986572266
1526582133.7905204,3220,101.19171905517578
1526582183.9902706,3242,101.21640014648438
1526582232.2091258,3263,101.40374755859375
1526582793.324851,3017,101.83802795410156
1526582834.2852998,3033,101.9968032836914
1526582923.207259,3050,101.88089752197266
1526583238.4343252,3281,101.73265838623047
1526583438.3971539,3330,101.64556121826172
1526583677.1597385,3469,100.45193481445312
1526583688.0169725,3491,100.58244323730469
1526583738.0052652,3594,100.21246337890625
1526583818.6049933,3596,100.20990753173828
1526583989.8386865,3752,100.76317596435547
1526584038.0355468,3850,100.92493438720703
1526584145.1007838,3907,101.66874694824219
1526584188.098494,3995,101.7253189086914
1526584338.1290002,4139,102.17127227783203
1526584388.1813784,4241,102.60113525390625
1526584438.3365276,4344,102.87724304199219
1526584541.8185627,4392,102.81069946289062
1526584588.0558736,4461,102.9060287475586
1526584638.0661874,4563,103.33184051513672
1526584768.8113337,4666,103.60369110107422
1526584787.9888546,4705,103.65917205810547
1526584838.1846511,4806,103.6569595336914
1526584937.968383,5010,103.21903991699219
1526585018.5336668,5014,103.26683044433594
1526585038.0659745,5053,103.3326644897461
1526585088.17198,5156,103.17799377441406
1526585138.3924696,5259,103.78094482421875
1526585188.3726294,5362,104.84916687011719
1526585388.3571782,5577,104.57334899902344
1526585438.019132,5679,104.93824768066406
1526585598.8140643,5846,105.45612335205078
1526585788.397056,6233,104.40544891357422
1526585838.028694,6335,104.48184204101562
1526585938.1355298,6377,104.51103210449219
1526585988.0027254,6480,105.38358306884766
1526586038.1701207,6583,105.41622161865234
1526586088.047856,6683,105.80931854248047
1526586138.3635328,6786,105.7979965209961
1526586187.9393885,6888,105.85311889648438
1526586388.188313,7136,105.7138671875
1526586538.1430259,7443,105.8756103515625
1526586587.985552,7517,105.66802978515625
1526586702.8548114,7589,105.6064682006836
1526586738.0520298,7661,105.54491424560547
1526586838.3343432,7865,105.97535705566406
1526587038.245221,8274,105.14620971679688
1526587188.254529,8417,105.46818542480469
1526587288.1523128,8623,106.55484008789062
1526587337.9735138,8726,106.03095245361328
1526587388.0375292,8829,106.32943725585938
1526587438.1626325,8932,106.15142059326172
1526587488.089249,9033,106.39350128173828
1526587635.2646174,9171,106.47905731201172
1526587637.9441884,9176,106.56391143798828
1526587738.165332,9382,106.21951293945312
1526587838.3880696,9556,106.48735809326172
1526587938.2688887,9759,106.73173522949219
1526588188.1846004,10108,107.1973876953125
1526588288.1467993,10311,107.21324920654297
1526588337.965209,10414,107.09882354736328
1526588438.3146164,10620,107.06135559082031
1526588488.3445535,10722,106.97345733642578
1526588538.0693717,10823,106.86734771728516
1526588588.017613,10926,107.39119720458984
1526588638.3951995,11030,107.8818588256836
1526588763.5543299,11123,108.0435562133789
1526588788.0307083,11173,107.9632797241211
1526588838.0924048,11276,107.63090515136719
1526588887.9765723,11379,107.74830627441406
1526588938.0525908,11481,107.6268081665039
1526589138.1334019,11863,106.86334228515625
1526589188.213919,11966,106.65740203857422
1526589288.2161155,12170,106.30522918701172
1526589488.376428,12418,106.59383392333984
1526589688.1894624,12826,107.1360855102539
1526589737.9496663,12928,107.66582489013672
1526589788.4370825,13031,107.91978454589844
1526589838.0022328,13133,108.35868072509766
1526589938.080309,13337,107.98519897460938
1526589988.2091599,13440,108.04338073730469
1526590038.2997448,13543,107.80611419677734
1526590128.469436,13565,107.9814453125
1526590137.941885,13584,108.24046325683594
1526590187.9972367,13658,108.27015686035156
1526590338.3959148,13965,107.96680450439453
1526590388.0478673,14067,107.95286560058594
1526590488.0041697,14271,107.13186645507812
1526590688.3208706,14681,108.40077209472656
1526590788.274342,14887,107.94095611572266
1526590938.2051525,15031,107.94351196289062
1526590988.1768467,15133,108.24105072021484
1526591037.967277,15235,107.7386474609375
1526591087.9356413,15338,107.87907409667969
1526591138.3494062,15441,107.9372787475586
1526591188.1317647,15543,108.2846908569336
1526591238.3997436,15644,108.06745910644531
1526591288.2699165,15747,107.60924530029297
1526591438.193088,16026,107.54219818115234
1526591538.1294725,16230,107.3384017944336
1526591588.3333414,16333,107.16190338134766
1526591687.9634492,16537,106.8398208618164
1526591788.422728,16580,106.64746856689453
1526591837.9554958,16682,106.38142395019531
1526591888.0268128,16785,106.70623016357422
1526591938.4640765,16887,106.2088851928711
1526591988.1960847,16989,106.3555908203125
1526592038.177175,17092,107.03768920898438
1526592088.3277137,17195,106.91740417480469
1526592138.0303166,17297,106.9634017944336
1526592188.3431087,17400,106.87641906738281
1526592238.1164122,17501,106.7200698852539
1526592288.2028475,17604,107.21273803710938
1526592388.3547063,17810,106.97498321533203
1526592437.9553244,17912,107.14972686767578
1526592538.2788475,18117,106.86878204345703
1526592638.0230951,18293,107.52332305908203
1526592732.1008043,18322,107.73994445800781
1526592738.1504228,18334,107.83744812011719
1526592788.3276787,18437,107.89048767089844
1526592838.171741,18539,107.9788818359375
1526592937.9709969,18740,107.22590637207031
1526592988.139234,18843,107.2323226928711
1526593088.2102544,19048,107.81684112548828
1526593138.3381076,19151,107.49677276611328
1526593188.2079082,19252,107.44267272949219
1526593238.1630518,19355,106.71227264404297
1526593288.3099906,19458,106.47264099121094
1526593388.01291,19661,107.0655746459961
1526593438.287052,19764,107.14067840576172
1526593488.2245824,19865,107.49609375
1526593538.3186758,19968,107.56703186035156
1526593793.033907,20300,108.47049713134766
1526593838.1421435,20393,108.55316925048828
1526593988.1827857,20699,108.60029602050781
1526594038.190959,20802,108.27143096923828
1526594138.3696606,21006,108.04656219482422
1526594188.3292086,21109,108.47032165527344
1526594287.9017828,21314,108.39157104492188
1526594388.404089,21520,108.71580505371094
1526594638.120699,22032,108.89015197753906
1526594688.1286333,22135,108.68926239013672
1526594838.2025073,22441,108.33204650878906
1526594932.2075827,22468,108.33483123779297
1526594938.3428454,22480,108.30010223388672
1526594988.0693498,22554,108.58159637451172
1526595038.2076814,22657,108.91815948486328
1526595087.9576292,22759,109.027587890625
1526595187.89756,22963,108.98575592041016
1526595288.0392897,23168,109.27406311035156
1526595388.33792,23374,108.83001708984375
1526595488.4289117,23578,108.73688507080078
1526595638.1998363,23886,109.19099426269531
1526595838.3276768,24293,108.83395385742188
1526595888.0378778,24395,108.39399719238281
1526595938.1208138,24497,108.59550476074219
1526595988.2936401,24600,108.50286102294922
1526596088.0378764,24803,108.19859313964844
1526596197.626282,24865,108.54340362548828
1526596338.3662055,25125,108.10076141357422
1526596387.9844437,25226,108.15531921386719
1526596488.1788363,25432,108.36643981933594
1526596638.339759,25739,108.72383880615234
1526596788.1195054,26046,108.17096710205078
1526596838.3548877,26148,108.31493377685547
1526596888.0071065,26250,108.00906372070312
1526596938.348291,26353,108.14736938476562
1526596988.1045704,26454,107.86473083496094
1526597088.287237,26658,107.77157592773438
1526597137.9903617,26760,108.21229553222656
1526597188.2247915,26862,108.3874740600586
1526597238.227195,26965,107.92496490478516
1526597287.9267035,27066,107.99913024902344
1526597338.055484,27169,108.29817962646484
1526597388.210456,27241,108.38990783691406
1526597488.3708634,27447,108.56564331054688
1526597638.3139732,27591,108.43038177490234
1526597688.0034256,27692,108.21456146240234
1526597838.1145873,28000,108.5457763671875
1526597888.1266756,28103,108.39774322509766
1526598088.3311317,28512,108.5667495727539
1526598238.1326444,28819,108.64785766601562
1526598288.2592835,28922,108.38525390625
1526598388.1073105,29127,109.1055679321289
1526598438.0535908,29229,108.91409301757812
1526598538.1888783,29433,109.28663635253906
1526598637.9172726,29608,108.79313659667969
1526598788.0721962,29916,109.02916717529297
1526598838.078062,30017,108.81938934326172
1526599138.1739125,30469,109.41094970703125
1526599288.221025,30776,109.03195190429688
1526599338.1600332,30879,108.8759536743164
1526599388.0001843,30982,109.25300598144531
1526599438.1166737,31085,109.04794311523438
1526599488.1481607,31188,109.19998168945312
1526599538.2506742,31290,109.34703826904297
1526599588.1303074,31392,109.67875671386719
1526599688.2836592,31597,109.0760498046875
1526599738.2216861,31700,108.85104370117188
1526599788.388665,31775,108.84010314941406
1526599838.1961157,31876,108.7221908569336
1526599888.2641864,31979,109.03133392333984
1526599938.1890976,32082,109.16740417480469
1526599988.0189364,32184,109.63028717041016
1526600188.116054,32593,109.62723541259766
1526600238.240091,32696,109.69962310791016
1526600538.1695693,33308,109.79795837402344
1526600637.9817867,33513,109.53336334228516
1526600688.2087727,33615,109.7800521850586
1526600810.4395535,33703,109.61672973632812
1526600838.3752694,33760,109.56163024902344
1526600888.4371812,33863,109.66561126708984
1526600937.9806736,33965,109.93563079833984
1526600988.1595795,34039,109.91754913330078
1526601038.0485525,34141,109.58457946777344
1526601088.379941,34243,109.61507415771484
1526601138.2577217,34346,109.87002563476562
1526601188.0550127,34448,109.71154022216797
1526601238.0303152,34551,109.78950500488281
1526601288.4253895,34655,109.3195571899414
1526601338.0016434,34757,109.0875015258789
1526601388.0804162,34859,109.22732543945312
1526601438.0361047,34962,108.8896484375
1526601487.935297,35065,108.69628143310547
1526601587.9759457,35270,108.81304931640625
1526601637.9899302,35373,109.043212890625
1526601688.3926163,35475,109.38439178466797
1526601788.039125,35679,109.28202056884766
1526601888.1613748,35886,109.26586151123047
1526601987.9467206,36089,109.59768676757812
1526602038.0111206,36192,109.46276092529297
1526602187.9455037,36471,108.20850372314453
1526602237.972175,36573,108.37466430664062
1526602287.9339106,36674,108.04019165039062
1526602388.1473985,36879,108.4126968383789
1526602438.4029496,36982,107.9232177734375
1526602488.3738883,37084,108.3831787109375
1526602638.146009,37226,109.01782989501953
1526602738.3479178,37432,108.94742584228516
1526602788.0034242,37534,108.83721923828125
1526602888.3208666,37739,109.27693176269531
1526602938.0790408,37839,108.69351196289062
1526602988.1040313,37940,108.9778060913086
1526603038.4829152,38043,109.21983337402344
1526603087.9755685,38145,109.42371368408203
1526603138.1755702,38248,109.57186889648438
1526603188.3010817,38351,109.15487670898438
1526603238.4211805,38452,109.3819580078125
1526603287.9690757,38554,109.31375885009766
1526603387.9660335,38731,109.78534698486328
1526603438.0624788,38834,109.65287017822266
1526603488.4031525,38937,109.4699478149414
1526603638.0168767,39243,109.72908020019531
1526603688.3602037,39346,109.1124267578125
1526603738.007796,39448,109.38944244384766
1526603838.090399,39652,109.62276458740234
1526603888.3397708,39755,109.79192352294922
1526603937.9053397,39857,109.69148254394531
1526603987.9529681,39960,109.58416748046875
1526604088.0547814,40164,109.46790313720703
1526604188.2143886,40368,109.25142669677734
1526604237.997663,40470,109.24607849121094
1526604288.0035143,40573,109.64523315429688
1526604437.9449425,40718,109.32487487792969
1526604538.2916398,40922,109.25452423095703
1526604638.1102545,41101,109.43738555908203
1526604688.4645064,41204,109.57202911376953
1526604738.044757,41305,109.47692108154297
1526604888.4002874,41613,109.64817810058594
1526605088.2512693,42022,110.05644226074219
1526605138.0249794,42124,110.00641632080078
1526605188.4136753,42227,110.11251831054688
1526605238.397189,42330,109.97557067871094
1526605288.1019318,42432,110.35799407958984
1526605388.448505,42636,109.97490692138672
1526605437.9926233,42737,109.98846435546875
1526605588.1501164,43044,110.72250366210938
1526605638.2753496,43145,110.60039520263672
1526605738.2503116,43349,110.54830169677734
1526605837.8876302,43526,110.43087005615234
1526605888.3855693,43629,110.45955657958984
1526606038.0639007,43936,110.43712615966797
1526606209.8207254,44127,110.72356414794922
1526606238.0485349,44184,110.7466812133789
1526606288.1993396,44287,110.79044342041016
1526606388.3568785,44492,110.84597778320312
1526606438.1061015,44594,110.80088806152344
1526606488.205042,44697,110.55184936523438
1526606538.0917768,44800,110.74246978759766
1526606588.230942,44902,110.80950164794922
1526606638.465579,45003,110.67743682861328
1526606688.1418364,45105,110.40386199951172
1526606738.0660865,45207,110.52286529541016
1526606788.3828602,45310,110.57542419433594
1526606988.160251,45692,110.52603149414062
1526607038.12036,45795,110.603515625
1526607138.3018577,46000,110.49551391601562
1526607238.384476,46203,110.66609191894531
1526607287.9961064,46305,110.15117645263672
1526607337.987789,46408,110.0303955078125
1526607388.2301931,46511,110.07970428466797
1526607438.3151858,46613,110.1979751586914
1526607488.2739644,46715,110.18663787841797
1526607538.2337499,46817,110.15155792236328
1526607587.9285681,46919,110.06150817871094
1526607638.0429456,47022,110.21829986572266
1526607738.223926,47228,110.03903198242188
1526607788.262006,47331,109.9704818725586
1526607837.92022,47432,109.67269134521484
1526607888.3159752,47535,109.69072723388672
1526608009.9185555,47622,109.74937438964844
1526608088.174938,47782,110.01788330078125
1526608138.1033483,47884,109.90092468261719
1526608188.3661888,47958,109.99268341064453
1526608288.0237815,48161,109.48262023925781
1526608338.2826645,48264,109.59146881103516
1526608387.9110816,48365,109.37953186035156
1526608437.9647424,48468,109.34310913085938
1526608487.9067376,48570,109.42774200439453
1526608538.1980643,48672,109.21942901611328
1526608588.257385,48775,109.5110092163086
1526608638.041776,48877,109.71334838867188
1526608687.9306123,48979,109.98170471191406
1526608837.9966521,49285,109.6361083984375
1526608938.2524912,49490,109.33122253417969
1526609038.2106583,49693,109.26598358154297
1526609188.3896658,49999,109.50479888916016
1526609238.1490173,50101,109.64041900634766
1526609287.9609299,50203,110.07747650146484
1526609337.9661243,50306,109.8979263305664
1526609388.214502,50379,110.02987670898438
1526609438.4475787,50481,109.6468505859375
1526609487.934888,50582,109.63838195800781
1526609538.0496764,50685,109.12252044677734
1526609588.4091547,50786,109.17189025878906
1526609637.9663212,50888,109.513427734375
1526609688.250645,50991,109.39412689208984
1526609809.527513,51077,109.1360855102539
1526609838.3862379,51136,109.364990234375
1526609988.1823733,51441,109.6990966796875
1526610037.939318,51543,109.30646514892578
1526610188.1959293,51850,109.40177154541016
1526610238.0866196,51952,109.3690414428711
1526610337.9627342,52156,109.4888687133789
1526610388.0485547,52258,109.38689422607422
1526610438.2313643,52361,109.250732421875
1526610488.2563257,52464,109.32965087890625
1526610537.9697764,52566,109.49330139160156
1526610587.9104798,52641,109.4074935913086
1526610738.0233548,52948,109.06471252441406
1526610788.1652632,53051,109.48733520507812
1526610838.4060614,53154,109.64820098876953
1526611038.0811477,53561,109.63870239257812
1526611088.1723075,53664,109.36164093017578
1526611187.909787,53869,109.39427947998047
1526611238.0865083,53972,109.53487396240234
1526611288.254338,54074,109.63848876953125
1526611338.128926,54176,109.6464614868164
1526611438.487302,54381,109.8735122680664
1526611638.3272717,54626,110.24976348876953
1526611688.28057,54728,110.19365692138672
1526611788.2594252,54904,109.86701202392578
1526611837.9347022,55006,109.66720581054688
1526611888.2294896,55109,109.79698181152344
1526611938.0712621,55210,110.18901062011719
1526611988.269746,55313,110.42039489746094
1526612038.3110783,55416,110.63289642333984
1526612088.1694796,55518,110.70176696777344
1526612138.0255828,55620,110.76789855957031
1526612288.0223289,55927,110.54936218261719
1526612338.1671085,56029,110.39470672607422
1526612438.139486,56234,110.84638214111328
1526612538.2865326,56437,110.69510650634766
1526612587.9416082,56539,110.77555084228516
1526612638.3665118,56642,110.29586029052734
1526612688.1160626,56744,110.09423828125
1526612787.95221,56949,110.20978546142578
1526612838.2531734,57051,110.25721740722656
1526612887.9482458,57153,109.94718933105469
1526612938.0161245,57255,110.10192108154297
1526612988.21263,57328,110.23373413085938
1526613038.300864,57430,110.09537506103516
1526613088.254856,57532,109.843017578125
1526613138.1829636,57633,110.00627899169922
1526613288.4587605,57938,110.03846740722656
1526613410.0810955,58025,109.9949951171875
1526613538.21081,58286,109.86441040039062
1526613588.1955183,58388,110.16236114501953
1526613637.94401,58490,110.1627426147461
1526613738.0926778,58695,110.50943756103516
1526613838.1983466,58899,110.09662628173828
1526613887.9474943,59001,110.1977310180664
1526613938.019643,59103,110.11186218261719
1526613988.0731885,59206,110.42301940917969
1526614038.15113,59309,110.32316589355469
1526614088.0881753,59410,110.12252044677734
1526614138.182749,59513,110.30136108398438
1526614188.0274754,59586,110.2166748046875
1526614288.0158927,59790,110.0848159790039
1526614338.2108057,59893,110.50471496582031
1526614388.1267164,59995,110.89948272705078
1526614487.910008,60198,110.93571472167969
1526614638.0611653,60505,110.86151123046875
1526614688.0741465,60606,110.75965881347656
1526614738.1044552,60709,110.68431091308594
1526614788.039526,60811,110.5842056274414
1526614837.9958324,60914,110.72088623046875
1526614938.4040923,61120,110.45558166503906
1526614988.2808063,61221,110.63934326171875
1526615038.3432498,61324,110.42890930175781
1526615209.962001,61514,110.00309753417969
1526615238.4237473,61572,109.98406982421875
1526615338.2667637,61777,110.33346557617188
1526615488.1280854,62051,109.88441467285156
1526615588.0210197,62255,110.0409927368164
1526615637.9594305,62358,110.23759460449219
1526615688.219907,62460,109.96395874023438
1526615838.1069126,62767,109.91120910644531
1526615888.01168,62869,109.80033874511719
1526615988.107181,63073,110.00201416015625
1526616037.9799254,63175,109.64529418945312
1526616554.2990131,63017,109.86343383789062
1526616576.650445,63029,109.86112213134766
1526616592.1402786,63041,109.8128433227539
1526616735.6021812,63070,109.7284927368164
1526616815.7403247,63085,109.83829498291016
1526616975.112372,63130,109.79356384277344
1526616999.2931054,63187,109.73486328125
1526617099.4747882,63245,109.8953857421875
1526617177.4839993,63278,109.95185089111328
1526617199.19036,63329,110.0828857421875
1526617294.9290185,63402,110.24303436279297
1526617349.1725495,63503,110.17091369628906
1526617422.892762,63526,110.25012969970703
1526617449.3484645,63588,110.07701873779297
1526617499.3477776,63706,110.21092987060547
1526617599.1389267,63788,109.97775268554688
1526617720.0501575,63923,109.9520263671875
1526617799.4541087,64084,110.21234130859375
1526617891.541496,64150,110.3104476928711
1526617899.3917174,64168,110.36097717285156
1526617949.3546565,64286,110.24420928955078
1526617999.4471073,64405,110.00445556640625
1526618199.3504894,64726,110.14958190917969
1526618287.4355419,64782,109.89991760253906
1526618299.194658,64784,109.89285278320312
1526618349.1871283,64901,109.96331024169922
1526618515.5573006,65141,110.2840805053711
1526618549.4402533,65221,110.28150177001953
1526618599.2654774,65339,110.21656036376953
1526618649.3347023,65457,110.13471984863281
1526618699.4589434,65576,110.32166290283203
1526618799.2374218,65660,110.56918334960938
1526618849.294234,65779,110.40428161621094
1526618899.2082098,65897,110.42376708984375
1526618949.442982,66015,110.3896713256836
1526619049.5387723,66099,110.32722473144531
1526619149.521475,66310,109.74455261230469
1526619199.4808908,66428,109.75767517089844
1526619249.43567,66546,109.62651824951172
1526619344.199134,66618,109.42999267578125
1526619349.1947486,66629,109.39649200439453
1526619449.57623,66867,109.2046890258789
1526619499.319066,66985,109.34317779541016
1526619549.161051,67103,109.1073226928711
1526619678.3891652,67255,108.85079193115234
1526619699.3320696,67304,108.92914581298828
1526619799.2159066,67541,109.3599624633789
1526619849.2650871,67659,109.65396118164062
1526620049.4611814,67978,109.73810577392578
1526620099.1958566,68095,109.69499969482422
1526620199.4745018,68333,109.37255859375
1526620249.4220653,68450,109.3544692993164
1526620299.3215928,68568,109.3271484375
1526620349.2041757,68659,109.2516860961914
1526620448.6012602,68742,109.32879638671875
1526620449.2920475,68743,109.32892608642578
1526620499.3828464,68861,109.32322692871094
1526620599.4785163,69098,109.51112365722656
1526620649.409277,69216,109.699951171875
1526620699.4846756,69335,109.61136627197266
1526620892.360928,69638,109.59732055664062
1526620899.1770918,69653,109.60002136230469
1526620949.4945402,69772,109.7296142578125
1526620999.225477,69890,110.01573181152344
1526621099.4611132,70128,109.67127227783203
1526621399.335533,70684,109.41293334960938
1526621449.9683115,70803,109.5049057006836
1526621499.492329,70921,109.68551635742188
1526621549.545955,71012,109.84838104248047
1526621599.314568,71130,110.06053161621094
1526621799.3853114,71603,109.82728576660156
1526621949.3146698,71805,109.80439758300781
1526621999.1974978,71923,109.93574523925781
1526622099.2853234,72159,109.46078491210938
1526622249.321317,72514,109.66651916503906
1526622299.2198079,72631,109.84085083007812
1526622399.4002447,72869,109.78720092773438
1526622509.1951241,72977,109.76376342773438
1526622549.2879488,73071,109.69438934326172
1526622599.5753255,73190,109.93727111816406
1526622699.391005,73425,109.95378875732422
1526622749.2286737,73517,110.07176208496094
1526622799.2085495,73635,110.13963317871094
1526622849.5517545,73754,110.25438690185547
1526622899.4308398,73871,110.1197738647461
1526622949.4578576,73990,109.9775619506836
1526622999.5473466,74109,110.1102066040039
1526623049.4597836,74227,109.97603607177734
1526623160.1528482,74335,109.9611587524414
1526623249.3839822,74545,110.17115783691406
1526623299.5686765,74664,110.16975402832031
1526623399.2182531,74900,110.12673950195312
1526623499.3256152,75137,110.34783172607422
1526623549.2278495,75255,110.08352661132812
1526623649.1704347,75491,110.2813949584961
1526623749.1969779,75727,110.02269744873047
1526623799.1364605,75846,109.82982635498047
1526623874.5546162,75872,109.76852416992188
1526623899.3476105,75930,109.77084350585938
1526624049.145739,76254,109.80699920654297
1526624099.542932,76374,109.56586456298828
1526624149.2071073,76491,109.6600570678711
1526624199.3161075,76610,109.41228485107422
1526624299.2855902,76846,109.42059326171875
1526624349.2544742,76964,109.41718292236328
1526624449.4384167,77201,109.58560180664062
1526624499.158098,77319,109.32401275634766
1526624799.4021225,77876,109.4302978515625
1526624849.215565,77993,109.61891174316406
1526624949.4959586,78229,109.62943267822266
1526624999.5407286,78347,109.60033416748047
1526625099.2982483,78583,109.85769653320312
1526625149.5350928,78673,109.95795440673828
1526625199.2729144,78791,109.91603088378906
1526625249.225781,78909,110.14569854736328
1526625349.3219416,79146,110.23110961914062
1526625399.228452,79263,109.91246032714844
1526625449.5712574,79383,109.90406036376953
1526625549.4052377,79465,109.6854476928711
1526625599.5532212,79584,109.42115020751953
1526625649.3778179,79702,109.41393280029297
1526625699.55823,79820,109.67562103271484
1526625849.3655233,80174,109.56907653808594
1526625949.4319263,80410,109.66351318359375
1526626199.4862475,81003,110.00513458251953
1526626249.2576945,81121,110.09220886230469
1526626299.2724378,81239,109.8836898803711
1526626349.373811,81334,109.9272232055664
1526626478.219639,81486,109.92571258544922
1526626549.2950156,81652,110.3370361328125
1526626599.457277,81771,110.23728942871094
1526626649.338669,81889,110.18302154541016
1526626749.2028356,82125,109.9636001586914
1526626799.2008336,82242,109.89031982421875
1526626849.2368505,82361,109.85647583007812
1526626899.332284,82480,109.91111755371094
1526626949.552987,82599,109.861328125
1526627099.1577783,82951,110.06587982177734
1526627149.4111845,83070,110.06147003173828
1526627199.300778,83187,109.87154388427734
1526627449.2548387,83776,110.49512481689453
1526627525.1103654,83803,110.5692367553711
1526627549.2966864,83835,110.50541687011719
1526627599.5370476,83954,110.57377624511719
1526627699.1369345,84189,109.94864654541016
1526627749.1933568,84308,109.86797332763672
1526627799.2037458,84426,109.91583251953125
1526627849.3215702,84545,109.7947006225586
1526627899.1679578,84662,110.05442810058594
1526628149.2877119,85253,110.03594970703125
1526628199.4766817,85372,109.96247863769531
1526628249.3261204,85490,110.19695281982422
1526628299.5712833,85609,109.9069595336914
1526628349.2956085,85727,110.05901336669922
1526628399.364615,85845,109.88237762451172
1526628499.292021,86082,110.19090270996094
1526628549.295872,86201,110.27029418945312
1526628599.2017071,86319,110.28215026855469
1526628676.8941033,86350,110.37167358398438
1526628699.4365957,86402,110.28031158447266
1526628749.3089097,86494,110.44816589355469
1526628799.3549728,86613,110.219970703125
1526628849.3123465,86731,109.94896697998047
1526628899.2852225,86850,110.02405548095703
1526628999.377636,87085,110.05120086669922
1526629049.519473,87204,110.41960144042969
1526629099.267376,87322,110.23219299316406
1526629149.3025084,87440,110.07029724121094
1526629199.4657469,87559,109.93238067626953
1526629249.237702,87676,110.24097442626953
1526629299.4711637,87796,110.35081481933594
1526629399.2162673,88032,111.00453186035156
1526629499.5103366,88268,110.50068664550781
1526629599.2181895,88504,110.7893295288086
1526629649.439028,88622,110.65596008300781
1526629799.2892334,88976,109.91417694091797
1526629943.5765,89165,110.00114440917969
1526629955.5648067,89166,109.988037109375
1526630049.4071321,89388,110.06587219238281
1526630149.181026,89623,110.19043731689453
1526630199.5568376,89742,110.17105865478516
1526630249.2953026,89860,110.22779083251953
1526630349.518796,90095,110.60716247558594
1526630499.2953622,90450,110.60092163085938
1526630549.549019,90569,110.63032531738281
1526630699.309227,90923,110.66282653808594
1526630799.3800693,91160,110.76138305664062
1526630949.338903,91514,110.6434555053711
1526631099.227199,91868,110.7395248413086
1526631149.340333,91959,110.54883575439453
1526631199.3396173,92078,110.5348129272461
1526631249.487421,92197,110.74198150634766
1526631337.1504092,92252,110.80584716796875
1526631349.3313572,92280,110.90058135986328
1526631399.432654,92398,110.68875122070312
1526631449.4131722,92515,110.52581024169922
1526631499.2017567,92633,110.43202209472656
1526631549.3704555,92752,110.56797790527344
1526631649.3721507,92989,110.73651123046875
1526631699.4512196,93106,110.68677520751953
1526631749.267985,93224,110.45874786376953
1526631899.4612107,93580,110.44448852539062
1526631949.2646747,93697,110.3906021118164
1526632049.439862,93934,110.26472473144531
1526632099.5098815,94052,110.25473022460938
1526632149.1724362,94170,110.18573760986328
1526632199.1941888,94287,110.3115234375
1526632299.2673678,94524,110.60556030273438
1526632449.4570622,94853,110.52568817138672
1526632499.2451842,94971,110.33488464355469
1526632549.4748743,95090,110.3253402709961
1526632599.509808,95209,110.2177505493164
1526632649.2342277,95327,110.12556457519531
1526632699.4704607,95445,110.13888549804688
1526632749.2781355,95562,110.20885467529297
1526632799.1790493,95680,110.5091552734375
1526632869.798773,95695,110.38404083251953
1526632899.2758493,95764,110.30084228515625
1526632949.3881218,95883,110.55756378173828
1526632999.4696121,96001,110.36702728271484
1526633049.159109,96117,110.43562316894531
1526633099.1770716,96236,110.11630249023438
1526633199.4122922,96472,110.42012023925781
1526633249.5702229,96591,110.41736602783203
1526633299.5495708,96709,110.2136459350586
1526633349.589273,96828,110.04774475097656
1526633849.313108,97982,109.90677642822266
1526633999.3772252,98338,109.97261047363281
1526634049.5377564,98456,109.7447738647461
1526634099.4529274,98574,109.71022033691406
1526634149.4049065,98693,110.14103698730469
1526634249.415549,98929,110.09510040283203
1526634299.3123178,99046,109.94273376464844
1526634349.2168,99164,109.71478271484375
1526634399.3466768,99283,109.66419219970703
1526634449.1766827,99401,109.72028350830078
1526634599.57043,99604,109.8925552368164
1526634649.3029664,99722,110.1031265258789
1526634699.4412704,99840,110.28467559814453
1526634749.1867163,99930,110.0365219116211
1526634799.139973,100048,110.0326919555664
1526634849.190467,100167,110.22626495361328
1526634899.3336158,100285,110.08611297607422
1526634949.4049604,100403,109.96945190429688
1526634999.41637,100522,109.96775817871094
1526635099.212099,100758,109.74491119384766
1526635199.2884417,100993,109.87319946289062
1526635249.2208667,101111,110.0038070678711
1526635349.368693,101348,110.23297119140625
1526635399.4798598,101466,110.39167785644531
1526635449.418447,101584,110.4166488647461
1526635549.5339477,101821,110.39537048339844
1526635599.4400969,101939,110.45795440673828
1526635649.4062874,102056,110.59620666503906
1526635699.3913107,102174,110.40608215332031
1526635749.301631,102292,110.2127914428711
1526635799.5211458,102411,110.35836791992188
1526635999.3353171,102855,110.54135131835938
1526636099.372961,103092,110.64361572265625
1526636249.5290473,103445,110.57070922851562
1526636356.0178401,103546,110.4600601196289
1526636449.444189,103766,110.41036987304688
1526636499.4965475,103883,110.47773742675781
1526636549.3151195,104001,110.5667495727539
1526636649.360195,104237,110.49612426757812
1526636699.3125412,104355,110.35536193847656
1526636749.3505561,104472,110.28233337402344
1526636799.2945292,104590,110.34436798095703
1526636849.322433,104708,110.26407623291016
1526636899.1818924,104826,110.38155364990234
1526636949.5439687,104945,110.36717224121094
1526636999.1738157,105061,110.22281646728516
1526637049.4990582,105180,110.25940704345703
1526637199.3839,105505,110.39784240722656
1526637249.345385,105622,110.50315856933594
1526637299.44206,105741,110.36056518554688
1526637399.392223,105977,110.16374206542969
1526637449.3227105,106095,110.02030944824219
1526637499.2843883,106212,110.04771423339844
1526637549.4357672,106330,110.26757049560547
1526637599.3434453,106448,110.41361999511719
1526637749.728301,106803,110.36378479003906
1526637799.3169324,106920,110.28936004638672
1526637849.1870048,107038,110.29440307617188
1526637899.2967799,107156,110.25846099853516
1526637949.2213676,107274,110.18411254882812
1526637999.4523904,107393,110.22552490234375
1526638049.454875,107510,110.13349151611328
1526638199.3149843,107711,110.14957427978516
1526638249.216863,107829,110.1731185913086
1526638299.2935128,107947,110.17546081542969
1526638349.49745,108036,110.31661987304688
1526638399.2384784,108154,110.2096176147461
1526638449.3798099,108272,110.383056640625
1526638549.3509495,108507,110.59628295898438
1526638699.4743588,108860,110.78207397460938
1526638749.4638848,108978,110.86871337890625
1526638849.1915343,109212,111.10413360595703
1526639049.4012618,109686,110.95099639892578
1526639099.3926587,109803,110.60284423828125
1526639199.5272055,110041,110.48249053955078
1526639249.2567363,110159,110.4172134399414
1526639399.2505362,110513,110.38554382324219
1526639499.1320565,110750,110.2988510131836
1526639549.4026551,110840,110.3644790649414
1526639599.1940386,110958,110.34123992919922
1526639699.3729737,111194,110.28973388671875
1526639749.551638,111313,110.29805755615234
1526639799.327302,111430,110.47052764892578
1526639849.199115,111548,110.36431884765625
1526639999.2461927,111750,110.44766235351562
1526640049.4019694,111868,110.4778060913086
1526640099.338895,111986,110.50047302246094
1526640149.513422,112105,110.30289459228516
1526640199.4075189,112222,110.41265869140625
1526640299.3876078,112459,110.6985855102539
1526640349.1368823,112577,110.58690643310547
1526640399.2957518,112695,110.6748046875
1526640499.200844,112930,110.55994415283203
1526640549.244429,113048,110.67000579833984
1526640699.8318927,113403,110.56932067871094
1526640799.3935003,113612,110.56727600097656
1526640849.5764909,113731,110.71551513671875
1526640949.3511095,113966,110.84065246582031
1526640999.2287967,114082,110.88771057128906
1526641049.4527254,114201,110.84869384765625
1526641099.4002614,114319,110.9111328125
1526641149.2887282,114437,110.66319274902344
1526641199.1890855,114554,110.6008071899414
1526641249.3717523,114671,110.6806411743164
1526641399.1939447,115026,110.58357238769531
1526641449.397056,115145,110.49716186523438
1526641499.3161077,115262,110.5540542602539
1526641549.411549,115380,110.57842254638672
1526641599.2224877,115498,110.49282836914062
1526641649.3947773,115617,110.32388305664062
1526641756.510796,115718,110.14237213134766
1526641849.5069957,115937,110.10799407958984
1526641899.2691984,116055,110.06932830810547
1526641949.5578222,116146,110.12835693359375
1526641999.2316747,116264,110.08747100830078
1526642049.228654,116382,110.48594665527344
1526642099.5499692,116500,110.23665618896484
1526642249.4293416,116855,110.47978210449219
1526642349.539751,117090,110.6260757446289
1526642399.2775695,117207,110.58056640625
1526642449.1650195,117325,110.51901245117188
1526642499.2063322,117443,110.41961669921875
1526642549.4113412,117562,110.44656372070312
1526642599.3859825,117679,110.49785614013672
1526642649.2480261,117797,110.49761199951172
1526642699.2332735,117915,110.31787872314453
1526642749.5552301,118034,110.1558837890625
1526642799.2137449,118152,110.23809051513672
1526642949.297153,118505,110.4499740600586
1526642999.2413285,118623,110.50756072998047
1526643149.46417,118949,110.6387710571289
1526643199.1605268,119066,110.5028305053711
1526643299.3554916,119302,110.58106231689453
1526643349.4471815,119419,110.498046875
1526643399.2941263,119537,110.43729400634766
1526643557.052605,119755,110.24317932128906
1526643599.5732183,119854,110.19221496582031
1526643649.576428,119971,110.23421478271484
1526643749.2308464,120204,110.37325286865234
1526643799.4711723,120322,110.31680297851562
1526643849.387268,120440,110.42366027832031
1526643949.4350338,120673,110.7251205444336
1526643999.3706148,120789,110.63194274902344
1526644049.3130345,120907,110.59478759765625
1526644149.269042,121143,110.40465545654297
1526644199.4406636,121260,110.44267272949219
1526644249.1682808,121377,110.43346405029297
1526644349.5591393,121581,110.3165512084961
1526644399.2445116,121698,110.3924560546875
1526644499.416206,121932,110.63724517822266
1526644549.4559557,122050,110.95885467529297
1526644599.388848,122168,110.9454574584961
1526644649.4066358,122286,111.06317901611328
1526644699.523169,122403,111.08175659179688
1526644749.4510047,122521,110.88752746582031
1526644849.1755354,122756,110.87088012695312
1526644899.589692,122874,110.86895751953125
1526645049.2115674,123226,111.02967834472656
1526645149.4796412,123463,111.16407775878906
1526645355.6618745,123799,110.75731658935547
1526645549.5061362,124226,110.58919525146484
1526645799.5776873,124817,110.54077911376953
1526645949.2317505,125171,110.64144134521484
1526645999.5613053,125290,110.59514617919922
1526646049.242465,125406,110.58644104003906
1526646099.5172567,125525,110.48388671875
1526646149.4391022,125643,110.66886901855469
1526646299.4622686,125998,110.2044906616211
1526646349.4067588,126114,110.37654876708984
1526646449.4734955,126351,110.28701782226562
1526646499.5493407,126470,110.2263412475586
1526646599.3182979,126705,110.17573547363281
1526646649.3344169,126823,110.51495361328125
1526646699.255536,126941,110.45094299316406
1526646749.3028083,127031,110.45516204833984
1526646849.5565686,127267,110.78509521484375
1526646899.2593327,127385,110.62326049804688
1526646949.5272348,127504,110.61168670654297
1526646999.1194499,127622,110.29914855957031
1526647049.2393088,127739,110.38263702392578
1526647199.1628253,127939,110.46151733398438
1526647249.4774776,128058,110.36449432373047
1526647299.2524328,128176,110.03458404541016
1526647399.534871,128412,110.11611938476562
1526647499.1968176,128648,109.93205261230469
1526647549.5975919,128767,109.89183807373047
1526647649.873318,129003,109.89993286132812
1526647799.4764774,129357,110.11825561523438
1526647899.5983071,129593,110.4336166381836
1526648099.361436,130034,110.67278289794922
1526648149.3200397,130152,110.4739761352539
1526648199.1744149,130269,110.20913696289062
1526648249.5272398,130387,110.36912536621094
1526648399.2266457,130740,109.94709777832031
1526648499.301435,130976,109.78656005859375
1526648649.5535884,131331,110.0333480834961
1526648699.313943,131447,110.00981140136719
1526648799.1499243,131683,109.81405639648438
1526648849.2031193,131802,109.78292846679688
1526648956.3078191,131902,109.85066986083984
1526649099.1391633,132238,109.94775390625
1526649149.3058279,132331,110.01529693603516
1526649299.4732685,132686,110.04069519042969
1526649349.462753,132804,110.20848083496094
1526649399.2748098,132922,110.0977554321289
1526649449.2104976,133040,110.20987701416016
1526649499.5212078,133159,110.21300506591797
1526649549.1937783,133276,110.29236602783203
1526649599.5991197,133395,110.3929443359375
1526649699.5342944,133632,110.5596694946289
1526649749.2641895,133750,110.65784454345703
1526649799.1685734,133867,110.56939697265625
1526649849.4371705,133986,110.64407348632812
1526649899.5145473,134105,110.82835388183594
1526649949.4734395,134223,110.81626892089844
1526649999.4617958,134341,110.8267822265625
1526650049.5048616,134458,110.90050506591797
1526650099.5588589,134576,110.82945251464844
1526650299.2031593,135045,110.97152709960938
1526650449.3888776,135377,110.85945129394531
1526650499.3887382,135495,110.78074645996094
1526650549.4023564,135612,110.44082641601562
1526650599.508545,135731,110.5232162475586
1526650756.1707811,135949,110.73235321044922
1526650799.3732646,136051,110.67981719970703
1526650849.3151054,136169,110.92860412597656
1526650899.5798388,136287,111.00296783447266
1526650949.2733445,136405,111.12521362304688
1526650999.5118792,136524,111.04509735107422
1526651049.3914928,136642,110.98197937011719
1526651099.4505937,136761,111.03795623779297
1526651149.5130575,136878,111.03533935546875
1526651299.3293002,137233,110.82250213623047
1526651399.1736007,137467,110.95895385742188
1526651449.2085772,137585,111.00704193115234
1526651499.4519794,137704,110.76335144042969


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle175-750-200-PGnn_full_lml.csv <==
Wall time,Step,Value
1526566511.8767295,6,-43678.26171875
1526566929.029955,7,-43385.99609375
1526567398.0141907,29,-40305.80078125
1526567912.912664,72,-36850.86328125
1526568340.265519,78,-36512.4296875
1526568865.186177,153,-33736.27734375
1526569514.596357,254,-31309.7109375
1526570284.641157,407,-28484.85546875
1526570725.8262622,440,-27969.130859375
1526571216.0901818,494,-27055.05859375
1526571755.3855977,549,-26251.0859375
1526572350.7478948,645,-24176.1796875
1526573008.1817405,741,-22308.603515625
1526573714.5533993,886,-19816.982421875
1526574500.131889,1039,-18368.552734375
1526575364.0563943,1228,-17463.4609375
1526576319.4422045,1455,-16341.2197265625
1526577359.5091484,1748,-15696.623046875
1526578513.3256774,2068,-14997.1298828125
1526579794.7903914,2439,-14555.8486328125
1526581183.0379517,2832,-14209.548828125
1526582921.8695433,3049,-13925.2705078125
1526583073.9038877,3137,-14174.802734375
1526583228.1516685,3261,-13816.1826171875
1526583324.4481094,3295,-13876.919921875
1526583432.1346133,3318,-13851.603515625
1526583547.5965774,3392,-13752.8759765625
1526583676.4272354,3468,-13950.53125
1526583817.7657456,3595,-13775.30859375
1526583973.7763393,3750,-13782.1162109375
1526584144.3219569,3906,-13664.1806640625
1526584333.2661068,4130,-13681.73046875
1526584540.848663,4391,-13325.224609375
1526584768.055307,4665,-13508.931640625
1526585017.7354043,5013,-13328.5302734375
1526585294.7962277,5416,-13306.158203125
1526585598.1348379,5845,-13389.9921875
1526585931.3239682,6364,-12990.7373046875
1526586298.0459719,6951,-13216.6005859375
1526586702.1195617,7588,-12758.193359375
1526587146.4152932,8333,-12934.4052734375
1526587634.5444765,9170,-12656.4677734375
1526588172.2090154,10076,-12800.337890625
1526588762.7555282,11122,-12919.01171875
1526589412.0493577,12262,-12831.7529296875
1526590127.7458124,13564,-12601.5
1526590914.3493385,14984,-12637.0205078125
1526591779.518975,16563,-12393.3173828125
1526592731.3406088,18321,-12264.677734375
1526593779.3314242,20298,-12480.015625
1526594931.515647,22467,-12145.8408203125
1526596196.6618733,24864,-12378.7548828125
1526597590.6124182,27494,-12098.2294921875
1526599123.6401308,30440,-11971.21875
1526600809.6858506,33702,-11888.2578125
1526602609.3283906,37169,-11824.6259765625
1526604409.2734368,40660,-11981.2275390625
1526606209.0668485,44126,-11756.859375
1526608009.135123,47621,-11765.482421875
1526609808.7416232,51076,-11583.9853515625
1526611609.9783585,54570,-11634.1298828125
1526613409.306615,58024,-11841.498046875
1526615209.2356129,61513,-11669.51953125
1526616668.241968,63068,-11737.94140625
1526616734.9678164,63069,-11664.2509765625
1526616815.0446937,63084,-11515.240234375
1526616886.2420623,63099,-11492.0029296875
1526616974.4186664,63129,-11666.7314453125
1526617071.2033348,63205,-11522.4921875
1526617176.8036833,63277,-11626.134765625
1526617294.2342823,63401,-11406.6103515625
1526617422.207749,63525,-11476.0830078125
1526617564.545097,63707,-11400.990234375
1526617719.3627427,63922,-11667.0634765625
1526617890.8378634,64149,-11634.8798828125
1526618079.177084,64442,-11584.298828125
1526618286.7518673,64781,-11865.24609375
1526618514.8431747,65140,-11457.6279296875
1526618764.8130171,65579,-11645.5478515625
1526619040.3300076,66079,-11747.2412109375
1526619343.518265,66617,-11553.7529296875
1526619677.7019756,67254,-11536.5029296875
1526620044.2226207,67967,-11609.6796875
1526620447.8844016,68741,-11785.4931640625
1526620891.6558964,69637,-11561.7890625
1526621380.2832096,70640,-11694.369140625
1526621917.424605,71731,-11491.0029296875
1526622508.5181413,72976,-11507.8232421875
1526623159.457087,74334,-11813.4775390625
1526623873.8736153,75871,-11593.109375
1526624659.7924314,77548,-11770.427734375
1526625526.2786295,79411,-11455.521484375
1526626477.5687208,81485,-11600.5986328125
1526627524.420444,83802,-11501.3056640625
1526628676.2172601,86349,-11446.4521484375
1526629942.9007459,89164,-11619.208984375
1526631336.4164336,92251,-11287.734375
1526632869.1429224,95694,-11302.6513671875
1526634555.0915837,99501,-11368.4755859375
1526636355.3039196,103545,-11556.365234375
1526638155.7124736,107609,-11379.1259765625
1526639955.225633,111647,-11502.1552734375
1526641755.8270166,115717,-11464.8740234375
1526643556.3283646,119754,-11540.001953125
1526645354.9790525,123798,-11120.22265625
1526647156.1108904,127838,-11743.376953125
1526648955.629314,131901,-10990.474609375
1526650755.503905,135948,-11257.3466796875


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle175-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566145.648584,6,0.3483999967575073
1526566570.6364062,7,0.3407999873161316
1526566979.6594343,8,0.33709999918937683
1526567452.8892996,30,0.31929999589920044
1526567970.4737158,73,0.2980000078678131
1526568919.8252857,154,0.26170000433921814
1526569893.3888474,396,0.1867000013589859
1526571272.1628623,495,0.15860000252723694
1526572410.3373144,646,0.12620000541210175
1526573780.2678442,887,0.09470000118017197
1526574699.0820556,1099,0.0868000015616417
1526575902.9376993,1436,0.07599999755620956
1526577415.289057,1749,0.06400000303983688
1526578567.140222,2069,0.0608999989926815
1526579849.2277045,2440,0.0617000013589859
1526580699.197062,2786,0.0568000003695488
1526581898.9635212,3118,0.05420000106096268
1526582816.6110861,3026,0.05869999900460243
1526582833.556836,3032,0.05649999901652336
1526582937.4659588,3050,0.05420000106096268
1526582994.6277077,3137,0.05400000140070915
1526583107.8415585,3178,0.05299999937415123
1526583340.7119234,3296,0.05649999901652336
1526583560.65457,3393,0.058400001376867294
1526583989.1006107,3751,0.053599998354911804
1526584554.434046,4392,0.05130000039935112
1526585362.072321,5523,0.04410000145435333
1526586561.1748636,7462,0.04050000011920929
1526587762.8570561,9401,0.043699998408555984
1526588961.4656534,11500,0.0406000018119812
1526590161.1019108,13603,0.04360000044107437
1526591361.3855057,15868,0.04830000177025795
1526592561.555319,18136,0.04010000079870224
1526593792.341745,20299,0.037700001150369644
1526594960.3893626,22498,0.03700000047683716
1526596211.6960504,24865,0.037300001829862595
1526597362.3216653,27188,0.03929999843239784
1526598561.7914822,29452,0.04320000112056732
1526599761.0396223,31719,0.03970000147819519
1526600961.1708233,33984,0.03970000147819519
1526602161.4588444,36417,0.03880000114440918
1526603360.8670988,38676,0.03830000013113022
1526604560.1464276,40941,0.0348999984562397
1526605761.1032443,43368,0.03840000182390213
1526606960.3378081,45635,0.03849999979138374
1526608161.5966523,47903,0.04839999973773956
1526609361.842226,50325,0.03709999844431877
1526610560.1918917,52585,0.03889999911189079
1526611761.4607198,54849,0.03830000013113022
1526612961.7249901,57274,0.038100000470876694
1526614161.6469104,59532,0.034299999475479126
1526615362.3577797,61796,0.03700000047683716
1526616576.0035937,63028,0.04439999908208847
1526616591.519788,63040,0.03539999946951866
1526616680.0991693,63069,0.03610000014305115
1526616751.453343,63084,0.03970000147819519
1526616897.6929877,63100,0.03590000048279762
1526617082.9982884,63206,0.037700001150369644
1526617306.2374854,63402,0.0421999990940094
1526617731.6404333,63923,0.040699999779462814
1526618298.2281718,64782,0.03720000013709068
1526619119.637352,66239,0.03579999879002571
1526620320.0384753,68590,0.03500000014901161
1526621520.152762,70943,0.034699998795986176
1526622719.6763046,73447,0.03440000116825104
1526623921.2132509,75952,0.035100001841783524
1526625120.3681145,78604,0.03579999879002571
1526626318.404929,81261,0.034699998795986176
1526627535.8024266,83803,0.04859999939799309
1526628719.3225198,86423,0.04230000078678131
1526629954.9957385,89165,0.0364999994635582
1526631120.0679605,91890,0.039000000804662704
1526632319.6676455,94546,0.03269999846816063
1526633519.8950794,97203,0.05510000139474869
1526634719.977785,99862,0.042100001126527786
1526635920.0005267,102668,0.035999998450279236
1526637120.845009,105320,0.03909999877214432
1526638320.564766,107969,0.0357000008225441
1526639520.898379,110773,0.03629999980330467
1526640720.0249918,113424,0.03660000115633011
1526641920.4581523,116077,0.03480000048875809
1526643120.1692843,118880,0.03420000150799751
1526644322.3397455,121517,0.03999999910593033
1526645520.4085584,124158,0.03269999846816063
1526646720.6432672,126963,0.032099999487400055
1526647920.9588776,129613,0.032600000500679016
1526649119.1854236,132260,0.0333000011742115
1526650318.5666094,135067,0.03440000116825104


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle45-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566524.256442,7,45.47107696533203
1526566996.451426,9,45.606693267822266
1526567408.7104096,29,46.904815673828125
1526567463.2304113,30,46.966644287109375
1526567535.4726813,64,48.82684326171875
1526567982.1566725,73,49.24458312988281
1526567985.1498392,74,49.287376403808594
1526568361.2382574,75,49.32966613769531
1526568385.555148,86,49.7867317199707
1526568436.3746283,108,50.5289192199707
1526568485.0538616,130,51.26996612548828
1526568878.7943091,144,51.658119201660156
1526568930.474367,145,51.68248748779297
1526568935.186505,148,51.75861740112305
1526568986.7199283,173,52.316070556640625
1526569036.6780405,195,52.78759765625
1526569136.3810203,237,53.44084167480469
1526569906.968579,246,53.512332916259766
1526570353.2108421,247,53.5261344909668
1526571290.7940943,302,54.19437026977539
1526571336.5417712,321,54.40083312988281
1526571387.5653088,343,54.63484573364258
1526571765.284581,345,54.659095764160156
1526571786.8558178,354,54.76945495605469
1526571886.7011528,398,55.11292266845703
1526572418.607715,442,55.009422302246094
1526572435.167556,449,55.06178283691406
1526572536.1567717,493,55.67790985107422
1526572585.0264227,514,55.80392074584961
1526573010.798755,535,55.67258071899414
1526573036.3420432,546,55.741485595703125
1526573136.329324,591,55.7208251953125
1526573236.0526495,635,55.61812973022461
1526573285.8634937,657,55.726016998291016
1526573780.9554744,685,55.646484375
1526573786.336386,687,55.631072998046875
1526573835.87185,709,55.74322509765625
1526573886.9494874,732,55.66598129272461
1526573934.9092953,753,55.888084411621094
1526574822.096417,605,55.87221908569336
1526575248.8091173,608,55.886837005615234
1526575682.2131944,609,55.88128662109375
1526575726.7941742,610,55.87670135498047
1526575767.5720875,629,55.877685546875
1526576124.2256696,630,55.8768424987793
1526576189.062789,631,55.873809814453125
1526576217.3437088,644,55.912200927734375
1526576267.5236166,668,56.2018928527832
1526576647.396015,676,56.332679748535156
1526576717.2979054,689,56.4000358581543
1526577069.5089436,690,56.392539978027344
1526577117.3900697,713,56.317264556884766
1526577167.5042586,737,56.175960540771484
1526577604.1690521,773,56.00545883178711
1526577667.1901302,776,55.99699401855469
1526577717.7742126,800,56.182552337646484
1526577815.625583,846,56.3680305480957
1526577867.237808,870,56.55777359008789
1526578632.976762,880,56.59303283691406
1526579039.5244071,881,56.58841323852539
1526579067.25983,894,56.638572692871094
1526579450.1190434,908,56.514522552490234
1526579467.3424027,916,56.45887756347656
1526579517.252715,940,56.51997756958008
1526579952.711893,972,56.85727310180664
1526580003.0820563,973,56.87584686279297
1526580016.4437387,979,56.96331024169922
1526580065.6106188,1002,57.092185974121094
1526580616.9868925,1095,57.86861801147461
1526580666.6780257,1118,57.818416595458984
1526581126.268627,1142,57.87916946411133
1526581216.7818606,1185,57.7451057434082
1526581266.960669,1208,57.97380065917969
1526581316.778013,1231,58.00714111328125
1526581817.620296,1296,58.52848434448242
1526581866.0557344,1319,58.554325103759766
1526582015.751313,1390,59.17212677001953
1526582813.8570683,1231,57.76744842529297
1526582833.6932232,1246,57.79145812988281
1526582908.5714812,1268,58.301883697509766
1526582985.2848568,1269,58.32978439331055
1526583142.704345,1414,59.49051284790039
1526583215.0669868,1430,59.475868225097656
1526583238.8769276,1484,60.02887725830078
1526583310.5272954,1501,60.169898986816406
1526583417.385648,1569,60.60663986206055
1526583438.51013,1617,61.4819450378418
1526583588.7336795,1786,62.50688934326172
1526583738.5928624,1977,64.0965576171875
1526583804.357151,1980,64.26824188232422
1526583888.5803444,2171,66.48080444335938
1526583988.843351,2224,66.307373046875
1526584038.6531835,2337,66.32286071777344
1526584131.3063412,2401,67.59930419921875
1526584138.946749,2417,67.72591400146484
1526584188.9581242,2530,68.27141571044922
1526584238.8398204,2642,70.03584289550781
1526584338.703089,2720,70.06983184814453
1526584388.7100422,2833,70.80502319335938
1526584438.7085555,2947,72.03028106689453
1526584526.7621007,3000,72.06639862060547
1526584588.730988,3111,71.89564514160156
1526584638.7326868,3224,71.9626693725586
1526584688.6719797,3338,72.80131530761719
1526584788.716147,3419,72.52245330810547
1526584838.5028152,3532,73.69223022460938
1526584888.5705206,3645,73.86911010742188
1526585004.7613325,3763,75.06168365478516
1526585038.7326055,3840,75.21002197265625
1526585138.5886312,4066,75.52909088134766
1526585188.8556612,4180,75.98982238769531
1526585288.6000733,4260,76.24723052978516
1526585338.7425075,4374,76.4903335571289
1526585388.7427027,4456,77.01071166992188
1526585488.6038291,4681,77.20634460449219
1526585584.587788,4750,77.3216781616211
1526585688.6665208,4985,78.31353759765625
1526585738.77011,5099,79.07838439941406
1526585788.7094097,5212,78.9399185180664
1526585838.7807992,5326,78.91496276855469
1526585938.7962928,5404,78.74785614013672
1526585988.9412394,5518,78.97783660888672
1526586088.72153,5745,79.9783706665039
1526586188.8551393,5973,79.00264739990234
1526586284.1984186,6043,79.75708770751953
1526586288.801615,6053,79.69832611083984
1526586338.5418448,6166,79.67280578613281
1526586438.691366,6391,80.89302825927734
1526586488.7103996,6505,80.06890106201172
1526586687.6238542,6783,80.09544372558594
1526586838.7380083,7124,80.35530090332031
1526587038.6810994,7576,80.84210205078125
1526587188.5810845,7768,81.234375
1526587238.6684563,7880,81.35945892333984
1526587288.8885624,7994,81.43325805664062
1526587338.828802,8107,81.16033172607422
1526587388.9195194,8220,81.89605712890625
1526587538.842058,8559,82.46450805664062
1526587621.0303092,8599,83.03504180908203
1526587638.6391912,8639,82.51903533935547
1526587688.9375448,8752,82.75119018554688
1526587838.6645367,9062,83.60549926757812
1526587888.7401836,9175,84.0348129272461
1526587938.7586308,9287,83.13274383544922
1526587988.5360663,9399,82.24803161621094
1526588038.7217772,9512,82.91021728515625
1526588088.5971997,9624,82.365966796875
1526588188.9519057,9704,82.71710205078125
1526588238.9138784,9817,82.8296127319336
1526588288.6746607,9929,82.87926483154297
1526588388.565649,10154,82.7292709350586
1526588438.8197618,10267,82.74910736083984
1526588488.9491181,10381,83.11570739746094
1526588538.612518,10494,82.67525482177734
1526588588.5178084,10607,82.55845642089844
1526588638.667585,10721,82.84944915771484
1526588838.523984,11026,84.25395202636719
1526588888.6641767,11140,83.68690490722656
1526588988.5325463,11340,83.6916732788086
1526589188.8289943,11792,83.66737365722656
1526589238.6487954,11904,83.2784194946289
1526589399.8639662,12121,84.10668182373047
1526589438.8942003,12210,84.33226013183594
1526589488.7798352,12322,84.12903594970703
1526589538.899285,12434,84.08777618408203
1526589588.7242737,12547,84.36898803710938
1526589638.923802,12660,84.43693542480469
1526589788.5882592,13000,85.29349517822266
1526589938.74157,13340,85.32176971435547
1526589988.5217001,13453,85.38492584228516
1526590038.8159454,13567,86.3785400390625
1526590113.9085865,13591,86.43146514892578
1526590188.6085868,13732,85.84207916259766
1526590288.8276892,13958,85.9227523803711
1526590388.842933,14185,86.15887451171875
1526590488.9244828,14410,86.6288833618164
1526590588.791563,14634,86.2018051147461
1526590638.9431925,14748,87.09275817871094
1526590688.6394448,14861,86.79846954345703
1526590738.6851566,14975,87.31033325195312
1526590788.7297475,15087,87.15038299560547
1526590938.498612,15281,86.61205291748047
1526590988.6930065,15394,87.32391357421875
1526591088.573505,15619,87.58358001708984
1526591188.6316514,15845,87.46244812011719
1526591288.842792,16073,87.2185287475586
1526591538.7885942,16612,86.84938049316406
1526591638.5758011,16839,86.84818267822266
1526591688.5351207,16953,86.5622787475586
1526591788.670822,17034,86.53124237060547
1526591838.9824855,17148,86.93122100830078
1526591888.6989799,17261,86.76324462890625
1526591938.8775153,17375,87.1937255859375
1526591988.6963432,17486,87.62834930419922
1526592038.6766956,17599,87.56033325195312
1526592088.677449,17713,87.62386322021484
1526592138.6956809,17827,87.4659423828125
1526592188.6240036,17940,87.26187133789062
1526592238.9335854,18052,87.29730987548828
1526592438.9196494,18505,87.825439453125
1526592488.636939,18616,87.67740631103516
1526592588.8112361,18816,87.1536865234375
1526592738.533143,19007,86.72891998291016
1526592938.7608843,19460,87.13690948486328
1526592988.9434254,19573,86.69065856933594
1526593038.725292,19686,86.76039123535156
1526593088.6795864,19799,86.94285583496094
1526593188.6993477,20024,87.22956848144531
1526593238.7032187,20137,87.34980773925781
1526593288.8098378,20251,87.33065032958984
1526593338.895263,20364,87.17820739746094
1526593388.8699708,20476,87.5074462890625
1526593438.665576,20589,87.12394714355469
1526593588.5626996,20927,87.40178680419922
1526593638.7084675,21040,87.5252456665039
1526593765.1466463,21179,88.06204223632812
1526593838.758676,21319,87.71721649169922
1526593938.733594,21543,87.99314880371094
1526594038.6059341,21769,88.26750183105469
1526594138.7892492,21997,87.95770263671875
1526594188.501589,22110,88.14962005615234
1526594238.5323448,22223,88.62547302246094
1526594288.6246197,22336,88.7115249633789
1526594338.8178115,22449,88.59385681152344
1526594388.9081266,22562,88.25004577636719
1526594438.6666925,22675,88.92805480957031
1526594488.702934,22789,88.55158996582031
1526594538.890269,22900,88.28263092041016
1526594638.796272,23125,88.44387817382812
1526594738.8489676,23352,88.30580139160156
1526594788.7549622,23464,88.05873107910156
1526594916.508724,23607,88.28903198242188
1526594988.5640864,23742,88.58515167236328
1526595038.901778,23856,88.7929458618164
1526595088.6024594,23969,88.93246459960938
1526595138.8977203,24082,88.61991119384766
1526595188.881699,24194,88.53157043457031
1526595238.97464,24307,88.37125396728516
1526595288.7803235,24419,88.4384994506836
1526595338.5567496,24531,88.45820617675781
1526595388.764687,24643,88.7919921875
1526595438.855123,24757,88.82333374023438
1526595488.6676548,24870,89.47419738769531
1526595588.9545114,25097,89.5081558227539
1526595638.6246102,25209,89.21028900146484
1526595738.5113785,25436,89.55520629882812
1526595838.6880064,25662,89.70772552490234
1526595888.5937512,25774,90.36068725585938
1526595938.9370823,25886,89.82579803466797
1526595988.8157818,25999,90.54351806640625
1526596038.5036275,26112,90.3887939453125
1526596184.6032445,26294,90.64991760253906
1526596197.2034905,26295,90.63510131835938
1526596288.67435,26500,90.28455352783203
1526596338.6538444,26613,89.7326431274414
1526596388.5935416,26726,89.41339874267578
1526596438.6880782,26839,90.11062622070312
1526596488.9191258,26953,90.35673522949219
1526596588.814568,27177,90.91085052490234
1526596638.620375,27289,90.87532043457031
1526596688.8279634,27402,90.81378173828125
1526596738.5913293,27515,90.88372802734375
1526596988.833666,28082,91.70274353027344
1526597038.6116328,28195,92.26139831542969
1526597138.6032307,28419,92.61882019042969
1526597188.9837298,28533,92.98629760742188
1526597238.9195654,28646,93.11248016357422
1526597338.7991142,28872,94.0517349243164
1526597388.573814,28957,94.208984375
1526597488.7706368,29184,93.73768615722656
1526597588.9542148,29263,94.2488784790039
1526597838.537384,29826,95.986328125
1526597888.8425972,29941,95.71853637695312
1526598038.6845999,30281,96.2254867553711
1526598088.9063194,30395,96.72701263427734
1526598138.5160294,30509,96.91471862792969
1526598188.8062086,30623,96.92741394042969
1526598238.7719774,30737,96.90497589111328
1526598288.5222247,30851,97.18682098388672
1526598388.5048347,31079,97.7782211303711
1526598488.891518,31306,98.19169616699219
1526598588.9591415,31507,98.89164733886719
1526598688.684554,31735,99.2814712524414
1526598838.7097466,32076,99.69539642333984
1526598888.9492576,32190,99.80175018310547
1526599038.6326869,32530,100.38224029541016
1526599109.3893642,32544,100.39600372314453
1526599138.805674,32610,100.13853454589844
1526599188.7341053,32723,100.37779235839844
1526599288.8600304,32950,100.24151611328125
1526599338.7695084,33062,100.02503967285156
1526599488.6745517,33401,100.1884536743164
1526599538.5220802,33514,100.30438232421875
1526599638.8106225,33740,100.4872055053711
1526599788.9197419,34055,101.04444122314453
1526599838.754246,34168,101.05115509033203
1526599938.5347235,34393,101.32574462890625
1526599988.852952,34508,101.29673767089844
1526600038.936526,34622,101.44024658203125
1526600088.5101027,34736,101.60411834716797
1526600138.6170588,34848,101.65972137451172
1526600238.5929954,35076,101.78998565673828
1526600288.759478,35190,101.71068572998047
1526600338.512967,35304,101.89256286621094
1526600388.7043562,35418,101.90715026855469
1526600438.6202664,35532,101.92558288574219
1526600488.552132,35646,102.00143432617188
1526600538.7115324,35758,102.54488372802734
1526600638.708109,35983,102.15786743164062
1526600796.018992,36193,102.05734252929688
1526600838.700929,36291,102.34806823730469
1526600988.654827,36605,102.08808898925781
1526601038.5176127,36718,102.04976654052734
1526601238.6515064,37173,102.78948974609375
1526601388.9632258,37513,102.53297424316406
1526601438.821088,37624,102.56048583984375
1526601538.865772,37844,102.96904754638672
1526601588.6011896,37955,102.76228332519531
1526601688.864817,38176,103.5467529296875
1526601738.77486,38285,103.45887756347656
1526601788.7028458,38398,103.49690246582031
1526601938.74239,38729,103.39217376708984
1526601988.6624954,38842,103.31521606445312
1526602088.5409656,39063,103.80186462402344
1526602288.700051,39486,103.6052474975586
1526602438.6905255,39820,103.24942016601562
1526602488.804214,39931,103.47096252441406
1526602596.547509,40027,103.61038970947266
1526602638.60585,40119,103.95277404785156
1526602688.927781,40229,104.38737487792969
1526602738.6098397,40340,104.59127044677734
1526602788.813725,40454,105.21548461914062
1526602888.6908276,40675,104.52806091308594
1526602938.87543,40788,104.55918884277344
1526602988.75063,40900,104.4693603515625
1526603038.934683,41012,104.67713165283203
1526603088.955701,41124,104.60638427734375
1526603138.6554608,41236,104.51464080810547
1526603188.9136364,41349,104.82756042480469
1526603338.8260531,41684,105.27278137207031
1526603388.569992,41769,104.9959945678711
1526603438.6919231,41882,105.16976165771484
1526603738.732319,42555,105.3105697631836
1526603838.9058442,42778,105.80784606933594
1526603888.8355463,42891,105.5654067993164
1526603938.9574995,43004,105.6515121459961
1526603988.6331334,43115,105.84004211425781
1526604038.5995963,43225,105.8758316040039
1526604088.8041089,43337,105.26273345947266
1526604138.6334097,43448,105.13201904296875
1526604188.702489,43561,104.8138656616211
1526604238.9321554,43675,105.19109344482422
1526604288.8705766,43787,105.29872131347656
1526604397.4154158,43882,105.4639892578125
1526604438.5911303,43972,105.12959289550781
1526604488.5415483,44085,105.2813720703125
1526604538.7929676,44199,105.34922790527344
1526604588.8475392,44285,105.4480972290039
1526604638.740643,44398,105.57195281982422
1526604688.9620972,44511,105.37751007080078
1526604788.9266443,44736,105.76112365722656
1526604838.8724148,44848,105.43479919433594
1526604888.6362138,44959,105.60613250732422
1526604988.7965639,45185,105.6213150024414
1526605088.6641972,45410,105.61339569091797
1526605188.7371159,45634,105.29075622558594
1526605238.9539602,45746,105.38835906982422
1526605388.6524613,46085,105.71807861328125
1526605438.5994549,46197,105.99141693115234
1526605488.7110355,46308,105.9527359008789
1526605588.626592,46535,106.03204345703125
1526605638.8880174,46647,106.02790069580078
1526605688.6890547,46759,106.30716705322266
1526605788.637418,46955,106.51677703857422
1526605838.848147,47068,106.38288116455078
1526605888.6953943,47181,105.98914337158203
1526605938.9303482,47294,105.9451675415039
1526606038.7508335,47520,106.07352447509766
1526606088.6061106,47633,106.24663543701172
1526606196.842931,47728,106.44550323486328
1526606238.7637112,47822,106.8107681274414
1526606288.6377442,47933,106.94036865234375
1526606338.8793726,48046,106.85923767089844
1526606388.9637945,48160,106.46558380126953
1526606438.725621,48272,106.5616455078125
1526606488.8698423,48385,106.62757110595703
1526606588.6700497,48608,106.27684783935547
1526606638.8577483,48721,106.20336151123047
1526606688.5827098,48832,106.55615997314453
1526606838.779188,49172,106.17035675048828
1526606888.6354072,49284,106.0840072631836
1526606938.7720103,49397,105.5408706665039
1526607038.5457852,49595,106.00372314453125
1526607088.7790527,49708,105.93304443359375
1526607138.7656696,49820,105.27883911132812
1526607188.5863292,49932,105.49784088134766
1526607288.963919,50156,105.54627227783203
1526607388.690538,50381,105.84452819824219
1526607438.5390503,50493,105.68448638916016
1526607488.5508282,50606,105.86194610595703
1526607588.7341006,50833,105.90021514892578
1526607688.5144458,51057,105.69285583496094
1526607788.530126,51283,105.38794708251953
1526607838.7272573,51396,105.64061737060547
1526607888.878331,51509,105.66199493408203
1526608088.774271,51810,105.3178939819336
1526608288.9549353,52235,105.47821807861328
1526608338.5649395,52348,105.41901397705078
1526608388.8143353,52462,105.3306884765625
1526608438.5326166,52575,105.34345245361328
1526608488.801786,52689,105.5632095336914
1526608588.6003573,52913,105.8477783203125
1526608638.8255105,53022,106.11747741699219
1526608788.8410282,53359,105.97806549072266
1526608838.634451,53470,105.98155212402344
1526608938.8741193,53697,105.6611328125
1526609038.8171885,53923,105.96822357177734
1526609088.861065,54036,105.94316864013672
1526609238.7642171,54375,106.10708618164062
1526609338.65971,54601,105.8936996459961
1526609388.6779952,54686,105.75265502929688
1526609438.7988665,54797,105.86001586914062
1526609538.7213142,55022,105.93572998046875
1526609588.5620804,55135,105.6864013671875
1526609638.5550146,55247,105.49420166015625
1526609688.6888542,55360,105.24403381347656
1526609797.1785529,55456,105.616943359375
1526609838.5318494,55550,106.2600326538086
1526609888.9494421,55664,106.66007995605469
1526609938.9847953,55777,106.4589614868164
1526609988.795694,55888,106.37722778320312
1526610188.8791764,56339,105.79179382324219
1526610238.8312993,56451,106.08052825927734
1526610338.9421048,56673,105.91192626953125
1526610438.8295658,56899,105.79007720947266
1526610488.5303977,57010,106.18289184570312
1526610538.5809927,57123,106.15222930908203
1526610588.7049775,57212,106.46125030517578
1526610638.549647,57324,106.93009948730469
1526610688.644572,57437,106.17484283447266
1526610738.7420692,57549,106.59007263183594
1526610788.5828176,57659,106.68450164794922
1526610838.8665082,57772,106.80558013916016
1526610938.920157,57996,106.8979721069336
1526610988.9143727,58109,107.01687622070312
1526611038.7279608,58220,107.13441467285156
1526611088.7498007,58332,107.16910552978516
1526611138.9091783,58445,106.83160400390625
1526611238.990346,58669,107.41850280761719
1526611288.5867968,58780,107.22962951660156
1526611338.5526986,58891,107.03321075439453
1526611438.545594,59117,107.40840148925781
1526611488.658692,59230,107.15286254882812
1526611596.1477103,59326,107.21073913574219
1526611638.847504,59421,107.19956970214844
1526611688.5130527,59532,106.73455810546875
1526611738.873311,59646,106.86910247802734
1526611788.920635,59735,107.16303253173828
1526611838.8536212,59847,107.01250457763672
1526611888.9705722,59960,107.12806701660156
1526612038.7253993,60296,107.3524169921875
1526612138.8711674,60522,107.62964630126953
1526612238.8625007,60744,107.68121337890625
1526612388.886061,61079,107.8798828125
1526612438.8382823,61192,107.81747436523438
1526612488.8741724,61304,108.19789123535156
1526612538.8504117,61416,108.20719909667969
1526612588.6676219,61528,108.3307113647461
1526612638.598382,61641,108.29517364501953
1526612688.7647996,61754,108.24932098388672
1526612738.5872831,61864,108.00636291503906
1526612788.5055816,61977,107.73487091064453
1526612838.638973,62090,107.9449462890625
1526612888.95934,62204,107.7074203491211
1526612938.8191295,62317,107.92717742919922
1526612989.0931356,62403,107.83615112304688
1526613138.6812253,62742,107.53570556640625
1526613188.9201002,62856,107.5958251953125
1526613238.9613583,62969,107.41646575927734
1526613397.5558643,63175,107.51698303222656
1526613438.881058,63266,107.56084442138672
1526613538.7449892,63490,107.80291748046875
1526613589.2479098,63603,107.67631530761719
1526613638.759629,63715,107.6307373046875
1526613688.7253945,63827,107.41162872314453
1526613738.9032068,63940,107.6344985961914
1526613788.753169,64053,107.20875549316406
1526613938.7058759,64389,107.06958770751953
1526613988.516113,64502,107.21064758300781
1526614038.9469879,64616,107.29618835449219
1526614238.6186228,65038,107.38070678710938
1526614288.7108095,65151,107.28626251220703
1526614388.8423173,65376,107.48944854736328
1526614438.516131,65487,107.41989135742188
1526614488.6797228,65598,107.46595001220703
1526614538.7512844,65711,107.46870422363281
1526614638.653361,65934,107.22911834716797
1526614738.5736923,66154,107.2548828125
1526614788.8344765,66267,107.07813262939453
1526614838.5807338,66380,107.13003540039062
1526614938.6248615,66606,106.98020935058594
1526614988.715781,66719,107.03996276855469
1526615038.5756524,66831,106.90611267089844
1526615088.7912655,66945,107.07466888427734
1526615196.9173558,67041,107.5174789428711
1526615238.77825,67136,107.80609893798828
1526615288.7928371,67249,107.84580993652344
1526615338.8539045,67362,108.26703643798828
1526615488.7054384,67677,108.26970672607422
1526615538.9411664,67790,107.9236068725586
1526615638.728962,68014,108.10250091552734
1526615738.697282,68240,108.00853729248047
1526615788.6707458,68352,108.2327880859375
1526615838.6380253,68464,107.7648696899414
1526615888.5789902,68576,107.69910430908203
1526615988.8625283,68801,107.7439956665039
1526616038.686524,68914,107.58503723144531
1526616088.956679,69024,107.52854919433594
1526616138.7917244,69136,107.58067321777344
1526616188.520932,69249,107.5838394165039
1526616238.8723643,69362,107.51171875
1526616288.9240785,69475,107.23388671875
1526616338.693705,69588,107.28230285644531
1526616488.9378767,69924,107.76172637939453
1526616538.7597222,70036,107.71186828613281
1526616638.7956603,70234,107.69633483886719
1526616688.6207628,70346,107.6162338256836
1526616738.8184762,70459,107.6924057006836
1526616788.7403529,70571,107.59730529785156
1526616888.8888962,70796,108.03976440429688
1526617038.813539,70985,107.98570251464844
1526617088.7392535,71097,107.96206665039062
1526617138.6607664,71209,107.90074920654297
1526617188.8208096,71322,107.80831146240234
1526617238.9226282,71434,108.00836181640625
1526617288.5304897,71546,108.07674407958984
1526617338.531898,71658,108.4151382446289
1526617388.8291585,71771,108.20110321044922
1526617488.7675722,71996,108.7114486694336
1526617538.765379,72108,108.62110900878906
1526617588.9794698,72222,108.70003509521484
1526617688.870153,72446,108.44158172607422
1526617788.586778,72645,108.43912506103516
1526617838.8235083,72758,108.4060287475586
1526617888.941726,72871,108.17427062988281
1526617938.7566845,72983,107.96420288085938
1526617988.7993789,73095,107.88577270507812
1526618038.624106,73206,107.89285278320312
1526618138.605685,73429,108.01762390136719
1526618188.5611475,73542,108.02843475341797
1526618238.8248,73656,108.17598724365234
1526618338.696878,73879,107.78112030029297
1526618388.602815,73991,107.4629135131836
1526618488.7793841,74215,107.5073013305664
1526618638.9359596,74553,107.84989166259766
1526618797.0711877,74763,107.83590698242188
1526618838.9030714,74857,107.94474792480469
1526618888.8123066,74969,107.86666107177734
1526619038.8007143,75276,108.33509826660156
1526619088.6984863,75389,108.22325897216797
1526619188.5397868,75613,108.20563507080078
1526619238.651701,75726,108.22999572753906
1526619338.5526567,75950,108.04786682128906
1526619388.5552812,76063,107.80201721191406
1526619438.8666143,76176,107.6732406616211
1526619538.9421766,76399,107.75304412841797
1526619588.6588204,76511,107.58712768554688
1526619738.747132,76848,107.44622039794922
1526619788.861163,76960,107.6386489868164
1526619888.7660613,77185,107.35565948486328
1526619938.639719,77297,107.5108413696289
1526619988.6707578,77409,107.4540023803711
1526620038.5907664,77522,107.01270294189453
1526620138.8003707,77748,107.35807037353516
1526620188.7288475,77833,107.3967056274414
1526620238.5307584,77946,107.17597961425781
1526620288.4967508,78058,107.32586669921875
1526620388.9355822,78283,107.6943588256836
1526620488.8136122,78508,107.387939453125
1526620638.7451444,78697,107.6256103515625
1526620688.71727,78810,107.72384643554688
1526620738.7734249,78922,107.88444519042969
1526620788.9374588,79035,107.85850524902344
1526620838.808475,79148,107.88097381591797
1526621038.73811,79600,108.25733184814453
1526621088.890401,79713,108.28324127197266
1526621138.5500596,79823,108.11058807373047
1526621188.673315,79936,107.83789825439453
1526621338.924934,80275,107.91133880615234
1526621388.9651093,80361,107.94406127929688
1526621438.5619447,80472,107.97248077392578
1526621488.6476436,80585,108.27594757080078
1526621538.5964334,80697,108.41267395019531
1526621638.5647957,80922,108.4790267944336
1526621688.8803856,81034,108.5707015991211
1526621738.6825528,81147,108.41793823242188
1526621788.5963793,81260,108.15619659423828
1526621888.9519691,81486,108.1865005493164
1526621938.9413402,81598,108.2998046875
1526621988.7027164,81709,108.22135162353516
1526622038.9032228,81822,108.47035217285156
1526622088.7785518,81934,108.2633056640625
1526622138.638402,82047,108.2519302368164
1526622188.6771486,82161,108.13738250732422
1526622288.5814188,82386,107.94184875488281
1526622396.1215305,82482,107.86815643310547
1526622438.7351716,82578,107.91539764404297
1526622538.5820992,82803,107.97722625732422
1526622588.5651226,82889,108.05026245117188
1526622688.7703762,83116,107.6855697631836
1526622738.5901632,83229,107.7716064453125
1526622938.855635,83678,107.4569091796875
1526622988.663665,83790,107.52693939208984
1526623088.554235,84015,107.56822967529297
1526623138.6416523,84128,107.6337890625
1526623188.6266901,84241,107.64826202392578
1526623238.7671695,84354,107.59549713134766
1526623288.558597,84466,107.57356262207031
1526623338.9581945,84579,107.51527404785156
1526623388.6777484,84691,107.82477569580078
1526623488.822071,84917,107.51448059082031
1526623538.617673,85029,107.7352523803711
1526623588.7137516,85142,107.5643539428711
1526623638.9156733,85254,107.41893005371094
1526623738.632541,85480,107.61711883544922
1526623788.895674,85565,107.67841339111328
1526623838.8356655,85678,107.68729400634766
1526623888.5767379,85790,107.65540313720703
1526623938.832181,85901,107.88821411132812
1526623988.6699243,86012,108.1119155883789
1526624338.7183688,86651,108.49761962890625
1526624388.5098937,86764,108.44381713867188
1526624438.7317197,86878,108.3609848022461
1526624488.9771016,86992,108.57734680175781
1526624538.5321138,87102,108.70973205566406
1526624738.8463478,87549,108.49083709716797
1526624888.5460804,87885,108.7541732788086
1526624938.5962331,87998,108.8204345703125
1526625038.814346,88195,109.0057144165039
1526625188.8677096,88533,109.0582275390625
1526625238.7370408,88646,109.12428283691406
1526625338.5937667,88869,108.9213638305664
1526625388.7835636,88983,109.00005340576172
1526625438.7305553,89096,108.94720458984375
1526625488.916677,89209,109.16191864013672
1526625588.6394389,89432,109.23785400390625
1526625638.5388358,89545,109.1344985961914
1526625688.9358776,89658,108.86774444580078
1526625738.896371,89771,109.06217956542969
1526625788.7429948,89884,109.05690002441406
1526625838.7263765,89997,108.78326416015625
1526625888.7795522,90108,108.8189697265625
1526625996.6618345,90204,109.05548095703125
1526626038.94272,90298,108.86344146728516
1526626138.8074918,90524,108.96121215820312
1526626188.8530164,90610,108.90777587890625
1526626288.6756637,90836,108.59269714355469
1526626388.9374993,91063,108.55632781982422
1526626438.8306413,91176,108.55443572998047
1526626538.8083494,91396,108.65121459960938
1526626638.7130973,91620,108.60001373291016
1526626688.6195674,91733,108.33658599853516
1526626738.7099357,91845,108.61292266845703
1526626788.7608643,91958,108.54268646240234
1526626938.7959414,92298,108.77723693847656
1526626988.577738,92409,108.69154357910156
1526627038.6884553,92521,108.64435577392578
1526627088.8944292,92635,108.58548736572266
1526627188.9722476,92862,108.5656509399414
1526627238.6687717,92974,108.70653533935547
1526627338.7973952,93198,109.04694366455078
1526627388.6166084,93284,108.9102554321289
1526627638.6145785,93845,109.06781768798828
1526627688.6500292,93958,109.1303482055664
1526627838.823735,94152,108.87516784667969
1526627888.9720523,94263,108.91170501708984
1526627988.9163501,94487,108.3255386352539
1526628038.723051,94600,107.98521423339844
1526628088.808732,94714,108.03324127197266
1526628138.5749445,94825,107.95285034179688
1526628238.6950042,95052,108.04120635986328
1526628288.5355961,95163,108.06610107421875
1526628338.5284142,95275,107.95594787597656
1526628438.6037335,95500,108.04134368896484
1526628488.5924845,95614,108.39949035644531
1526628538.7674148,95728,108.53165435791016
1526628588.8302937,95814,108.23381805419922
1526628688.517885,96036,108.14845275878906
1526628738.7778785,96149,108.26746368408203
1526628838.7590654,96374,108.25877380371094
1526628988.8710086,96708,108.47635650634766
1526629088.7300174,96933,108.19017028808594
1526629138.5213761,97044,108.2397232055664
1526629188.5809588,97156,108.51127624511719
1526629238.737042,97268,108.29351043701172
1526629338.8538144,97494,108.18091583251953
1526629438.854712,97719,108.25701904296875
1526629488.7086937,97830,108.41655731201172
1526629596.5802448,97926,108.06425476074219
1526629638.632309,98019,107.90975189208984
1526629688.796149,98133,108.25035858154297
1526629738.7364314,98246,108.50646209716797
1526629788.8381803,98332,108.46577453613281
1526629838.7415807,98443,108.25090789794922
1526629888.7521224,98556,108.16334533691406
1526630038.8199458,98893,108.01255798339844
1526630088.8690305,99003,107.87154388427734
1526630138.8094609,99115,107.99775695800781
1526630388.608039,99680,108.18083953857422
1526630438.9527066,99794,108.54285430908203
1526630488.7984285,99907,108.5491943359375
1526630538.6048377,100019,108.4615249633789
1526630638.8348138,100244,108.7466049194336
1526630688.628902,100356,108.47309875488281
1526630738.6104236,100469,108.43187713623047
1526630788.9171946,100582,108.48184204101562
1526630838.5274286,100693,108.5322265625
1526631088.8851092,101228,108.4166488647461
1526631138.6797867,101339,108.29365539550781
1526631188.6137698,101451,108.40611267089844
1526631238.788824,101564,108.34652709960938
1526631288.7639112,101677,108.47882080078125
1526631396.7442243,101773,108.54768371582031
1526631488.8242567,101981,108.82321166992188
1526631538.6677752,102091,108.87631225585938
1526631588.611365,102203,108.83910369873047
1526631638.5144503,102316,108.64727783203125
1526631688.6800847,102430,108.82186126708984
1526631738.831395,102542,108.79788208007812
1526631788.8428466,102654,108.63672637939453
1526631838.9400616,102767,108.57298278808594
1526631888.7149282,102877,108.77259826660156
1526631988.8498037,103102,108.70426940917969
1526632038.7256088,103214,108.87016296386719
1526632088.8011882,103326,108.78181457519531
1526632138.5968409,103439,108.9425048828125
1526632188.6820683,103524,108.96208953857422
1526632238.8078284,103638,108.9124755859375
1526632288.8524024,103751,109.1633529663086
1526632388.547452,103975,109.59349822998047
1526632488.5659678,104199,109.61939239501953
1526632588.5146317,104423,109.6634292602539
1526632638.7482874,104537,109.57085418701172
1526632688.801478,104650,109.43648529052734
1526632788.7011476,104876,109.2996826171875
1526632888.7390964,105101,109.01949310302734
1526632938.5327628,105214,108.69805145263672
1526633038.576647,105440,108.49716186523438
1526633197.4417562,105648,108.43675231933594
1526633238.8930173,105741,108.52405548095703
1526633288.505322,105853,108.67424774169922
1526633388.7478657,106055,108.41635131835938
1526633538.8630235,106392,108.57893371582031
1526633588.8136961,106505,108.52466583251953
1526633738.7103624,106838,108.63428497314453
1526633838.6859348,107063,108.70916748046875
1526633988.6216307,107401,109.11166381835938
1526634138.518603,107739,109.3118896484375
1526634188.6338985,107852,109.42052459716797
1526634238.597642,107965,109.5995864868164
1526634288.9256084,108078,109.28262329101562
1526634338.7541795,108191,109.12908172607422
1526634388.7658224,108303,109.1390151977539
1526634438.523468,108415,109.13180541992188
1526634488.6722565,108528,108.97815704345703
1526634538.696844,108639,109.16522979736328
1526634588.650915,108726,109.04228973388672
1526634688.9716814,108953,109.26045227050781
1526634738.7807143,109064,109.23098754882812
1526634788.5170155,109176,109.38371276855469
1526634997.3269868,109494,109.4669189453125
1526635038.5941155,109587,109.60358428955078
1526635138.616677,109811,109.72166442871094
1526635188.9239511,109925,109.80819702148438
1526635238.7794878,110038,110.08280181884766
1526635288.6876304,110150,109.80255889892578
1526635388.6111956,110376,109.90015411376953
1526635538.7115843,110713,109.7624282836914
1526635588.9375072,110825,109.76261901855469
1526635638.5425944,110937,109.84603881835938
1526635688.6135793,111049,109.7056655883789
1526635738.6372097,111162,109.56000518798828
1526635788.5800455,111250,109.47542572021484
1526635838.8551457,111364,109.43106079101562
1526635888.9641373,111478,109.3948745727539
1526635938.6045384,111590,109.34971618652344
1526635988.9611773,111703,109.45054626464844
1526636038.703644,111815,109.30422973632812
1526636088.8075862,111928,109.25143432617188
1526636138.856729,112040,109.15666198730469
1526636188.7216597,112152,109.02059173583984
1526636288.7402759,112375,108.7528305053711
1526636338.808561,112487,108.86779022216797
1526636388.813514,112600,108.87066650390625
1526636438.6750462,112713,109.04769897460938
1526636538.5378268,112938,109.14905548095703
1526636588.9112763,113051,109.15451049804688
1526636838.5498075,113463,108.9868392944336
1526636988.8063953,113774,109.10356903076172
1526637138.6548934,114109,109.11439514160156
1526637188.7570477,114221,109.03800964355469
1526637238.6620474,114333,109.06684112548828
1526637288.9809465,114444,108.93475341796875
1526637388.6295745,114668,109.07058715820312
1526637438.675902,114780,108.82254791259766
1526637488.7670662,114892,108.84484100341797
1526637538.6642013,115004,108.84901428222656
1526637588.511742,115117,108.88980865478516
1526637688.897369,115343,109.25299072265625
1526637738.5915532,115454,109.41816711425781
1526637788.805676,115568,109.36866760253906
1526637838.6366467,115680,109.45037078857422
1526637888.8293476,115793,109.41203308105469
1526637938.5769525,115902,109.4537582397461
1526637988.7161136,116016,109.55717468261719
1526638038.8365269,116129,109.76490020751953
1526638088.8889325,116242,109.77484130859375
1526638138.6149454,116355,109.63643646240234
1526638188.8630297,116440,109.72650146484375
1526638288.7728615,116665,109.90241241455078
1526638338.5697935,116777,110.0888671875
1526638439.2808335,117003,110.0307846069336
1526638488.7108538,117115,110.14278411865234
1526638596.6804156,117211,110.11261749267578
1526638688.9495616,117418,109.90894317626953
1526638738.5716662,117529,109.84000396728516
1526638788.7423947,117641,109.9054946899414
1526638838.8615787,117754,109.90641021728516
1526638888.627747,117866,109.82595825195312
1526638938.8417926,117979,109.730712890625
1526639138.7918696,118428,109.51525115966797
1526639238.6790545,118654,109.4842300415039
1526639388.6031556,118962,109.36119842529297
1526639438.9524906,119076,109.3360366821289
1526639538.8959773,119300,109.5359878540039
1526639588.5236342,119411,109.43634033203125
1526639638.9587092,119523,109.29357147216797
1526639738.5313165,119746,109.13462829589844
1526639788.8131838,119859,108.86373138427734
1526639838.8818889,119970,108.78982543945312
1526639888.7058651,120081,108.88798522949219
1526639938.6031287,120194,108.81787872314453
1526639988.9226856,120307,108.86011505126953
1526640038.7914107,120419,108.73320007324219
1526640088.581036,120531,108.65174865722656
1526640138.8432798,120643,108.79902648925781
1526640188.8661537,120756,108.50772094726562
1526640288.5176992,120982,108.56484985351562
1526640397.3905087,121079,108.7088394165039
1526640438.592958,121172,108.68150329589844
1526640538.9582083,121396,108.77914428710938
1526640588.697902,121481,108.7894287109375
1526640638.6026337,121593,108.93631744384766
1526640688.688413,121705,109.0304946899414
1526640738.6913602,121817,109.10762786865234
1526640788.5861137,121929,109.19043731689453
1526640888.7786438,122154,109.37384033203125
1526640938.965999,122266,109.36897277832031
1526640988.9118378,122379,109.4399642944336
1526641038.6517994,122490,109.1794662475586
1526641088.911961,122602,109.04719543457031
1526641138.8359294,122715,109.06928253173828
1526641188.7208138,122826,108.97368621826172
1526641288.8076975,123050,109.10094451904297
1526641338.6626222,123163,109.1535415649414
1526641388.9693735,123277,108.95846557617188
1526641438.7657554,123390,108.98029327392578
1526641488.9768763,123504,109.11674499511719
1526641538.8417826,123616,109.25689697265625
1526641588.9100409,123728,109.43232727050781
1526641638.5715292,123839,109.4754409790039
1526641788.6932786,124151,109.04334259033203
1526641838.9262984,124263,109.16902923583984
1526641938.946155,124488,109.47687530517578
1526642196.1685226,124923,109.34556579589844
1526642238.730701,125019,109.3108139038086
1526642338.6962125,125245,109.0924301147461
1526642388.776307,125358,109.05633544921875
1526642438.8878534,125470,109.23005676269531
1526642538.5915518,125695,109.38273620605469
1526642638.7875686,125921,109.49103546142578
1526642688.8189878,126031,109.48180389404297
1526642738.9044464,126142,109.36443328857422
1526642838.791993,126367,109.33438873291016
1526642888.8736734,126480,109.33194732666016
1526642938.6458051,126592,108.9937744140625
1526642988.521598,126679,109.08016204833984
1526643088.521084,126905,109.39701080322266
1526643138.7402666,127018,109.19316101074219
1526643188.6835003,127129,109.24687194824219
1526643238.970597,127241,109.23393249511719
1526643288.783153,127353,109.28478240966797
1526643388.5121996,127580,109.2044906616211
1526643438.5521765,127693,109.33183288574219
1526643488.5548165,127804,109.29977416992188
1526643588.5356379,128028,109.48966979980469
1526643638.643959,128142,109.64169311523438
1526643788.906125,128482,109.82150268554688
1526643888.967347,128707,110.03675842285156
1526643996.4367492,128802,110.06549835205078
1526644088.9439383,129010,109.97542572021484
1526644138.677217,129121,109.80451965332031
1526644188.5491166,129207,109.8642807006836
1526644238.880695,129320,109.71981811523438
1526644288.9065642,129433,109.71926879882812
1526644338.6437473,129545,109.92007446289062
1526644388.897447,129657,109.90143585205078
1526644538.7973983,129993,109.87127685546875
1526644588.8729315,130106,109.8936767578125
1526644638.8171988,130218,109.81974792480469
1526644688.6452081,130330,109.60057830810547
1526644738.573244,130443,109.70618438720703
1526644788.6400778,130555,109.72663116455078
1526644838.7102659,130669,109.48191833496094
1526644938.7758636,130894,109.62503814697266
1526644988.6655877,131007,109.67575073242188
1526645038.5794482,131120,109.79100036621094
1526645088.661403,131233,109.73118591308594
1526645138.8343582,131347,109.74811553955078
1526645188.6682904,131458,109.87889862060547
1526645338.6866062,131797,109.6530990600586
1526645438.7560914,131997,109.62916564941406
1526645488.796008,132108,109.79438781738281
1526645538.577363,132220,109.85101318359375
1526645588.6783824,132334,109.85487365722656
1526645638.8291671,132447,109.8651123046875
1526645688.6884222,132559,109.91929626464844
1526645797.0848918,132654,110.003662109375
1526645838.8601408,132747,109.95806884765625
1526645888.701026,132859,109.98204803466797
1526645938.6942403,132972,109.96337890625
1526646088.8092082,133310,109.70690155029297
1526646138.6987824,133422,109.73466491699219
1526646288.8496146,133757,109.53877258300781
1526646338.5954924,133867,109.3191909790039
1526646438.89675,134093,109.56918334960938
1526646488.7870169,134204,109.6108627319336
1526646538.9502585,134318,109.60700988769531
1526646638.7661963,134515,109.83071899414062
1526646688.8204143,134629,109.94258880615234
1526646738.7162294,134742,109.88584899902344
1526646838.917173,134968,109.90730285644531
1526646888.5970678,135079,109.84288024902344
1526646938.4989533,135192,109.82608795166016
1526647038.6328514,135417,109.93905639648438
1526647088.920458,135531,109.91024780273438
1526647138.7279918,135641,109.85809326171875
1526647238.503194,135866,109.94001770019531
1526647288.6785839,135978,109.81816101074219
1526647338.8703198,136091,109.83441162109375
1526647438.5758545,136315,109.89627838134766
1526647488.795687,136427,109.7902603149414
1526647638.5849316,136618,109.93830108642578
1526647688.8052542,136732,109.87409973144531
1526647738.622463,136844,109.8902359008789
1526647788.8850234,136929,109.8026351928711
1526647838.6229036,137042,109.7726058959961
1526647888.5796971,137154,109.66566467285156
1526647988.919004,137381,109.68924713134766
1526648038.5580068,137492,109.62030792236328
1526648188.685732,137828,109.41047668457031
1526648288.8244855,138052,109.39060974121094
1526648438.5867128,138390,109.61202239990234
1526648638.923927,138839,109.60598754882812
1526648888.7947228,139401,109.51698303222656
1526649038.6188025,139713,109.58546447753906
1526649088.733416,139825,109.46693420410156
1526649138.568668,139937,109.59087371826172
1526649188.557115,140050,109.50367736816406
1526649238.896501,140164,109.73039245605469
1526649288.610498,140277,109.6790771484375
1526649438.567274,140466,109.62796783447266
1526649488.5720284,140579,109.45746612548828
1526649588.9908178,140805,109.64270782470703
1526649638.8605797,140918,109.41378784179688
1526649738.8193502,141142,109.44320678710938
1526649788.9578688,141255,109.3995361328125
1526649838.5925345,141366,109.41462707519531
1526649888.889118,141478,109.44749450683594
1526649988.8526227,141701,109.35576629638672
1526650038.8924813,141814,109.38700866699219
1526650088.6680794,141927,109.45079803466797
1526650138.5452247,142040,109.4498062133789
1526650188.927396,142127,109.40647888183594
1526650238.6400852,142238,109.53958129882812
1526650288.6739078,142351,109.6720962524414
1526650338.675148,142464,109.66979217529297
1526650388.491621,142577,109.56356811523438
1526650438.5722253,142690,109.59393310546875
1526650488.993103,142803,109.55786895751953
1526650588.8810427,143026,109.69571685791016
1526650638.7680907,143139,109.49957275390625
1526650738.621528,143365,109.67777252197266
1526650888.9231517,143703,109.30081176757812
1526650988.761223,143929,109.28864288330078
1526651238.558291,144341,109.46723175048828
1526651288.6965246,144453,109.41962432861328
1526651338.8432634,144566,109.4447021484375
1526651388.542481,144651,109.35765075683594
1526651488.7241797,144876,109.47954559326172


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle45-750-200-PGnn_full_lml.csv <==
Wall time,Step,Value
1526566521.2240558,6,-47958.9765625
1526566936.0365348,7,-47531.140625
1526567405.6901355,28,-42561.6953125
1526567915.4037795,71,-36454.87109375
1526568357.841921,74,-36110.84765625
1526568875.671398,143,-31157.619140625
1526569511.0143254,243,-27455.845703125
1526569903.5041592,245,-27401.412109375
1526570349.756614,246,-27344.427734375
1526570740.9300444,252,-27212.04296875
1526571223.584918,300,-26050.453125
1526571762.1929107,344,-25198.478515625
1526572360.9016774,440,-23434.095703125
1526573007.5014198,534,-22451.53515625
1526573720.457132,683,-20783.46875
1526575242.6965036,607,-21558.9609375
1526575679.742227,608,-21584.890625
1526576120.5791862,629,-21266.931640625
1526576643.645478,675,-21020.337890625
1526577066.7050526,689,-20838.888671875
1526577600.8158934,772,-20130.287109375
1526578240.0787072,876,-19392.291015625
1526578630.1683016,879,-19459.294921875
1526579035.9498746,880,-19377.603515625
1526579447.2914488,907,-19283.068359375
1526579949.3519871,971,-18773.068359375
1526580473.576546,1027,-18624.31640625
1526581063.5857427,1140,-18122.49609375
1526581724.0298634,1252,-17601.1015625
1526582439.6764991,1419,-16871.96484375
1526582907.6104748,1267,-17592.984375
1526582984.511417,1268,-17606.798828125
1526583126.7881608,1408,-17042.26953125
1526583214.3760006,1429,-16968.990234375
1526583309.8532808,1500,-16671.046875
1526583416.7172651,1568,-16412.1640625
1526583533.2596302,1687,-16127.58984375
1526583662.3653638,1806,-15940.728515625
1526583803.6875217,1979,-15358.7568359375
1526583959.0837948,2185,-15125.36328125
1526584130.6536088,2400,-14924.861328125
1526584319.689514,2678,-14433.5556640625
1526584526.0247416,2999,-14312.7314453125
1526584753.5910692,3340,-14057.3203125
1526585004.095325,3762,-13677.27734375
1526585279.4779334,4240,-13567.6767578125
1526585583.9487367,4749,-13398.4599609375
1526585917.594663,5358,-13213.6826171875
1526586283.503891,6042,-13177.8388671875
1526586686.9608302,6782,-12845.9921875
1526587131.8472319,7641,-12808.1357421875
1526587620.386129,8598,-13022.3671875
1526588157.6380284,9634,-12762.2998046875
1526588748.5238783,10823,-12797.173828125
1526589399.2209551,12120,-12533.93359375
1526590113.2618878,13590,-12771.7509765625
1526590900.258641,15194,-12605.3603515625
1526591764.727932,16981,-12575.9892578125
1526592717.0414913,18959,-12196.5341796875
1526593764.330771,21178,-12684.615234375
1526594915.778782,23606,-12179.7470703125
1526596183.9026055,26293,-12374.703125
1526597576.899901,29237,-11986.677734375
1526599108.7499468,32543,-11989.240234375
1526600795.385972,36192,-11613.107421875
1526602595.9129786,40026,-11839.7412109375
1526604396.7203903,43881,-11881.970703125
1526606196.1891015,47727,-11939.005859375
1526607995.851691,51601,-11709.212890625
1526609796.4722257,55455,-11492.109375
1526611595.4559512,59325,-11554.146484375
1526613396.807677,63174,-11201.2392578125
1526615196.265785,67040,-11503.869140625
1526616995.6950238,70889,-11520.552734375
1526618796.4010816,74762,-11761.3583984375
1526620596.9537332,78603,-11410.7041015625
1526622395.4303765,82481,-11379.4189453125
1526624195.8177986,86332,-11324.6669921875
1526625995.9618506,90203,-11336.37109375
1526627795.0337005,94054,-11615.759765625
1526629595.8739746,97925,-11450.787109375
1526631396.1087618,101772,-11144.1611328125
1526633196.8153224,105647,-11389.1806640625
1526634996.6626139,109493,-11333.994140625
1526636795.8840477,113369,-11447.4013671875
1526638596.0110343,117210,-11156.822265625
1526640396.718716,121078,-11214.1708984375
1526642195.4900587,124922,-11282.134765625
1526643995.7331212,128801,-11349.8955078125
1526645796.4156554,132653,-11105.3525390625
1526647595.4742892,136522,-11074.5322265625
1526649396.146836,140373,-11175.3349609375
1526651195.986746,144246,-11371.6103515625


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle45-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566155.4941401,6,0.271699994802475
1526566575.1477616,7,0.2669999897480011
1526566993.3976429,8,0.25360000133514404
1526567461.340734,29,0.2363000065088272
1526567978.6540685,72,0.21389999985694885
1526568928.419955,144,0.18799999356269836
1526569964.3241339,246,0.1648000031709671
1526571287.5788484,301,0.15610000491142273
1526572415.1884475,441,0.1324000060558319
1526573777.4243913,684,0.10920000076293945
1526574881.1342432,607,0.10750000178813934
1526575308.1632643,608,0.10920000076293945
1526575723.7518005,609,0.10809999704360962
1526576185.99836,630,0.11100000143051147
1526576689.279947,676,0.10480000078678131
1526577658.796795,773,0.1031000018119812
1526578675.988801,880,0.09570000320672989
1526579999.9113426,972,0.09489999711513519
1526581123.000466,1141,0.08569999784231186
1526582813.1957777,1230,0.08550000190734863
1526582833.0632803,1245,0.08420000225305557
1526582920.4222322,1268,0.08219999819993973
1526582996.5824513,1269,0.08179999887943268
1526583140.1823397,1409,0.08290000259876251
1526583322.518313,1501,0.07660000026226044
1526583545.3713086,1688,0.07100000232458115
1526583971.8714724,2186,0.06530000269412994
1526584538.7602828,3000,0.053199999034404755
1526585360.9915187,4394,0.04820000007748604
1526586559.4869018,6639,0.042899999767541885
1526587759.8868036,8885,0.04170000180602074
1526588959.9185607,11275,0.040300000458955765
1526590159.9676044,13668,0.04010000079870224
1526591360.2205145,16207,0.03750000149011612
1526592559.4023488,18750,0.03889999911189079
1526593777.1177588,21179,0.043299999088048935
1526594959.8951998,23677,0.04019999876618385
1526596196.536957,26294,0.042899999767541885
1526597360.1407201,28893,0.04800000041723251
1526598559.7732172,31441,0.041099999099969864
1526599759.247101,33989,0.03849999979138374
1526600958.95855,36539,0.03590000048279762
1526602160.1633933,39197,0.039900001138448715
1526603359.7099264,41705,0.03519999980926514
1526604560.1118464,44220,0.042100001126527786
1526605759.9540808,46890,0.03400000184774399
1526606959.725177,49418,0.03849999979138374
1526608159.7587035,51944,0.037300001829862595
1526609359.7228112,54621,0.036400001496076584
1526610558.3244517,57144,0.04490000009536743
1526611758.1628253,59666,0.03579999879002571
1526612959.0304193,62337,0.03779999911785126
1526614159.6562293,64860,0.04699999839067459
1526615358.5460396,67383,0.03460000082850456
1526616559.6112032,70057,0.041999999433755875
1526617758.5592382,72578,0.03539999946951866
1526618960.579145,75101,0.06629999727010727
1526620160.3184621,77769,0.03610000014305115
1526621360.2243133,80296,0.0333000011742115
1526622559.8062944,82824,0.03739999979734421
1526623759.9120817,85501,0.03440000116825104
1526624960.4947462,88019,0.04320000112056732
1526626159.651871,90545,0.03449999913573265
1526627359.6826632,93219,0.040300000458955765
1526628559.994719,95749,0.04690000042319298
1526629760.052555,98267,0.03519999980926514
1526630960.2524443,100938,0.03370000049471855
1526632160.3472228,103460,0.050700001418590546
1526633358.566718,105987,0.034299999475479126
1526634559.0766435,108660,0.03519999980926514
1526635758.838708,111183,0.03709999844431877
1526636959.8567328,113709,0.03759999945759773
1526638160.1538732,116376,0.04309999942779541
1526639361.2206597,118900,0.03440000116825104
1526640560.3163435,121417,0.03999999910593033
1526641760.365856,124087,0.03620000183582306
1526642958.5307906,126612,0.03579999879002571
1526644159.6726766,129142,0.04899999871850014
1526645359.3554552,131818,0.0357000008225441
1526646559.7182257,134338,0.04179999977350235
1526647760.4630363,136865,0.03530000150203705
1526648959.7096214,139535,0.04520000144839287
1526650160.108594,142062,0.04410000145435333
1526651359.4476614,144587,0.03709999844431877


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle5-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566986.9100494,9,5.08558464050293
1526567409.5926287,34,5.330316543579102
1526567468.3562434,35,5.340100288391113
1526567535.8228898,65,5.649770259857178
1526567981.1274934,74,5.746166229248047
1526567986.6695967,76,5.7677717208862305
1526568360.5161567,77,5.778732776641846
1526568385.923355,88,5.898571968078613
1526568436.3192573,109,6.133406639099121
1526568486.1453075,131,6.392813682556152
1526568888.1122484,144,6.554031848907471
1526568945.4485009,145,6.566373348236084
1526568986.0355766,163,6.790936470031738
1526569036.536309,185,7.0812225341796875
1526569085.9660873,206,7.376242160797119
1526569522.5860298,234,7.790801525115967
1526569585.9546773,263,8.24033260345459
1526569635.4167035,286,8.611004829406738
1526569900.0895274,383,10.341861724853516
1526570276.8640945,393,10.534947395324707
1526570286.1197274,397,10.614165306091309
1526570336.381032,420,11.07397747039795
1526570740.3764687,434,11.358749389648438
1526570836.1644604,475,12.223624229431152
1526571335.0867774,505,12.88943099975586
1526571386.4866538,527,13.390302658081055
1526571786.9755905,540,13.684062957763672
1526571836.8677986,562,14.189696311950684
1526571885.1451745,582,14.658056259155273
1526571936.9632747,605,15.214032173156738
1526572411.0581117,626,15.717660903930664
1526572485.7398508,659,16.52828025817871
1526572535.9805248,681,17.082181930541992
1526573036.6270351,738,18.498811721801758
1526573086.3768861,760,19.06123924255371
1526573135.339318,782,19.620344161987305
1526573186.046699,805,20.20046615600586
1526573234.927953,826,20.742328643798828
1526573722.8685257,875,21.997711181640625
1526573781.796862,876,22.02082633972168
1526573836.2974818,900,22.61857795715332
1526573935.3892167,945,23.7512149810791
1526573986.8025062,968,24.318660736083984
1526574037.348249,990,24.838266372680664
1526574085.8516436,1011,25.36380958557129
1526574510.4789102,1033,25.924591064453125
1526574586.7305784,1066,26.674501419067383
1526574634.8604953,1087,27.194255828857422
1526574698.8933003,1092,27.330318450927734
1526574735.0231652,1108,27.714481353759766
1526574836.0437453,1154,28.781217575073242
1526574935.527498,1197,29.809268951416016
1526574985.9082818,1218,30.276714324951172
1526575384.9994633,1225,30.439899444580078
1526575435.6005938,1247,30.98097038269043
1526575537.1732066,1291,31.893138885498047
1526575584.8437202,1312,32.28076934814453
1526575634.844294,1335,32.78031921386719
1526575686.5379195,1358,33.34967041015625
1526575735.2740326,1380,33.87178039550781
1526575785.6262462,1403,34.40477752685547
1526575902.168511,1430,34.939292907714844
1526575934.831474,1444,35.11737823486328
1526576329.9045148,1451,35.25819778442383
1526576335.8547325,1453,35.30823516845703
1526576587.0755608,1560,37.300636291503906
1526576735.6017482,1626,38.54509353637695
1526576835.1207132,1670,39.443363189697266
1526576886.369669,1693,39.611900329589844
1526576936.5524402,1714,39.99271774291992
1526577585.8357427,1813,41.96352005004883
1526577736.6894643,1878,43.19814682006836
1526577836.692956,1923,43.999122619628906
1526577886.3773074,1945,44.17887496948242
1526577935.0297594,1967,44.520469665527344
1526578135.2661095,2054,45.88990020751953
1526578520.3886762,2061,45.897705078125
1526578575.5422063,2062,45.89834213256836
1526578585.8670888,2067,45.90253829956055
1526578687.016299,2111,46.47972869873047
1526578735.965775,2132,46.933284759521484
1526578884.7881718,2197,47.65304946899414
1526579034.7978046,2262,48.59302520751953
1526579086.0791512,2285,48.62888717651367
1526579184.8143308,2330,48.89078140258789
1526579286.1619585,2376,49.35837936401367
1526579336.0900736,2397,49.71284484863281
1526579385.013597,2418,50.03172302246094
1526579790.0818067,2432,50.153564453125
1526579848.8212578,2433,50.15859603881836
1526579885.4134097,2449,50.283180236816406
1526579986.372826,2493,50.81321716308594
1526580034.7760289,2514,50.79668045043945
1526580085.8799338,2536,51.143638610839844
1526580235.8902326,2601,51.41543960571289
1526580286.087331,2622,51.64237976074219
1526580335.877177,2646,51.89923858642578
1526580435.8551486,2697,52.84254455566406
1526580486.3119903,2723,52.75990295410156
1526580535.8861916,2749,53.034271240234375
1526580635.075608,2802,53.38397979736328
1526580697.652471,2808,53.323421478271484
1526580786.3178523,2855,53.58158874511719
1526581117.7092109,2868,54.0427360534668
1526581184.9292834,2902,54.51371383666992
1526581235.8144875,2929,54.86553955078125
1526581285.484373,2955,55.25307083129883
1526581386.340428,3008,55.45469284057617
1526581584.7641761,3112,55.64960479736328
1526581635.6929238,3139,55.37412643432617
1526581685.2110221,3165,55.770748138427734
1526581735.351851,3191,56.266387939453125
1526581834.7402873,3243,57.090797424316406
1526581892.8190138,3249,57.180824279785156
1526581984.6829913,3297,57.26920700073242
1526582086.7507155,3351,57.778499603271484
1526582136.4713118,3377,57.540401458740234
1526582185.3771036,3403,57.594573974609375
1526582235.6437118,3430,58.02642059326172
1526582792.8256092,3017,55.5322380065918
1526582816.596004,3027,55.580745697021484
1526583141.6458993,3266,57.56430435180664
1526583337.5769598,3319,57.77846908569336
1526583587.9571843,3482,59.226200103759766
1526583676.1153305,3502,59.49079132080078
1526583688.0033326,3526,59.859439849853516
1526583887.583782,3774,60.871341705322266
1526583972.419913,3788,61.25872802734375
1526583987.5350935,3793,61.3194580078125
1526584037.9531424,3897,61.706077575683594
1526584237.7613559,4148,63.485965728759766
1526584332.393198,4182,63.639015197753906
1526584337.8605397,4193,63.89238357543945
1526584387.792014,4295,65.17040252685547
1526584437.9389384,4399,64.99527740478516
1526584539.6531093,4447,65.50570678710938
1526584637.6428342,4625,66.77022552490234
1526584687.745946,4728,67.65176391601562
1526584767.061219,4730,67.62031555175781
1526584837.7713022,4875,68.30891418457031
1526584887.751388,4978,68.58422088623047
1526584937.636096,5081,68.7994613647461
1526585017.088491,5085,68.83015441894531
1526585037.7091522,5127,69.44974517822266
1526585087.5520062,5230,69.97905731201172
1526585293.9643831,5493,70.18523406982422
1526585337.9132886,5584,71.24353790283203
1526585437.9346924,5764,71.38221740722656
1526585687.8325095,6117,72.5689926147461
1526585737.7948644,6220,72.7743148803711
1526585837.6533918,6426,73.77071380615234
1526585930.2499795,6456,74.13048553466797
1526585937.8791819,6471,74.06494903564453
1526585987.6240995,6574,74.62142181396484
1526586037.812727,6676,74.9975814819336
1526586087.796447,6779,74.14331817626953
1526586297.4795492,7050,75.12150573730469
1526586438.0042999,7339,75.2510986328125
1526586487.9996219,7442,76.1679916381836
1526586537.929017,7545,75.68120574951172
1526586587.7857292,7620,76.05290222167969
1526586737.6637325,7766,75.40860748291016
1526586937.926785,8178,77.9366455078125
1526587037.9358108,8385,77.63834381103516
1526587187.85954,8532,76.98063659667969
1526587237.7670462,8635,77.44503021240234
1526587287.8035505,8738,77.2811508178711
1526587337.7098968,8841,77.92552947998047
1526587387.7483866,8944,77.9386978149414
1526587487.5903711,9149,77.6603012084961
1526587537.9399004,9253,77.4531021118164
1526587638.036871,9296,77.71683502197266
1526587737.5569484,9502,78.04977416992188
1526587837.5407572,9676,77.6847152709961
1526588087.68496,10193,78.89105224609375
1526588187.6556282,10235,78.78971862792969
1526588238.013025,10339,78.58305358886719
1526588337.6181438,10545,78.9241943359375
1526588387.8676505,10649,78.76478576660156
1526588438.013767,10753,79.12109375
1526588487.9287844,10855,79.68072509765625
1526588537.65839,10958,80.0188217163086
1526588587.9550326,11062,80.78755950927734
1526588637.7885637,11165,80.45045471191406
1526588762.4837644,11260,80.44116973876953
1526588787.6687996,11312,80.8610610961914
1526588837.761552,11414,80.9243392944336
1526589037.699099,11799,80.26212310791016
1526589087.9726877,11903,80.0674819946289
1526589187.9483588,12108,80.71446990966797
1526589411.7990525,12409,80.6155776977539
1526589587.803305,12772,80.69336700439453
1526589637.6936226,12875,80.53585815429688
1526589687.805703,12979,81.13650512695312
1526589737.7448642,13082,81.36690521240234
1526589837.7216487,13287,82.34933471679688
1526589887.893676,13391,81.9433822631836
1526589937.7138376,13494,81.88003540039062
1526589987.8306148,13597,82.0990982055664
1526590037.9309835,13700,81.80670928955078
1526590126.4214025,13722,81.67070007324219
1526590237.54568,13921,82.20130920410156
1526590287.7561784,14025,82.39248657226562
1526590387.7797601,14232,81.42213439941406
1526590587.5551295,14643,82.00109100341797
1526590687.9162798,14850,82.35567474365234
1526590787.9059424,15055,82.73418426513672
1526590913.448536,15154,82.34909057617188
1526590937.6934814,15204,82.369873046875
1526590987.6288426,15307,82.20514678955078
1526591037.6090925,15410,82.184326171875
1526591087.844968,15514,82.119140625
1526591137.7662063,15616,82.05736541748047
1526591187.7280216,15719,81.94550323486328
1526591337.5580442,16029,82.4292221069336
1526591437.9696698,16205,82.40225219726562
1526591487.9336958,16308,82.31053161621094
1526591587.9666753,16515,82.79940032958984
1526591687.893614,16721,82.41114044189453
1526591779.5601969,16747,82.46379089355469
1526591787.5620694,16763,82.44390106201172
1526591837.9205503,16866,82.35792541503906
1526591887.891653,16969,82.65813446044922
1526591937.574498,17072,81.89330291748047
1526591987.9095244,17176,82.12813568115234
1526592037.9018362,17279,82.4135513305664
1526592138.0271437,17484,82.35112762451172
1526592187.8526347,17587,82.3985595703125
1526592287.636567,17793,82.04362487792969
1526592337.941664,17897,82.54548645019531
1526592437.644606,18101,81.9730453491211
1526592537.7419405,18308,82.30615234375
1526592587.972562,18384,82.65524291992188
1526592637.8391705,18487,82.81025695800781
1526592731.3300169,18517,83.04085540771484
1526592737.859184,18530,82.95498657226562
1526592837.7417443,18734,83.45516204833984
1526592887.8928242,18838,82.6848373413086
1526592987.9678464,19045,82.59719848632812
1526593037.836423,19148,82.3890380859375
1526593087.6742406,19250,82.69459533691406
1526593137.8655756,19354,82.96205139160156
1526593187.6853628,19458,82.5924072265625
1526593287.7082624,19665,82.45040130615234
1526593337.573155,19768,82.66571044921875
1526593388.0428889,19871,82.45891571044922
1526593437.8786404,19974,82.61136627197266
1526593687.5947404,20488,83.4390869140625
1526593776.8989232,20512,83.63654327392578
1526593887.7001336,20713,83.50582885742188
1526593937.9041002,20817,83.61563110351562
1526594037.851015,21022,83.25433349609375
1526594087.5326803,21125,83.68675994873047
1526594187.9839787,21333,83.33545684814453
1526594287.6756265,21539,83.77912139892578
1526594537.722838,22054,84.73538970947266
1526594587.7346406,22157,84.73676300048828
1526594737.7871284,22466,84.18885803222656
1526594787.713516,22569,83.72648620605469
1526594837.8783224,22673,83.88678741455078
1526594930.2574546,22700,84.12030029296875
1526594937.8450494,22715,84.0409927368164
1526594987.7917619,22791,84.41594696044922
1526595088.013963,22997,84.8598403930664
1526595187.6309361,23203,84.0989990234375
1526595287.9388423,23409,84.68576049804688
1526595387.779296,23615,84.29875183105469
1526595537.6280658,23924,85.39253997802734
1526595737.5568612,24336,85.46265411376953
1526595787.7647734,24439,85.90245819091797
1526595837.9707353,24543,85.82257843017578
1526595887.675125,24644,85.71866607666016
1526595987.5182338,24850,85.47630310058594
1526596037.9853284,24954,85.51979064941406
1526596237.9430892,25179,85.49385833740234
1526596287.887161,25281,85.8042221069336
1526596387.932897,25488,85.74266815185547
1526596537.5330868,25796,86.37816619873047
1526596687.664914,26105,86.58983612060547
1526596737.7358773,26208,86.64868927001953
1526596787.583663,26311,85.78587341308594
1526596837.9628367,26414,86.48394012451172
1526596887.733934,26516,86.0818099975586
1526596987.987911,26724,86.18852996826172
1526597037.8212025,26827,86.47437286376953
1526597087.834232,26930,86.33032989501953
1526597137.7386842,27032,86.69200134277344
1526597187.8629575,27135,86.54627990722656
1526597237.8742611,27238,86.1977310180664
1526597287.632184,27341,86.27870178222656
1526597387.8578496,27519,85.67361450195312
1526597487.860553,27724,86.09961700439453
1526597588.8566415,27772,86.19171905517578
1526597737.9630527,28080,86.54507446289062
1526597787.8597682,28183,86.69434356689453
1526597987.6069229,28595,86.26318359375
1526598137.7715094,28904,86.01018524169922
1526598187.6726706,29007,86.21533203125
1526598287.920918,29215,86.8100357055664
1526598337.9381213,29318,87.11018371582031
1526598437.6494052,29523,87.5666732788086
1526598537.9338844,29731,87.67184448242188
1526598687.990048,30012,88.25060272216797
1526598737.7951708,30115,88.2217025756836
1526599037.741846,30733,88.8724365234375
1526599187.826649,30880,88.86296081542969
1526599237.5683606,30983,89.0329360961914
1526599287.6086953,31086,88.86431121826172
1526599337.844103,31190,89.57977294921875
1526599387.6341834,31292,89.3375015258789
1526599437.8682187,31396,89.28115844726562
1526599487.8186247,31500,89.5340576171875
1526599587.9261043,31707,89.35869598388672
1526599637.903292,31809,89.49796295166016
1526599687.8867354,31912,89.78524780273438
1526599737.8599296,32015,89.61515808105469
1526599787.8732882,32091,89.42101287841797
1526599837.9038846,32195,89.72246551513672
1526599887.9829955,32298,89.73160552978516
1526600087.6870115,32710,90.44082641601562
1526600137.6330144,32813,90.54115295410156
1526600437.6574173,33431,90.8196029663086
1526600537.7346277,33637,91.24420166015625
1526600587.5824404,33740,91.47730255126953
1526600637.9190755,33844,91.5427017211914
1526600687.9221456,33948,91.7352294921875
1526600808.7979746,34035,91.97740173339844
1526600837.992878,34095,92.08748626708984
1526600887.892436,34198,91.7469482421875
1526600937.8925664,34300,92.04164123535156
1526600987.8126986,34376,92.04476165771484
1526601037.7788956,34479,91.97675323486328
1526601087.6145818,34582,92.52592468261719
1526601137.7565815,34686,92.95594787597656
1526601188.0378516,34790,93.40013122558594
1526601237.9323628,34892,93.69317626953125
1526601287.846921,34995,93.46871948242188
1526601337.9205515,35098,93.09945678710938
1526601388.007818,35202,92.9893569946289
1526601487.7001073,35407,94.0838394165039
1526601537.5323849,35510,94.08052062988281
1526601587.9246998,35614,94.57383728027344
1526601687.7272668,35820,94.4755630493164
1526601787.689505,36026,94.7611312866211
1526601887.784852,36233,94.79598999023438
1526601937.668279,36336,95.18980407714844
1526602087.7246482,36645,95.25186920166016
1526602137.7169616,36750,95.5544662475586
1526602187.8787751,36825,95.5244140625
1526602287.5382836,37030,96.11186218261719
1526602337.9842658,37134,96.24034881591797
1526602387.7147977,37235,96.6972885131836
1526602487.744821,37441,97.14205169677734
1526602637.6064043,37589,96.97174072265625
1526602687.7400508,37692,96.95742797851562
1526602787.6364567,37897,97.53469848632812
1526602837.7899175,38000,97.77433776855469
1526602887.968719,38103,98.20347595214844
1526602937.7481592,38206,98.24589538574219
1526602988.0161083,38310,98.78346252441406
1526603037.6299834,38411,98.93690490722656
1526603087.6426468,38514,98.89434051513672
1526603137.8306594,38617,99.27391052246094
1526603187.9070568,38720,99.02442169189453
1526603287.6909091,38926,99.58844757080078
1526603337.7971473,39028,99.77483367919922
1526603387.8868127,39102,99.7373046875
1526603537.7745147,39411,99.96647644042969
1526603587.5211463,39514,99.65864562988281
1526603638.0014277,39617,99.70144653320312
1526603737.6885357,39822,100.25753784179688
1526603787.5739257,39924,100.73137664794922
1526603837.9765298,40028,101.02303314208984
1526603888.030619,40131,100.9631576538086
1526603987.70619,40335,101.3337631225586
1526604087.7853544,40541,101.62742614746094
1526604137.6950712,40644,101.45146179199219
1526604187.6143699,40747,101.62467956542969
1526604287.6798658,40952,101.79704284667969
1526604437.8172,41099,102.04469299316406
1526604538.0104644,41306,102.3468017578125
1526604587.9865184,41382,102.35401916503906
1526604637.6841433,41484,102.27935028076172
1526604787.959422,41794,102.04878234863281
1526604987.9719877,42205,101.71807098388672
1526605037.895132,42308,101.46553039550781
1526605087.6961467,42411,101.2251205444336
1526605137.582485,42514,101.60908508300781
1526605187.87778,42617,101.70927429199219
1526605287.831419,42823,102.33299255371094
1526605337.7597542,42926,101.52497100830078
1526605487.958394,43236,101.946044921875
1526605537.9796534,43339,101.95629119873047
1526605638.009246,43545,101.73979187011719
1526605737.7366788,43751,102.3633041381836
1526605787.786835,43823,102.20957946777344
1526605937.6072452,44132,103.34667205810547
1526606088.05713,44441,103.40886688232422
1526606209.106764,44528,103.59663391113281
1526606287.8585448,44690,103.76097869873047
1526606337.7086864,44793,103.96646118164062
1526606387.5432022,44896,103.947265625
1526606437.7860975,44999,104.08732604980469
1526606487.943198,45101,104.09419250488281
1526606537.7481654,45204,103.93717956542969
1526606587.657333,45307,104.16532897949219
1526606637.7547271,45411,104.1816635131836
1526606687.81963,45514,104.3410415649414
1526606887.6630292,45925,103.87894439697266
1526606937.96403,46029,104.10314178466797
1526607037.8615792,46207,103.77840423583984
1526607137.9751997,46413,103.69599914550781
1526607187.855942,46516,104.06394958496094
1526607237.9094555,46620,103.84503173828125
1526607287.6551814,46723,103.79051971435547
1526607337.720006,46825,104.0863037109375
1526607387.6454022,46928,104.01933288574219
1526607437.875316,47032,103.53585815429688
1526607487.8975608,47135,103.74795532226562
1526607537.8666797,47238,103.52088928222656
1526607637.9081612,47443,103.41755676269531
1526607687.9129772,47546,103.65521240234375
1526607737.6704268,47649,103.65394592285156
1526607787.624843,47752,103.97085571289062
1526607837.8160977,47856,104.04660034179688
1526608008.556363,48045,104.50801849365234
1526608037.9564605,48105,104.53726196289062
1526608087.807439,48208,104.29976654052734
1526608188.0266118,48384,104.53214263916016
1526608237.7691314,48487,104.70967102050781
1526608287.7222886,48590,104.97464752197266
1526608337.9080925,48692,105.09291076660156
1526608387.8383079,48794,104.69583129882812
1526608437.5664887,48897,104.63159942626953
1526608487.5592608,49000,104.49864959716797
1526608537.9362152,49104,104.7164535522461
1526608587.9276493,49206,104.61813354492188
1526608738.0343666,49515,104.32394409179688
1526608837.744812,49720,104.21582794189453
1526608937.9794493,49925,104.30396270751953
1526609087.9173899,50233,104.72589874267578
1526609137.8039474,50336,104.841796875
1526609187.9590094,50438,104.7567138671875
1526609237.9064586,50541,104.85289764404297
1526609287.8369932,50644,104.87297058105469
1526609337.632019,50747,104.58792877197266
1526609387.7714381,50826,104.53955841064453
1526609437.5632255,50929,104.5688705444336
1526609487.6455448,51031,104.78074645996094
1526609537.7309432,51134,104.59661865234375
1526609587.6184359,51237,104.11088562011719
1526609637.9104784,51341,104.5379638671875
1526609687.8974535,51444,104.73064422607422
1526609887.7113914,51693,104.46692657470703
1526609937.8125355,51796,104.36307525634766
1526610087.8106315,52106,104.5322036743164
1526610137.8459835,52208,104.54023742675781
1526610237.9922264,52414,104.4812240600586
1526610288.0002725,52517,104.60169982910156
1526610337.6804528,52620,104.7599105834961
1526610387.7954156,52724,104.82157897949219
1526610437.9387536,52826,105.02185821533203
1526610487.9792368,52929,105.01556396484375
1526610637.796015,53209,105.72529602050781
1526610687.5132937,53312,105.60824584960938
1526610737.7167583,53414,105.46903991699219
1526610937.656672,53826,105.55049133300781
1526610987.8351722,53930,105.33610534667969
1526611087.8198943,54135,105.1603775024414
1526611137.7805586,54238,105.20867919921875
1526611187.7615907,54341,105.3908462524414
1526611237.640167,54444,105.2210693359375
1526611337.8892088,54650,105.33063507080078
1526611487.8019779,54959,105.26570892333984
1526611608.5195785,55047,105.18744659423828
1526611687.923783,55210,105.26024627685547
1526611737.607919,55312,105.37882995605469
1526611787.8929207,55386,105.42278289794922
1526611837.8642008,55489,105.56678009033203
1526611887.9518683,55592,105.49817657470703
1526611937.746662,55695,105.58397674560547
1526611987.9142969,55799,105.77725219726562
1526612037.9254417,55901,105.166259765625
1526612187.8948176,56209,105.11419677734375
1526612237.7172005,56312,104.9144287109375
1526612337.9989576,56518,105.08390808105469
1526612437.8209517,56725,105.02982330322266
1526612487.7223258,56828,105.11309814453125
1526612537.884995,56931,105.30963134765625
1526612587.883286,57033,105.54793548583984
1526612687.8441887,57239,105.95133972167969
1526612737.677642,57342,105.94623565673828
1526612787.9615524,57446,105.72344207763672
1526612837.6606593,57549,105.52091979980469
1526612887.6532295,57651,105.6052474975586
1526612937.9355621,57754,105.69143676757812
1526612987.8865,57828,105.51597595214844
1526613037.9733582,57931,106.04737854003906
1526613187.6050909,58239,105.60599517822266
1526613237.5500112,58342,105.84689331054688
1526613437.9574068,58593,105.66130065917969
1526613487.9160879,58696,105.94734191894531
1526613537.815285,58799,105.8227310180664
1526613637.9265854,59004,105.8545913696289
1526613737.724232,59210,105.8411636352539
1526613787.7630138,59313,105.65093231201172
1526613837.6645637,59415,105.71416473388672
1526613887.6119556,59518,105.69940948486328
1526613937.8774981,59622,105.88543701171875
1526613987.7495325,59725,105.768310546875
1526614037.8770814,59828,105.84210205078125
1526614087.8262901,59931,105.85173797607422
1526614187.8722224,60108,106.24217224121094
1526614237.8329544,60211,106.26914978027344
1526614287.9728665,60314,106.21752166748047
1526614387.5948231,60520,106.20088195800781
1526614538.010874,60829,106.11711883544922
1526614587.8150294,60931,106.12798309326172
1526614637.7420237,61034,106.1724853515625
1526614688.053758,61138,106.25605010986328
1526614737.9892097,61240,106.3370361328125
1526614837.7503493,61446,106.37576293945312
1526614887.7259498,61549,106.117431640625
1526614937.80333,61652,106.5403060913086
1526615037.778917,61858,106.38911437988281
1526615087.8029556,61961,106.420654296875
1526615237.5977373,62108,106.70651245117188
1526615387.782038,62390,106.33427429199219
1526615487.692608,62594,106.58491516113281
1526615537.9350939,62698,106.84671783447266
1526615587.7895646,62801,106.478515625
1526615737.5514417,63109,106.5595703125
1526615787.9130483,63213,106.62716674804688
1526615887.7418556,63419,107.11421203613281
1526615937.982351,63523,106.97398376464844
1526616037.72919,63727,106.8235855102539
1526616087.7739432,63829,106.86698150634766
1526616457.1529841,63620,106.66758728027344
1526616479.7376955,63636,106.75209045410156
1526616493.398884,63647,106.81660461425781
1526616711.9560459,63707,106.9395523071289
1526616782.0130186,63738,107.12889862060547
1526616869.4762764,63789,107.11236572265625
1526616901.8453212,63863,107.02300262451172
1526616966.0505846,63881,107.0882797241211
1526617001.7457695,63941,107.27629089355469
1526617102.0788715,64041,107.2505874633789
1526617189.6258523,64112,107.22824096679688
1526617201.8954563,64114,107.2074966430664
1526617251.7787848,64221,106.8925552368164
1526617351.7009494,64317,106.56757354736328
1526617460.0918994,64433,106.65508270263672
1526617551.7613368,64644,106.69879150390625
1526617615.6510942,64659,106.78302001953125
1526617651.8918016,64718,106.71263885498047
1526617702.0884345,64833,106.67069244384766
1526617787.9585905,64896,106.66960906982422
1526617975.1416636,65194,107.10765838623047
1526618001.9674401,65256,107.06328582763672
1526618051.9073403,65370,106.8956298828125
1526618102.0121734,65483,106.77925872802734
1526618251.8494556,65673,106.87781524658203
1526618301.7959926,65787,106.74347686767578
1526618351.8040895,65903,106.77174377441406
1526618409.893902,65906,106.79243469238281
1526618452.6164136,66003,106.75498962402344
1526618551.7216704,66220,106.7256851196289
1526618601.9261947,66334,106.65974426269531
1526618661.2677636,66338,106.63677215576172
1526618702.0489662,66433,106.71646881103516
1526618801.9350367,66664,106.37811279296875
1526618935.9881399,66842,106.40985107421875
1526618952.0619676,66879,106.43966674804688
1526619002.1128395,66993,106.48755645751953
1526619051.949611,67087,106.49981689453125
1526619101.7588294,67201,106.58445739746094
1526619239.1510458,67387,106.75851440429688
1526619251.884627,67415,106.75438690185547
1526619301.9721544,67531,106.4043197631836
1526619402.0384285,67760,106.83832550048828
1526619451.900809,67874,107.14099884033203
1526619573.3962924,68022,107.37435913085938
1526619601.8586788,68085,107.4122314453125
1526619802.0607724,68539,106.8514175415039
1526619852.1225343,68652,106.62118530273438
1526619951.7457306,68741,106.35596466064453
1526620002.0959995,68856,106.29634857177734
1526620051.9783854,68970,106.32723236083984
1526620102.0446215,69084,106.55184936523438
1526620151.9150102,69197,106.52229309082031
1526620201.7225802,69312,106.85074615478516
1526620251.8263695,69403,106.5440902709961
1526620351.8193917,69502,106.51707458496094
1526620401.9871917,69615,106.53138732910156
1526620451.7784142,69730,106.57376098632812
1526620602.0439203,70075,106.52824401855469
1526620651.9002228,70190,106.37262725830078
1526620701.844158,70304,106.49278259277344
1526620788.351679,70371,106.7195816040039
1526620851.954336,70517,106.4432373046875
1526621151.70239,71201,107.02487182617188
1526621201.8927894,71315,106.84538269042969
1526621276.34154,71354,106.95941925048828
1526621301.8002179,71410,106.92127990722656
1526621352.1316905,71524,107.09978485107422
1526621552.074432,71950,107.16992950439453
1526621701.9675188,72294,107.25360107421875
1526621751.9755404,72408,107.24713897705078
1526621852.0537033,72506,107.07632446289062
1526622001.7459397,72851,107.47501373291016
1526622052.1386902,72964,107.61859130859375
1526622151.7234986,73192,107.97412109375
1526622202.0026941,73307,108.0324478149414
1526622251.9860873,73419,108.25035858154297
1526622301.9804742,73535,108.24675750732422
1526622451.9971502,73752,108.27721405029297
1526622502.0290127,73864,108.07579040527344
1526622552.0724397,73979,107.9466552734375
1526622601.7525396,74093,107.75880432128906
1526622651.7958663,74186,107.50736999511719
1526622701.76505,74300,107.8831558227539
1526622751.706461,74414,107.81319427490234
1526622802.0718172,74529,107.7984619140625
1526622851.8122854,74643,107.68209838867188
1526622951.7439704,74868,107.8047866821289
1526623054.353877,74974,107.98075103759766
1526623152.0940182,75189,108.1699447631836
1526623251.8358316,75419,107.76821899414062
1526623301.7572184,75530,107.4329605102539
1526623401.8996165,75759,107.68810272216797
1526623501.9969637,75989,107.54112243652344
1526623551.806378,76104,107.61319732666016
1526623602.0285423,76218,107.36813354492188
1526623652.056002,76333,106.80970764160156
1526623801.8729835,76548,107.02112579345703
1526623852.1189747,76639,107.01325988769531
1526623901.9890177,76753,107.10650634765625
1526623951.9849029,76868,107.03612518310547
1526624052.0884972,77097,107.02952575683594
1526624101.8003407,77213,107.18359375
1526624201.833744,77442,107.36957550048828
1526624252.0206094,77556,107.30767059326172
1526624555.752521,78123,106.99601745605469
1526624601.9680004,78229,106.726806640625
1526624701.9428108,78460,106.9051742553711
1526624751.8171332,78575,106.9254150390625
1526624851.9544609,78803,107.11146545410156
1526624901.8190358,78910,106.94844055175781
1526624951.8569276,79021,106.78044891357422
1526625001.7581768,79134,106.36241912841797
1526625102.0130255,79338,106.53646850585938
1526625151.8860028,79452,106.53375244140625
1526625201.9695265,79566,106.51226043701172
1526625301.8601375,79795,106.56929016113281
1526625351.7922094,79908,106.61897277832031
1526625421.236109,79938,106.62130737304688
1526625451.9797535,80007,106.6531982421875
1526625601.9425051,80353,106.73038482666016
1526625702.099306,80582,106.77796173095703
1526625951.8195047,81154,107.16081237792969
1526626001.9018068,81270,107.03346252441406
1526626052.1116207,81386,107.11043548583984
1526626102.030835,81501,106.91990661621094
1526626201.9177341,81729,106.89363098144531
1526626301.7744746,81936,107.0147476196289
1526626374.1093724,81969,107.22525024414062
1526626401.91883,82033,107.4410629272461
1526626502.0205252,82261,107.55359649658203
1526626552.0881233,82376,107.42195892333984
1526626601.7999825,82489,107.36363220214844
1526626651.808919,82603,107.53426361083984
1526626701.8971822,82712,107.69304656982422
1526626851.9087114,83053,107.52570343017578
1526626902.1054456,83165,107.51046752929688
1526626951.7501953,83279,107.16851043701172
1526627201.9503603,83849,107.27364349365234
1526627252.0757751,83965,107.2989501953125
1526627302.0997329,84078,107.20597839355469
1526627352.0045676,84193,107.30319213867188
1526627451.7238584,84266,107.42542266845703
1526627501.7344358,84380,107.40692138671875
1526627551.7460923,84495,107.90625762939453
1526627601.7061782,84608,107.81562042236328
1526627651.696779,84723,108.07177734375
1526627901.9197872,85297,108.06926727294922
1526627952.055043,85411,108.24851989746094
1526628002.043672,85527,108.14086151123047
1526628051.9646912,85641,108.18116760253906
1526628101.9319315,85753,108.1607437133789
1526628151.808798,85866,108.07594299316406
1526628252.0725932,86095,107.83747863769531
1526628301.7213635,86207,107.78125
1526628352.0044143,86323,107.59664154052734
1526628401.830934,86434,107.62371063232422
1526628451.9681907,86549,107.89322662353516
1526628502.0159981,86658,107.73522186279297
1526628572.417836,86686,107.71459197998047
1526628601.8000517,86754,107.75328826904297
1526628652.0281658,86848,107.84809875488281
1526628751.8362947,87076,107.74337005615234
1526628801.7696412,87191,107.39828491210938
1526628852.111105,87307,107.43756866455078
1526628901.942851,87421,107.12639617919922
1526628951.7967653,87534,106.99515533447266
1526629001.855344,87647,106.89119720458984
1526629052.0323582,87762,107.0863037109375
1526629251.8909082,88219,107.50083923339844
1526629352.1076846,88444,107.64485168457031
1526629402.0576208,88557,107.25606536865234
1526629551.8031116,88903,107.6631851196289
1526629652.0417845,89135,107.58717346191406
1526629701.9944575,89250,107.51087951660156
1526629838.570277,89431,107.306396484375
1526629902.0168695,89554,107.4229965209961
1526629952.0475755,89670,107.57391357421875
1526630001.769138,89784,107.60120391845703
1526630101.9525597,90012,107.69296264648438
1526630251.7876344,90355,107.73101043701172
1526630302.1964836,90465,107.71479797363281
1526630451.7680972,90803,107.86747741699219
1526630551.9445922,91031,108.22933197021484
1526630702.0257292,91376,107.79501342773438
1526630851.936135,91724,107.68340301513672
1526630902.1210155,91839,107.76997375488281
1526630951.9383247,91956,107.66984558105469
1526631001.969847,92071,107.66390991210938
1526631052.1062984,92164,107.83507537841797
1526631101.8351412,92280,107.83020782470703
1526631151.8629086,92396,107.94515228271484
1526631232.1143162,92449,107.95805358886719
1526631251.7253568,92493,107.93545532226562
1526631301.7803319,92607,107.73228454589844
1526631401.8449311,92835,107.51432037353516
1526631451.7089596,92950,107.62837219238281
1526631501.8972628,93064,107.31403350830078
1526631651.75808,93410,107.425537109375
1526631701.757364,93522,107.23373413085938
1526631802.0257206,93753,107.29549407958984
1526631851.9940455,93866,107.44474029541016
1526631902.0131762,93981,107.56133270263672
1526631951.968906,94093,107.83260345458984
1526632051.9036515,94324,107.87983703613281
1526632202.091713,94659,107.7778549194336
1526632251.8259623,94751,107.7332534790039
1526632302.092279,94865,107.9333724975586
1526632351.8578932,94980,107.93460845947266
1526632402.0198832,95095,107.8543930053711
1526632451.8141863,95210,107.64955139160156
1526632501.7174475,95323,107.32833862304688
1526632551.9972117,95437,107.27124786376953
1526632602.007943,95551,107.46473693847656
1526632651.7592816,95664,107.27460479736328
1526632701.8081355,95779,107.50468444824219
1526632765.0121157,95794,107.47120666503906
1526632802.106346,95879,107.5224838256836
1526632851.7063496,95991,107.49153900146484
1526632952.0597005,96218,107.6347885131836
1526633002.0697188,96332,107.74794006347656
1526633051.7458544,96445,107.90421295166016
1526633101.8493733,96560,107.9718246459961
1526633602.1777058,97680,108.3323745727539
1526633752.0809271,98025,108.48009490966797
1526633801.8997562,98140,108.43192291259766
1526633851.9431815,98254,108.51558685302734
1526633901.786097,98363,108.51213836669922
1526634001.8366134,98588,108.17840576171875
1526634052.0397203,98703,107.969970703125
1526634102.147619,98815,107.97817993164062
1526634152.0112689,98929,108.20545196533203
1526634201.9211404,99041,108.03665161132812
1526634302.0106661,99269,108.28941345214844
1526634351.7728162,99384,108.3753662109375
1526634450.8424356,99482,108.18626403808594
1526634452.0014217,99484,108.1819839477539
1526634502.0345774,99599,108.22089385986328
1526634552.148946,99711,108.27397155761719
1526634601.8464622,99823,108.268310546875
1526634651.8808208,99915,108.1509780883789
1526634701.7967858,100030,108.31200408935547
1526634801.7604232,100256,108.54116821289062
1526634901.9311426,100485,108.58585357666016
1526634951.780989,100599,108.63497161865234
1526635051.8374746,100827,108.62085723876953
1526635151.7008204,101056,108.64984130859375
1526635251.9233708,101286,108.59831237792969
1526635301.719055,101396,108.80567932128906
1526635352.0441968,101510,109.0283203125
1526635401.7748337,101624,108.8592529296875
1526635451.9152043,101738,109.1092529296875
1526635501.822967,101851,109.1075210571289
1526635701.7185247,102301,108.37564086914062
1526635801.8411906,102525,108.19336700439453
1526635951.8065958,102841,108.75395965576172
1526636001.8807983,102956,108.77587890625
1526636102.0948477,103184,109.16666412353516
1526636151.7835371,103298,109.01663208007812
1526636250.9779007,103395,109.0065689086914
1526636301.804386,103510,108.94255065917969
1526636351.7305562,103625,108.91870880126953
1526636402.0043144,103738,108.91228485107422
1526636452.03655,103851,108.88491821289062
1526636501.8887587,103964,108.88358306884766
1526636551.7530065,104080,108.83409881591797
1526636601.894927,104197,108.58748626708984
1526636652.024738,104312,108.52389526367188
1526636702.0774353,104424,108.48193359375
1526636851.719955,104768,108.59632873535156
1526636901.8340404,104883,108.469482421875
1526636951.93688,104995,108.58455657958984
1526637051.846691,105197,108.62726593017578
1526637101.9666243,105310,108.79222106933594
1526637152.04371,105426,108.71553039550781
1526637201.8346064,105538,108.7866439819336
1526637252.0699286,105653,108.96086883544922
1526637401.9567528,105999,108.56343078613281
1526637451.9221592,106114,108.56280517578125
1526637501.9173,106221,108.33334350585938
1526637551.8191652,106333,108.62975311279297
1526637601.8417578,106449,108.5302505493164
1526637651.7914522,106564,108.66077423095703
1526637701.91529,106677,108.4413833618164
1526637801.8544812,106905,108.27347564697266
1526637852.0877545,107021,108.29975891113281
1526637901.8907871,107136,108.34868621826172
1526637951.7316484,107250,108.1734619140625
1526638051.150167,107347,108.14360809326172
1526638051.788288,107348,108.13935852050781
1526638151.8252754,107576,108.03164672851562
1526638301.8335948,107896,107.98667907714844
1526638351.8624218,108008,107.73794555664062
1526638451.6904473,108238,107.73434448242188
1526638651.9247103,108695,107.75218200683594
1526638701.7078552,108810,107.61820983886719
1526638801.7450564,109039,107.59916687011719
1526638851.7304757,109153,107.77326965332031
1526639001.9319954,109497,107.79257202148438
1526639102.0057516,109726,107.59712219238281
1526639152.0441895,109839,107.57884979248047
1526639201.9047136,109952,107.56256866455078
1526639302.1686018,110177,107.74404907226562
1526639351.963111,110289,107.7786865234375
1526639402.0787995,110404,107.4642562866211
1526639451.8421857,110493,107.58653259277344
1526639551.7592516,110721,107.74664306640625
1526639601.8402462,110836,107.76317596435547
1526639651.9332764,110952,107.8019027709961
1526639702.0809057,111067,107.64846801757812
1526639751.8416102,111180,107.71460723876953
1526639851.9562624,111278,107.94823455810547
1526639902.0142004,111393,107.95303344726562
1526639952.0193439,111508,108.0224609375
1526640051.9659426,111736,108.1689453125
1526640102.0092406,111848,108.02835845947266
1526640252.1024704,112191,108.42442321777344
1526640351.8310912,112420,108.63188171386719
1526640401.9966292,112535,108.6108627319336
1526640501.9244668,112766,108.37162780761719
1526640552.1028101,112881,108.34224700927734
1526640602.0413556,112996,108.21532440185547
1526640651.814814,113088,108.17837524414062
1526640701.9422095,113202,108.27790069580078
1526640752.0726817,113317,108.3177490234375
1526640801.7602684,113432,108.23240661621094
1526640952.0588465,113777,108.3527603149414
1526641001.853533,113892,108.37918090820312
1526641051.9021099,114004,108.06694793701172
1526641102.0862446,114113,108.16695404052734
1526641151.8207574,114224,108.0589370727539
1526641201.737291,114338,108.20065307617188
1526641251.8387225,114454,108.0690689086914
1526641352.084878,114680,108.22542572021484
1526641401.7786374,114792,108.12896728515625
1526641451.8711846,114906,108.13616943359375
1526641501.7969375,115020,107.90531158447266
1526641552.0777953,115135,108.01702117919922
1526641651.2803543,115230,108.04476165771484
1526641752.1132944,115462,108.11027526855469
1526641852.0330539,115670,108.18812561035156
1526641901.9629538,115783,108.4118881225586
1526641951.9003859,115893,108.4906005859375
1526642001.8155165,116008,108.37338256835938
1526642051.7253654,116122,108.32774353027344
1526642101.978302,116238,108.2360610961914
1526642151.7900712,116353,108.31753540039062
1526642201.9916809,116468,108.38248443603516
1526642252.0267367,116584,108.38946533203125
1526642302.0897577,116698,108.25050354003906
1526642452.0383792,117040,108.4853515625
1526642502.0829718,117153,108.7253189086914
1526642651.9294622,117498,108.74292755126953
1526642702.099978,117612,108.71708679199219
1526642801.9616024,117842,108.95352935791016
1526642851.9851208,117958,109.02149200439453
1526642901.9036002,118064,108.89098358154297
1526643002.0322905,118290,108.76263427734375
1526643051.697835,118384,108.64669799804688
1526643102.0258079,118499,108.72090911865234
1526643202.1358197,118731,108.72720336914062
1526643252.0413048,118843,108.68971252441406
1526643301.8126845,118958,108.76333618164062
1526643451.255615,119170,108.69482421875
1526643451.9021006,119171,108.69209289550781
1526643501.9294746,119286,108.79962158203125
1526643601.9207723,119512,108.45304107666016
1526643651.9686809,119628,108.55965423583984
1526643702.1791565,119740,108.70457458496094
1526643801.80622,119969,108.55006408691406
1526643852.018401,120083,108.5989761352539
1526643952.0846498,120312,108.73888397216797
1526644001.9718611,120426,108.49386596679688
1526644051.7669046,120537,108.41468048095703
1526644101.856893,120652,108.47574615478516
1526644151.8934956,120767,108.45244598388672
1526644202.0101035,120881,108.53329467773438
1526644302.0177505,121086,108.7849349975586
1526644351.7447057,121198,108.8838119506836
1526644501.985131,121538,108.80326843261719
1526644601.8418515,121766,108.48451232910156
1526644751.8105354,122101,108.46588134765625
1526644952.0543509,122560,108.46614837646484
1526645251.4296672,123113,108.28706359863281
1526645352.0263295,123344,108.3048095703125
1526645401.7235684,123459,108.35209655761719
1526645452.0694919,123543,108.36109161376953
1526645501.9076753,123655,108.25677490234375
1526645551.7448316,123769,108.35358428955078
1526645701.7147737,124115,108.05358123779297
1526645751.8338149,124229,108.06724548339844
1526645851.8310432,124457,107.969482421875
1526645901.7606268,124573,107.76821899414062
1526646002.3815606,124803,107.90133666992188
1526646051.8128028,124915,107.7012710571289
1526646102.108083,125027,107.65789031982422
1526646151.8185124,125139,107.58805084228516
1526646251.9905818,125369,107.68612670898438
1526646301.8131871,125481,107.79095458984375
1526646351.9746778,125596,107.73749542236328
1526646402.0468693,125712,107.93547821044922
1526646452.1452315,125828,107.97395324707031
1526646551.8388484,126046,107.84701538085938
1526646601.8998,126162,107.64250946044922
1526646651.701818,126255,107.72205352783203
1526646751.7061582,126484,107.90137481689453
1526646852.1469646,126712,107.81317901611328
1526646901.8560672,126827,107.80874633789062
1526647051.5040426,127041,107.82942199707031
1526647151.8152559,127270,107.7296142578125
1526647251.7747135,127501,107.8301773071289
1526647452.0373971,127957,107.8088607788086
1526647501.7521422,128071,107.84288024902344
1526647552.0613384,128185,107.75019836425781
1526647601.8943954,128300,107.895263671875
1526647752.0597627,128643,107.75122833251953
1526647851.7553306,128846,107.89328002929688
1526648001.9258304,129189,107.76750946044922
1526648052.07021,129306,107.87677001953125
1526648152.0384042,129536,108.10105895996094
1526648201.968618,129651,108.08758544921875
1526648252.0919704,129766,108.07942962646484
1526648401.7491028,130100,108.20652770996094
1526648451.91235,130215,108.3145751953125
1526648601.7479782,130559,108.39015197753906
1526648652.012945,130674,108.38814544677734
1526648702.0863073,130790,108.32415008544922
1526648751.782056,130903,108.18781280517578
1526648851.6114545,131002,108.2598648071289
1526648901.8917277,131116,108.30792236328125
1526648952.113468,131232,108.35484313964844
1526649051.7250319,131438,108.57733917236328
1526649101.794017,131554,108.71006774902344
1526649152.0407999,131667,108.41987609863281
1526649202.0377502,131782,108.56883239746094
1526649251.8307161,131897,108.48846435546875
1526649301.7600057,132010,108.63401794433594
1526649351.8343086,132122,108.41730499267578
1526649401.8981633,132237,108.65872955322266
1526649451.789694,132351,108.53581237792969
1526649651.9552712,132811,108.70004272460938
1526649801.8821282,133153,108.94957733154297
1526649851.7209048,133266,108.98088836669922
1526649901.996328,133382,109.00240325927734
1526649951.9907463,133497,108.73689270019531
1526650051.8058004,133727,108.54315185546875
1526650101.7933385,133833,108.37090301513672
1526650151.7567513,133945,108.34566497802734
1526650202.1725984,134059,108.46552276611328
1526650252.0761025,134149,108.44374084472656
1526650301.8083622,134263,108.56892395019531
1526650352.0149832,134380,108.30418395996094
1526650402.006244,134493,108.412109375
1526650452.0058587,134609,108.57759857177734
1526650651.1482482,134937,108.62215423583984
1526650701.7825994,135053,108.61764526367188
1526650751.798864,135168,108.68467712402344
1526650951.7372155,135623,108.70919799804688
1526651001.81048,135739,108.8887710571289
1526651052.0177262,135855,108.96843719482422
1526651151.9908667,136083,109.00758361816406
1526651201.9242814,136199,108.90320587158203
1526651251.962668,136313,108.9402084350586


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle5-750-200-PGnn_full_lml.csv <==
Wall time,Step,Value
1526566508.2580974,6,-60789.2109375
1526566924.9928246,7,-60351.37109375
1526567405.9265313,33,-52844.73046875
1526567913.8564267,72,-46044.046875
1526568357.63852,76,-45480.234375
1526568883.175518,143,-38887.89453125
1526569519.3311572,233,-33713.703125
1526570273.7605004,392,-28519.126953125
1526570737.1754405,433,-27613.5390625
1526571220.1562238,482,-26646.326171875
1526571759.3436081,528,-25839.8359375
1526572352.5181613,624,-24381.841796875
1526573000.31356,722,-23219.958984375
1526573719.9542,874,-21801.626953125
1526574507.076878,1032,-20571.41015625
1526575377.9185536,1223,-19355.4765625
1526576326.548462,1450,-18326.8671875
1526577366.0228484,1740,-17366.091796875
1526578517.1718402,2060,-16419.576171875
1526579786.8555064,2431,-15559.8232421875
1526581114.9178305,2867,-15021.84765625
1526582920.797001,3055,-14718.1796875
1526583069.9269426,3149,-14497.7451171875
1526583226.2953358,3280,-14545.60546875
1526583323.1284077,3317,-14413.1005859375
1526583430.33075,3348,-14275.7958984375
1526583545.896944,3425,-14324.19921875
1526583675.3171432,3501,-14210.0068359375
1526583816.9653249,3629,-14216.2470703125
1526583971.5759943,3787,-13919.3212890625
1526584143.5597646,3954,-13844.4150390625
1526584331.5319831,4181,-13875.5322265625
1526584538.8125238,4446,-13698.7763671875
1526584766.2237096,4729,-13460.5068359375
1526585016.2806573,5084,-13300.8427734375
1526585293.146707,5492,-13348.7529296875
1526585596.5873978,5930,-13057.2666015625
1526585929.426691,6455,-13098.2021484375
1526586296.6559033,7049,-12980.4521484375
1526586700.908255,7691,-12982.828125
1526587144.5050619,8443,-13272.552734375
1526587632.8718286,9287,-12626.80859375
1526588171.3709416,10202,-12678.4404296875
1526588761.6003156,11259,-12823.087890625
1526589410.8904343,12408,-12734.2646484375
1526590125.5597067,13721,-12582.4423828125
1526590912.629056,15153,-12541.1279296875
1526591778.739087,16746,-12274.7841796875
1526592730.5827496,18516,-12326.1123046875
1526593776.0813828,20511,-12249.3974609375
1526594929.5103054,22699,-12128.89453125
1526596194.6408913,25118,-12096.08984375
1526597587.9758573,27771,-11991.587890625
1526599122.128929,30745,-11966.6748046875
1526600807.9256918,34034,-12001.935546875
1526602607.5523074,37528,-11743.4580078125
1526604408.1927602,41039,-11771.86328125
1526606208.312566,44527,-11972.3291015625
1526608007.7381477,48044,-12218.876953125
1526609807.8887026,51531,-11806.8359375
1526611607.6753092,55046,-11598.9912109375
1526613407.9971385,58532,-11636.82421875
1526615208.0368674,62048,-11593.0595703125
1526616562.9778845,63677,-11438.9873046875
1526616631.4923663,63678,-11531.7431640625
1526616711.3342702,63706,-11418.2587890625
1526616781.4106474,63737,-11562.74609375
1526616868.868927,63788,-11621.3349609375
1526616965.4558554,63880,-11535.138671875
1526617071.9832017,63972,-11626.1484375
1526617188.9423323,64111,-11530.103515625
1526617319.3461237,64242,-11929.77734375
1526617459.4804122,64432,-11521.150390625
1526617615.0436134,64658,-11396.5107421875
1526617787.3398042,64895,-11579.1005859375
1526617974.5204005,65193,-11414.1201171875
1526618180.9699538,65534,-11890.806640625
1526618409.2887218,65905,-11665.451171875
1526618660.6577587,66337,-11439.2978515625
1526618935.3813474,66841,-11350.4208984375
1526619238.559823,67386,-11447.615234375
1526619572.7543452,68021,-11555.8232421875
1526619941.1629188,68717,-11375.703125
1526620342.613927,69482,-11614.2255859375
1526620787.7363496,70370,-11377.5029296875
1526621275.7205076,71353,-11551.884765625
1526621813.7084858,72418,-11388.970703125
1526622403.313191,73640,-11518.177734375
1526623053.746643,74973,-11543.931640625
1526623768.735307,76472,-11548.6962890625
1526624555.140437,78122,-11490.3759765625
1526625420.5764751,79937,-11407.92578125
1526626373.4618394,81968,-11254.3193359375
1526627419.9775355,84217,-11302.56640625
1526628571.8112695,86685,-11586.453125
1526629837.9663033,89430,-11368.673828125
1526631231.5054839,92448,-11153.9140625
1526632764.4222167,95793,-11227.248046875
1526634450.238484,99481,-11328.48046875
1526636250.3689773,103394,-11356.64453125
1526638050.5097978,107346,-11356.9482421875
1526639850.713952,111276,-11281.12109375
1526641650.665529,115229,-11454.748046875
1526643450.6455247,119169,-11213.84765625
1526645250.7865462,123112,-11239.724609375
1526647050.8718612,127040,-11096.3779296875
1526648851.0037644,131001,-11203.0380859375
1526650650.5373397,134936,-11349.3125


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle5-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566149.7311723,6,0.24459999799728394
1526566565.1989825,7,0.23890000581741333
1526566982.6554027,8,0.2328999936580658
1526567465.4206889,34,0.2290000021457672
1526567977.6220717,73,0.21619999408721924
1526568942.3046098,144,0.1899999976158142
1526569896.4003143,382,0.14800000190734863
1526571282.4520264,483,0.13689999282360077
1526572409.1430671,625,0.12880000472068787
1526573779.0124419,875,0.11389999836683273
1526574696.2313755,1091,0.10459999740123749
1526575898.9933083,1429,0.09099999815225601
1526577421.2298734,1741,0.08139999955892563
1526578573.413303,2061,0.07450000196695328
1526579845.8972704,2432,0.0689999982714653
1526580694.786667,2807,0.062199998646974564
1526581890.6465945,3248,0.0575999990105629
1526582815.9072535,3026,0.05909999832510948
1526582831.574539,3033,0.0649000033736229
1526582935.066941,3056,0.06159999966621399
1526582992.186463,3149,0.05920000001788139
1526583107.9788759,3197,0.05979999899864197
1526583336.97408,3318,0.05959999933838844
1526583560.879622,3426,0.05689999833703041
1526583985.114895,3788,0.051899999380111694
1526584551.9820154,4447,0.053599998354911804
1526585360.0450194,5603,0.04899999871850014
1526586560.809749,7564,0.04450000077486038
1526587761.7175994,9521,0.038600001484155655
1526588960.6194282,11640,0.03970000147819519
1526590160.856536,13764,0.039900001138448715
1526591361.7953792,16049,0.042100001126527786
1526592560.4162288,18327,0.03929999843239784
1526593790.322818,20512,0.03700000047683716
1526594960.3710444,22734,0.03709999844431877
1526596208.782701,25119,0.039799999445676804
1526597361.2118726,27464,0.03660000115633011
1526598560.9739192,29750,0.04050000011920929
1526599760.3138158,32034,0.04320000112056732
1526600960.1494036,34319,0.03720000013709068
1526602160.7174127,36769,0.03849999979138374
1526603361.3444142,39047,0.03739999979734421
1526604560.3465118,41325,0.035999998450279236
1526605761.7236633,43770,0.03920000046491623
1526606959.9559762,46048,0.04780000075697899
1526608161.6747758,48330,0.042899999767541885
1526609358.8565454,50766,0.041999999433755875
1526610561.1251621,53051,0.03779999911785126
1526611761.1460586,55331,0.035999998450279236
1526612961.1893291,57773,0.04410000145435333
1526614160.6188471,60052,0.03790000081062317
1526615360.5848978,62334,0.03660000115633011
1526616476.656655,63630,0.03709999844431877
1526616492.8067122,63646,0.035999998450279236
1526616574.1829531,63678,0.04780000075697899
1526616654.99992,63706,0.0357000008225441
1526616791.1025686,63738,0.037300001829862595
1526616975.6826773,63881,0.03970000147819519
1526617200.7931376,64112,0.03909999877214432
1526617625.885429,64659,0.03370000049471855
1526618191.1071928,65535,0.0333000011742115
1526619020.0308042,67014,0.03840000182390213
1526620221.2577055,69333,0.03929999843239784
1526621422.0066433,71655,0.03590000048279762
1526622620.5411062,74114,0.03959999978542328
1526623822.0556936,76570,0.04749999940395355
1526625021.3282065,79156,0.0348999984562397
1526626220.5574899,81750,0.03550000116229057
1526627430.605401,84218,0.03709999844431877
1526628620.3721397,86775,0.037700001150369644
1526629848.5359304,89431,0.0364999994635582
1526631021.0414085,92092,0.04149999842047691
1526632220.6612587,94680,0.04190000146627426
1526633421.175733,97269,0.03440000116825104
1526634620.608576,99845,0.03500000014901161
1526635821.3339052,102546,0.032499998807907104
1526637021.9151883,105128,0.0348999984562397
1526638222.159483,107712,0.0340999998152256
1526639421.0887911,110424,0.05119999870657921
1526640621.1422625,113017,0.03139999881386757
1526641820.966903,115598,0.0333000011742115
1526643020.773664,118312,0.04800000041723251
1526644220.845396,120901,0.05510000139474869
1526645424.9489853,123480,0.03449999913573265
1526646621.1955526,126184,0.03519999980926514
1526647822.5863822,128780,0.03759999945759773
1526649020.2353451,131367,0.03350000083446503
1526650221.8613014,134080,0.03669999912381172


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle90-750-200-PGnn_SVGP_kern_angle_2.csv <==
Wall time,Step,Value
1526566881.6133056,11,90.97803497314453
1526567335.3092463,13,91.1534423828125
1526567697.4522097,27,92.3054428100586
1526568105.0895088,58,93.55259704589844
1526568185.216889,74,93.42890930175781
1526568235.8027382,99,92.02243041992188
1526568572.470955,100,91.93870544433594
1526568585.6523345,106,91.36844635009766
1526568634.5584586,130,89.43589782714844
1526568703.6357715,136,88.91754913330078
1526568735.0615516,151,87.7401123046875
1526568785.0207229,175,85.50972747802734
1526569160.1790378,191,84.8106689453125
1526569184.900586,203,84.24853515625
1526569234.6440868,228,82.77137756347656
1526569334.892167,277,80.34857940673828
1526569436.1135302,325,77.75179290771484
1526569485.0464904,348,76.66944885253906
1526570335.2369778,404,74.95757293701172
1526570706.6213803,419,74.51872253417969
1526570735.8422601,433,74.14751434326172
1526570784.7790632,456,73.24051666259766
1526570835.5476127,480,72.82720184326172
1526571250.4651997,490,72.58715057373047
1526571385.6817598,554,70.88841247558594
1526571741.6183593,556,70.79513549804688
1526571834.4121387,601,70.15989685058594
1526571884.2491193,625,69.68437194824219
1526571935.106403,649,69.67696380615234
1526572321.3923528,672,69.48881530761719
1526572386.1417296,686,69.10935974121094
1526572485.7580428,735,68.64689636230469
1526572536.21045,759,68.9656753540039
1526572984.3284104,810,68.51689910888672
1526573035.1704419,835,68.44473266601562
1526573086.2374344,860,68.72952270507812
1526573135.1009634,884,68.72944641113281
1526573186.6829376,908,68.37989044189453
1526573334.4157727,980,68.66165161132812
1526573699.959725,986,68.60358428955078
1526573785.1389978,1002,68.46314239501953
1526573884.935573,1051,68.64289093017578
1526573935.616161,1076,68.50299835205078
1526573984.4192805,1100,68.68578338623047
1526574035.90323,1125,68.45240783691406
1526574084.522086,1148,68.56068420410156
1526574535.835661,1195,68.9498519897461
1526574584.460618,1218,69.3529052734375
1526574634.7616427,1242,69.47090911865234
1526574701.494152,1247,69.47998046875
1526574784.5044208,1288,69.56143188476562
1526574885.9482687,1337,70.07478332519531
1526574936.2677782,1361,70.38043212890625
1526575350.8189297,1391,70.54169464111328
1526575385.2451384,1407,70.72769165039062
1526575485.1854856,1456,70.85699462890625
1526575536.3285341,1481,70.53311157226562
1526575584.629476,1504,70.2890625
1526575634.364118,1529,70.44320678710938
1526575686.1242754,1555,70.41516876220703
1526575734.2067142,1579,70.99304962158203
1526575835.7868211,1628,71.56259155273438
1526575890.0836053,1633,71.65048217773438
1526575936.0254235,1655,71.90599822998047
1526576298.6812088,1662,71.90869140625
1526576534.237007,1775,72.40091705322266
1526576685.1373124,1848,72.51834869384766
1526576785.3037832,1898,72.89715576171875
1526576836.5733335,1923,72.69666290283203
1526576885.6791267,1947,72.82484436035156
1526577535.2173605,2062,73.97118377685547
1526577684.9157825,2134,73.90760040283203
1526577785.0704353,2182,73.93807220458984
1526577834.4171658,2207,74.05322265625
1526577885.581276,2233,74.28059387207031
1526578084.4365146,2331,73.71858215332031
1526578135.7423933,2356,73.79429626464844
1526578492.6249623,2362,73.7333984375
1526578550.0160232,2363,73.72607421875
1526578635.68366,2404,73.90106201171875
1526578685.9455328,2428,74.15435028076172
1526578834.7542727,2500,75.16166687011719
1526578984.9611406,2572,74.83448028564453
1526579035.4819343,2596,75.14867401123047
1526579134.4618917,2645,75.63776397705078
1526579235.0586534,2695,75.9409408569336
1526579284.399435,2719,76.3895034790039
1526579334.5025344,2743,76.53913116455078
1526579385.2849584,2767,76.60350036621094
1526579768.0110118,2782,76.51570129394531
1526579823.3859534,2783,76.4925765991211
1526579886.224109,2813,76.36417388916016
1526579935.5144708,2836,76.43399047851562
1526579985.158035,2860,76.37389373779297
1526580135.7635477,2931,76.76071166992188
1526580184.7717252,2954,76.7148208618164
1526580234.9287243,2978,76.40583801269531
1526580334.7388098,3028,76.70502471923828
1526580385.9138823,3057,76.52819061279297
1526580435.613206,3085,76.982666015625
1526580534.7103798,3141,77.75432586669922
1526580584.6682777,3169,77.90947723388672
1526580684.3244,3205,77.65309143066406
1526580735.9661021,3235,77.42406463623047
1526581089.4793537,3278,77.40431213378906
1526581134.789305,3304,77.29476165771484
1526581185.5252388,3333,77.27559661865234
1526581285.328105,3390,77.50640106201172
1526581484.490101,3505,77.37305450439453
1526581535.0211284,3534,77.72730255126953
1526581584.9238808,3563,77.71178436279297
1526581634.7338424,3592,77.76968383789062
1526581734.019049,3649,78.09678649902344
1526581785.4175136,3679,78.00274658203125
1526581891.5624902,3714,78.04718017578125
1526581985.311414,3767,77.82276916503906
1526582034.8969882,3796,77.94730377197266
1526582084.8626258,3825,78.10274505615234
1526582135.2087524,3854,78.79197692871094
1526582234.9087374,3912,78.97541809082031
1526582283.9439476,3940,78.89482879638672
1526582897.191511,3748,78.98169708251953
1526583149.0238013,3929,78.78815460205078
1526583267.0730608,4005,79.1370849609375
1526583352.5717182,4037,78.8864517211914
1526583367.136986,4069,79.23249053955078
1526583469.8348377,4138,79.94050598144531
1526583667.0442824,4386,80.37635040283203
1526583738.7896862,4389,80.44050598144531
1526583767.1947854,4452,80.37289428710938
1526583817.2395186,4564,80.68103790283203
1526583967.2768848,4706,80.99259185791016
1526584066.8576565,4769,81.55623626708984
1526584117.4139915,4880,81.06983947753906
1526584167.4259214,4991,81.28755187988281
1526584254.7153468,5027,81.00912475585938
1526584267.200762,5054,81.38133239746094
1526584367.0924268,5275,82.17012023925781
1526584462.3194995,5327,81.63970184326172
1526584475.08465,5328,81.61617279052734
1526584567.3731463,5532,82.04691314697266
1526584617.4500055,5643,81.92993927001953
1526584689.9645183,5645,81.92121124267578
1526584717.4511063,5706,81.8428955078125
1526584767.069836,5816,82.03145599365234
1526584817.0250325,5926,81.86776733398438
1526584967.0573566,6100,81.6104507446289
1526585017.2781456,6211,81.60420227050781
1526585117.0718338,6432,83.06773376464844
1526585317.1494305,6689,83.30069732666016
1526585367.3161201,6800,83.5589370727539
1526585518.9353254,6979,83.81270599365234
1526585567.0563476,7086,84.37303161621094
1526585617.0409875,7197,84.17387390136719
1526585667.414759,7307,84.3421401977539
1526585717.3605769,7418,85.27584838867188
1526585767.3831697,7529,85.73714447021484
1526585917.2627506,7702,85.15326690673828
1526586067.23805,8034,85.37164306640625
1526586117.064763,8144,85.8558120727539
1526586219.6299179,8214,86.12601470947266
1526586267.3640838,8319,85.35044860839844
1526586367.249367,8539,85.53520965576172
1526586623.486388,8923,85.40229034423828
1526586717.013653,9128,85.54950714111328
1526586817.246941,9350,86.51460266113281
1526586867.3184965,9461,86.39175415039062
1526586917.355384,9572,86.22894287109375
1526586967.1133597,9681,85.74932861328125
1526587067.5181267,9746,85.91937255859375
1526587167.152304,9966,86.20223999023438
1526587217.2754757,10077,86.33119201660156
1526587317.377529,10298,86.59687042236328
1526587417.0757322,10519,87.29666137695312
1526587557.0254998,10668,87.06771087646484
1526587767.4151952,11102,87.61326599121094
1526587867.0212352,11323,88.42879486083984
1526587917.158381,11433,88.60829162597656
1526588017.0612724,11655,88.57937622070312
1526588093.5549657,11666,88.64282989501953
1526588117.137505,11718,88.93238067626953
1526588167.2299027,11829,88.5419921875
1526588217.2583616,11940,89.15440368652344
1526588267.2840178,12049,89.09160614013672
1526588317.4561472,12159,89.45010375976562
1526588367.1317437,12269,89.22480773925781
1526588417.3992116,12381,89.07717895507812
1526588467.0442066,12492,89.09656524658203
1526588717.1869986,12880,89.33965301513672
1526588767.0599992,12989,88.5397720336914
1526588867.4160557,13210,89.40901184082031
1526589017.0916605,13513,89.72856903076172
1526589216.9972777,13955,90.7955322265625
1526589333.8171284,14057,91.87560272216797
1526589367.4073634,14131,92.39922332763672
1526589417.4244485,14242,92.391357421875
1526589517.186142,14462,92.9067153930664
1526589567.3223648,14573,93.0299301147461
1526589617.4360673,14683,93.5489273071289
1526590064.7177877,14416,92.66195678710938
1526590087.7016814,14427,92.48374938964844
1526590106.9157965,14436,92.43623352050781
1526590213.5048459,14480,92.78135681152344
1526590239.3987787,14538,93.09007263183594
1526590380.4457667,14632,93.52705383300781
1526590589.900663,14781,93.52599334716797
1526590695.9472153,14827,93.43307495117188
1526590812.7151659,14929,93.33779907226562
1526590859.6117642,15003,93.65128326416016
1526590942.0585861,15025,93.41453552246094
1526590959.6851707,15065,93.50276947021484
1526591009.372936,15179,93.91043090820312
1526591082.4701898,15182,93.91288757324219
1526591109.7966013,15245,94.0124282836914
1526591159.7391033,15356,94.3373794555664
1526591240.7100062,15371,94.41459655761719
1526591309.474688,15498,94.66038513183594
1526591409.387548,15564,94.50545501708984
1526591459.721017,15679,95.21621704101562
1526591596.979872,15831,95.80195617675781
1526591659.7802002,15974,96.70541381835938
1526591709.7175565,16088,97.11448669433594
1526591806.8179202,16141,97.38716888427734
1526591820.4039936,16142,97.38777923583984
1526591859.706856,16231,97.19931030273438
1526591909.7810159,16346,97.41455078125
1526591959.4425447,16459,97.2978515625
1526592032.6393993,16462,97.33226013183594
1526592059.736567,16524,97.48490142822266
1526592109.5383515,16638,98.73930358886719
1526592159.3985095,16750,98.4299087524414
1526592283.8219852,16868,98.11683654785156
1526592309.781586,16927,98.33423614501953
1526592409.817445,17156,98.78277587890625
1526592558.8240585,17333,99.73268127441406
1526592559.4628084,17334,99.72125244140625
1526592609.7654247,17448,99.45433044433594
1526592659.675125,17530,100.02267456054688
1526592709.6835952,17645,99.8451919555664
1526592864.0631626,17828,100.13488006591797
1526592909.6095426,17932,100.22606658935547
1526593009.5166311,18159,100.02225494384766
1526593059.7051466,18274,99.8323974609375
1526593109.750146,18389,100.11607360839844
1526593195.6493273,18422,99.94987487792969
1526593209.4847932,18453,99.65655517578125
1526593309.6258821,18680,100.49291229248047
1526593359.4032788,18793,100.65969848632812
1526593409.5498507,18908,101.09715270996094
1526593459.7376578,19022,101.69320678710938
1526593759.7836301,19542,101.363037109375
1526593809.6566885,19644,101.48817443847656
1526594009.8016818,19841,102.00647735595703
1526594059.4793909,19941,101.91512298583984
1526594159.8654866,20140,102.61215209960938
1526594209.6800494,20241,102.49586486816406
1526594309.682429,20440,101.68112182617188
1526594459.5219374,20572,102.21293640136719
1526594709.3979454,21083,102.3010482788086
1526594759.8967576,21182,102.70922088623047
1526594909.647671,21327,102.68209075927734
1526594959.8767295,21428,102.54888153076172
1526595009.7926183,21533,103.07530975341797
1526595059.6301992,21604,103.01569366455078
1526595109.4167783,21704,102.67185974121094
1526595159.694906,21810,102.49390411376953
1526595259.3898695,22016,102.55309295654297
1526595359.7257063,22224,103.18675994873047
1526595459.4633443,22267,103.36412811279297
1526595559.6521845,22471,103.68919372558594
1526595709.5319662,22782,103.9869384765625
1526595909.8201323,23207,103.99794006347656
1526596035.9421136,23297,103.68797302246094
1526596059.6929157,23347,103.85553741455078
1526596109.8283339,23453,104.21642303466797
1526596209.5107954,23662,104.33509826660156
1526596259.8785658,23734,104.72047424316406
1526596409.4813287,24051,104.95675659179688
1526596459.8127503,24158,104.84053802490234
1526596559.539164,24360,104.90831756591797
1526596759.7067409,24623,104.93649291992188
1526596909.8170884,24932,104.43428039550781
1526596959.4709003,25038,104.0714111328125
1526597009.413537,25145,103.63831329345703
1526597059.4611402,25251,103.55580139160156
1526597109.3914173,25357,103.87010192871094
1526597209.6615005,25568,104.00849914550781
1526597259.526553,25667,104.1617431640625
1526597309.6450815,25773,104.96916198730469
1526597396.5727398,25796,104.76079559326172
1526597409.89739,25823,104.60749816894531
1526597459.4469998,25894,105.0843505859375
1526597509.7478848,26001,104.94847869873047
1526597609.5217292,26209,105.14189147949219
1526597709.3995156,26411,105.33782196044922
1526597759.692552,26518,106.14754486083984
1526597909.5456903,26838,106.09807586669922
1526597959.8482049,26944,106.02119445800781
1526598209.7152917,27298,105.54012298583984
1526598359.5313287,27616,105.7728042602539
1526598409.4594533,27723,106.18697357177734
1526598509.750019,27936,105.9239730834961
1526598559.8800535,28036,105.58940887451172
1526598659.5130675,28211,105.24781799316406
1526598759.4610567,28423,105.3595199584961
1526598909.797169,28742,106.22684478759766
1526598959.5290987,28847,106.03848266601562
1526599259.82871,29310,105.75958251953125
1526599409.702576,29628,105.56792449951172
1526599459.4278681,29735,105.51569366455078
1526599509.5053363,29842,105.87220764160156
1526599559.4103622,29946,105.59606170654297
1526599609.4719183,30050,105.71874237060547
1526599659.8157659,30157,105.7918930053711
1526599709.5624828,30255,105.88038635253906
1526599809.563644,30468,105.02871704101562
1526599859.645045,30545,105.4052963256836
1526599909.790441,30651,105.50078582763672
1526600002.4947696,30681,105.45045471191406
1526600009.8170123,30696,105.61579895019531
1526600059.8199933,30803,105.37803649902344
1526600109.41197,30907,105.55819702148438
1526600309.8152206,31333,106.10574340820312
1526600359.671903,31431,106.35398864746094
1526600659.552007,32065,107.164794921875
1526600759.654154,32279,106.79879760742188
1526600809.7579284,32386,106.36357879638672
1526600859.3769913,32491,106.23455047607422
1526600909.6124427,32598,106.62401580810547
1526600959.7467885,32705,106.62411499023438
1526601051.932706,32729,106.65167236328125
1526601068.2058184,32730,106.6649169921875
1526601109.507202,32814,106.65301513671875
1526601159.7170675,32920,106.57793426513672
1526601209.7228281,33026,106.73744201660156
1526601259.6820238,33132,106.5997085571289
1526601309.5110009,33238,106.7840347290039
1526601359.8280914,33346,106.91326141357422
1526601409.7486079,33452,106.93798828125
1526601459.7478201,33559,106.79135131835938
1526601509.7170424,33665,106.84323120117188
1526601559.804923,33772,106.87454223632812
1526601659.375467,33985,107.15827178955078
1526601709.3894408,34092,107.0608139038086
1526601759.4032915,34199,107.00279998779297
1526601859.8787193,34404,106.88675689697266
1526601959.7075655,34614,106.74137878417969
1526602059.4319794,34825,107.191650390625
1526602109.6909542,34931,106.51277923583984
1526602259.8362885,35048,106.46670532226562
1526602309.8587346,35154,106.5490493774414
1526602359.4597716,35258,106.52922821044922
1526602459.8475826,35471,106.37528228759766
1526602509.4414651,35577,106.24308776855469
1526602559.7064862,35684,106.68623352050781
1526602659.7461164,35898,106.6256332397461
1526602759.8190298,36101,106.42880249023438
1526602809.5339353,36206,106.35954284667969
1526602909.729846,36420,106.37195587158203
1526602959.5552971,36526,106.65132904052734
1526603009.408489,36631,106.9234848022461
1526603059.4936776,36738,106.6163558959961
1526603109.8703938,36845,106.603271484375
1526603159.6946037,36951,106.21485137939453
1526603209.69101,37057,106.40925598144531
1526603259.76795,37164,106.7626724243164
1526603309.5936286,37269,106.69550323486328
1526603466.1263802,37439,105.90676879882812
1526603509.861918,37500,105.810302734375
1526603559.5895383,37605,106.14790344238281
1526603709.7785075,37914,106.67538452148438
1526603759.711137,38021,107.03462219238281
1526603809.7028685,38128,106.77279663085938
1526603909.4493341,38341,106.44766235351562
1526603959.4620314,38446,107.12824249267578
1526604009.6295466,38553,107.36569213867188
1526604059.8224883,38660,107.15634155273438
1526604159.4994683,38871,107.28490447998047
1526604259.6940563,39084,107.50759887695312
1526604309.8054783,39192,107.2955322265625
1526604359.6316366,39299,107.06680297851562
1526604459.6058736,39513,106.91529846191406
1526604559.7582257,39726,106.86312103271484
1526604659.8529596,39910,106.63237762451172
1526604709.862073,40010,106.68926239013672
1526604759.4834518,40111,106.53620910644531
1526604959.5074153,40363,106.72793579101562
1526605159.8220675,40792,107.09455108642578
1526605209.462625,40897,107.22669982910156
1526605259.5827694,41004,107.18031311035156
1526605309.3788576,41111,107.740478515625
1526605359.6453903,41218,107.90730285644531
1526605459.7826738,41430,107.704833984375
1526605509.7519062,41535,107.6478042602539
1526605659.7966592,41855,107.8008041381836
1526605709.7885463,41960,107.86067199707031
1526605809.5976303,42171,107.4349594116211
1526605909.6438408,42341,107.47042846679688
1526605959.3806803,42445,107.53082275390625
1526606109.757919,42762,107.10403442382812
1526606209.494178,42975,107.15796661376953
1526606259.4432895,43080,107.224609375
1526606309.6528602,43187,106.96612548828125
1526606409.582254,43231,106.97523498535156
1526606459.7050073,43337,107.51119995117188
1526606509.6955333,43444,107.33690643310547
1526606559.6269221,43551,107.81809997558594
1526606609.6149168,43658,108.24356079101562
1526606659.4754572,43765,108.43559265136719
1526606709.7784672,43871,108.06224822998047
1526606759.3967931,43975,107.84742736816406
1526606809.487305,44082,108.19087219238281
1526607009.5824304,44507,107.56654357910156
1526607059.7287683,44588,107.68844604492188
1526607159.747798,44791,107.38697814941406
1526607259.8681333,45003,107.16905975341797
1526607309.7636733,45109,107.29786682128906
1526607359.779084,45216,107.34264373779297
1526607409.4209318,45322,107.44586181640625
1526607459.404148,45429,107.25726318359375
1526607509.8797963,45535,107.0517807006836
1526607559.8181155,45640,107.29960632324219
1526607609.6010747,45746,107.1659927368164
1526607659.4593737,45852,107.01388549804688
1526607759.5620725,46066,107.50173950195312
1526607809.6706476,46173,107.37163543701172
1526607859.8615108,46278,107.2674560546875
1526607909.8226824,46385,107.26853942871094
1526607959.5557644,46491,107.21370697021484
1526608109.541813,46641,106.8029556274414
1526608159.447411,46747,106.89263916015625
1526608209.792416,46853,107.18765258789062
1526608309.7655013,47034,107.49529266357422
1526608359.78762,47137,107.50415802001953
1526608409.87016,47244,107.66791534423828
1526608459.7427843,47351,107.42107391357422
1526608509.806708,47453,107.70042419433594
1526608559.4445517,47554,107.81271362304688
1526608609.6570392,47661,107.66056060791016
1526608659.4821112,47768,107.87079620361328
1526608709.717736,47875,107.9321517944336
1526608859.4065034,48195,107.63963317871094
1526608959.4304326,48409,108.09147644042969
1526609059.8022442,48623,107.863037109375
1526609209.6733897,48943,107.72978210449219
1526609259.4643276,49050,107.44574737548828
1526609309.6825671,49157,107.7813491821289
1526609359.6978896,49262,107.72370910644531
1526609409.4696019,49368,108.0977554321289
1526609459.478684,49444,108.2829360961914
1526609509.5081832,49551,108.43623352050781
1526609559.455637,49657,108.32771301269531
1526609609.5078104,49764,108.48828125
1526609659.4656446,49869,108.31991577148438
1526609709.4661498,49976,108.51163482666016
1526609759.7594361,50083,108.58263397216797
1526609878.7378597,50174,108.55609130859375
1526610009.5072136,50450,108.93208312988281
1526610059.7524278,50550,108.96427917480469
1526610209.496963,50867,109.14493560791016
1526610259.8052733,50975,109.21619415283203
1526610359.4746497,51186,108.87086486816406
1526610409.7716455,51294,108.65862274169922
1526610459.632229,51400,108.6142578125
1526610509.458242,51507,108.51187133789062
1526610559.4265592,51613,108.25122833251953
1526610609.7202735,51721,108.20841217041016
1526610759.739546,52008,108.18350982666016
1526610809.6629183,52114,108.10032653808594
1526610859.7034764,52220,108.2435302734375
1526611059.453841,52649,107.80997467041016
1526611109.7386408,52756,107.80838775634766
1526611209.8231587,52969,108.35586547851562
1526611259.4051263,53075,108.11494445800781
1526611309.4590585,53183,108.05699920654297
1526611359.621278,53289,107.67977905273438
1526611459.3897698,53501,108.1119384765625
1526611678.3403287,53808,108.42161560058594
1526611709.6110833,53874,108.62698364257812
1526611809.468551,54078,108.44054412841797
1526611859.6675954,54153,108.33261108398438
1526611909.705807,54260,107.9670181274414
1526611959.8064697,54366,107.97586822509766
1526612009.6444266,54473,108.27647399902344
1526612059.6052074,54579,108.2066879272461
1526612109.8170283,54685,108.11349487304688
1526612159.6506941,54793,108.1729507446289
1526612309.811838,55115,107.80166625976562
1526612359.8686974,55222,107.79818725585938
1526612459.4294193,55436,108.03439331054688
1526612559.4532428,55649,107.94969940185547
1526612609.5576458,55757,107.86941528320312
1526612659.8732862,55864,108.23174285888672
1526612709.7039287,55971,108.08049774169922
1526612809.7510667,56183,108.0665283203125
1526612859.9016316,56291,108.10061645507812
1526612909.387558,56398,108.20042419433594
1526612959.873843,56505,108.10648345947266
1526613009.4730217,56611,108.37748718261719
1526613059.429001,56687,108.30592346191406
1526613109.5098686,56794,108.3433609008789
1526613159.5671926,56899,108.38651275634766
1526613309.7594264,57217,108.69754028320312
1526613359.3817172,57324,108.5824966430664
1526613559.6685665,57579,108.70645904541016
1526613609.4926438,57685,108.81752014160156
1526613659.4356961,57792,108.78681182861328
1526613759.8922467,58006,108.39537811279297
1526613859.4510138,58217,108.83445739746094
1526613909.752624,58324,108.63710021972656
1526613959.7811842,58432,108.7717056274414
1526614009.7832,58539,109.03349304199219
1526614059.8019114,58647,109.11038970947266
1526614109.6842752,58752,108.77928924560547
1526614159.6585057,58857,108.71944427490234
1526614209.6393557,58964,108.3967056274414
1526614309.7344854,59149,108.4017333984375
1526614359.4220679,59253,108.61593627929688
1526614409.6763394,59360,108.4060287475586
1526614509.675438,59573,108.50489807128906
1526614659.469976,59894,108.34711456298828
1526614709.8494868,60002,108.26270294189453
1526614759.743311,60108,108.49308013916016
1526614809.789093,60215,108.40879821777344
1526614859.7302365,60322,108.76297760009766
1526614959.7069042,60537,108.87992095947266
1526615009.7260149,60642,108.92430114746094
1526615059.7562828,60749,108.72430419921875
1526615159.757946,60963,108.61812591552734
1526615279.7116377,61054,108.68603515625
1526615359.4747508,61213,108.62225341796875
1526615509.5640693,61502,108.57107543945312
1526615609.629749,61714,108.5735855102539
1526615659.4694004,61820,108.43421173095703
1526615709.649011,61927,108.86592102050781
1526615859.5645638,62247,108.72647857666016
1526615909.7363882,62355,108.5340347290039
1526616009.545408,62568,108.62355041503906
1526616059.751355,62676,108.24923706054688
1526616159.8823287,62890,108.26231384277344
1526616209.550866,62997,108.15435791015625
1526616259.7298949,63103,107.99150085449219
1526616359.7851496,63318,107.93673706054688
1526616409.7369986,63425,107.78128814697266
1526616559.479153,63745,107.58821868896484
1526616609.7923489,63853,107.62704467773438
1526616709.621233,64036,107.60021209716797
1526616759.6943164,64141,107.40775299072266
1526616809.4921172,64247,107.4347152709961
1526616859.4375608,64355,107.4036636352539
1526616959.8585615,64570,107.47185516357422
1526617078.4643884,64660,107.6370849609375
1526617109.5122116,64725,107.53056335449219
1526617159.8689847,64824,107.62447357177734
1526617259.5254402,65037,107.86111450195312
1526617359.6042705,65252,107.875
1526617459.4567194,65464,107.80310821533203
1526617509.8493743,65572,108.07466125488281
1526617559.7777207,65679,108.1603012084961
1526617609.6599152,65786,108.0403823852539
1526617659.8753288,65893,108.00955963134766
1526617859.3895679,66287,108.36516571044922
1526617909.3929965,66393,108.20149230957031
1526617959.4871297,66498,108.40665435791016
1526618009.7458231,66605,108.26860046386719
1526618159.8283978,66927,108.23800659179688
1526618209.6404004,67033,108.06925201416016
1526618259.5175385,67140,108.34053802490234
1526618309.8095994,67247,108.31858825683594
1526618359.615486,67353,108.30615997314453
1526618459.872896,67566,108.05457305908203
1526618509.669851,67672,108.33837890625
1526618559.6503072,67779,108.3886947631836
1526618609.3971932,67884,108.53327178955078
1526618709.5713265,68096,108.49066162109375
1526618879.7132335,68293,108.26473236083984
1526618909.5854597,68355,108.26908111572266
1526618959.7096035,68453,108.569580078125
1526619009.6440313,68558,108.7131576538086
1526619059.8189898,68632,108.70063781738281
1526619159.7664304,68843,108.85774993896484
1526619209.692136,68949,108.55824279785156
1526619259.7591474,69055,108.59834289550781
1526619359.428977,69268,108.5499038696289
1526619409.8793364,69376,108.54219818115234
1526619509.5372179,69589,108.55430603027344
1526619559.726155,69695,108.6220932006836
1526619759.707271,70123,108.68217468261719
1526619809.7880948,70228,108.95223999023438
1526619909.4093678,70441,109.3597640991211
1526619959.6956856,70548,109.21588897705078
1526620009.401479,70655,109.56954956054688
1526620059.510422,70762,109.63072204589844
1526620109.8202183,70869,109.59288024902344
1526620159.7068443,70976,109.28118133544922
1526620209.7608495,71081,109.07389831542969
1526620309.795367,71263,108.69537353515625
1526620359.5122776,71366,108.54777526855469
1526620409.6810865,71471,108.54924011230469
1526620559.6534867,71790,108.35557556152344
1526620680.4461832,71881,108.42543029785156
1526620709.608634,71941,108.56925201416016
1526620759.464228,72039,108.55260467529297
1526620859.4222302,72249,109.02689361572266
1526621159.7939577,72888,108.75377655029297
1526621209.8359854,72995,108.64176177978516
1526621259.3987262,73101,108.95970916748047
1526621309.6079476,73207,109.1393814086914
1526621359.6718605,73314,109.07328033447266
1526621559.8576322,73707,108.9643325805664
1526621709.8496742,74025,108.07170104980469
1526621759.692311,74131,108.54367065429688
1526621859.8455913,74345,108.52656555175781
1526622009.4287283,74663,108.7711410522461
1526622059.4383242,74768,108.63751983642578
1526622159.4577634,74982,108.8755111694336
1526622209.8259747,75088,108.94940948486328
1526622259.4003158,75193,108.9426040649414
1526622309.4439933,75301,108.79877471923828
1526622480.433793,75500,109.00459289550781
1526622509.7545135,75561,108.97142028808594
1526622559.8208835,75659,109.06124114990234
1526622609.5847478,75764,109.1106185913086
1526622659.4199362,75838,109.0464859008789
1526622709.4444132,75945,109.03457641601562
1526622759.6381612,76050,109.52033233642578
1526622809.6614375,76157,109.60045623779297
1526622859.7353308,76263,109.55155181884766
1526622959.7874777,76477,109.42443084716797
1526623009.9160092,76584,109.10208129882812
1526623109.7514737,76797,109.34857940673828
1526623209.6481152,77008,109.22881317138672
1526623259.6830072,77115,109.23033142089844
1526623359.6374485,77328,109.1396484375
1526623459.7754803,77541,109.2595443725586
1526623509.6839283,77647,109.23213958740234
1526623559.87146,77754,109.44452667236328
1526623609.7389255,77860,109.69944763183594
1526623759.8611596,78180,109.77522277832031
1526623809.547502,78286,109.63695526123047
1526623859.9112074,78364,109.60289001464844
1526623909.4368448,78470,109.4637451171875
1526624009.7208717,78683,109.19953918457031
1526624059.8933508,78790,109.22958374023438
1526624159.3990772,79003,109.4246826171875
1526624278.6582704,79095,109.49598693847656
1526624509.4449017,79577,109.236572265625
1526624559.6187944,79684,109.2075424194336
1526624659.6431148,79895,108.95758819580078
1526624709.4929357,80001,109.10005950927734
1526624809.8803065,80213,108.82819366455078
1526624859.709733,80319,108.9936752319336
1526624909.6552958,80425,108.85520935058594
1526624959.4836745,80531,108.8218765258789
1526625059.5091856,80714,108.93033599853516
1526625109.4668756,80820,108.82563781738281
1526625159.5882719,80925,108.7660903930664
1526625259.5761259,81138,108.57867431640625
1526625309.8486183,81245,108.66111755371094
1526625359.724304,81351,108.64408111572266
1526625409.6363924,81458,108.56163024902344
1526625559.7791002,81779,108.7524185180664
1526625659.5023851,81991,108.69371795654297
1526625909.3641443,82519,109.13351440429688
1526625959.4275613,82625,108.96882629394531
1526626080.8167112,82716,108.9825439453125
1526626109.7382596,82776,108.91637420654297
1526626209.819778,82981,108.99591827392578
1526626309.4670718,83162,108.89826202392578
1526626359.8442025,83267,109.14839172363281
1526626409.4429736,83373,108.97245025634766
1526626509.8900294,83585,109.2752456665039
1526626559.7563424,83691,109.35938262939453
1526626609.6908233,83797,109.11061096191406
1526626659.8041637,83902,108.63336181640625
1526626709.7228844,84008,108.56864929199219
1526626859.8462665,84325,108.75894927978516
1526626909.529528,84431,108.93859100341797
1526626959.4621053,84537,108.72205352783203
1526627209.6019707,85068,109.23934173583984
1526627259.4963324,85174,109.46129608154297
1526627309.4866288,85279,109.34424591064453
1526627359.6691408,85386,109.27760314941406
1526627459.9117959,85570,109.30860900878906
1526627509.7275143,85677,109.3420181274414
1526627559.510853,85781,109.11083221435547
1526627609.870007,85888,109.09520721435547
1526627659.5847092,85994,108.98600769042969
1526627959.430824,86456,109.26913452148438
1526628009.829688,86563,109.46398162841797
1526628059.8418505,86669,109.48790740966797
1526628109.8427987,86775,109.69563293457031
1526628159.815632,86882,109.63023376464844
1526628209.8702524,86989,109.66688537597656
1526628309.4258897,87201,109.80647277832031
1526628359.3994915,87308,109.94819641113281
1526628409.4011712,87415,109.86611938476562
1526628459.7130919,87522,109.94345092773438
1526628509.897122,87628,110.03820037841797
1526628559.721059,87734,109.92681884765625
1526628609.6534815,87839,109.8321762084961
1526628659.8446033,87912,109.81672668457031
1526628709.768514,88019,109.58445739746094
1526628809.9093742,88229,109.55032348632812
1526628859.8020048,88336,109.51819610595703
1526628909.5558784,88442,109.47492980957031
1526628959.822568,88549,109.49606323242188
1526629009.8879495,88656,109.55536651611328
1526629059.4905467,88762,109.22468566894531
1526629109.6276882,88868,109.26715850830078
1526629209.5750058,89081,109.2166976928711
1526629309.8293607,89294,109.04999542236328
1526629409.6750524,89503,108.95027923583984
1526629459.792787,89610,109.1390151977539
1526629679.4332488,89912,109.21299743652344
1526629759.817467,90072,109.0122299194336
1526629809.663745,90178,108.71025085449219
1526629909.4963062,90361,108.9085693359375
1526630009.4518774,90572,108.92960357666016
1526630059.6759527,90677,108.82332611083984
1526630109.4979239,90783,108.76832580566406
1526630209.404807,90996,109.0674819946289
1526630359.7374787,91314,109.25270080566406
1526630409.8037634,91421,109.11754608154297
1526630559.8322415,91742,109.27641296386719
1526630659.6223762,91954,109.42069244384766
1526630809.5417364,92273,109.2432861328125
1526630959.8422828,92593,109.51113891601562
1526631009.56864,92699,109.39715576171875
1526631059.868944,92776,109.56429290771484
1526631109.8122408,92881,109.54254913330078
1526631159.4819658,92983,109.5716323852539
1526631209.8308733,93089,109.64952087402344
1526631259.5135813,93195,109.46558380126953
1526631309.7551334,93302,109.42973327636719
1526631359.6012115,93409,109.13829040527344
1526631479.609548,93500,109.26011657714844
1526631559.9124506,93661,109.27391052246094
1526631609.4397883,93766,109.31050872802734
1526631659.4165235,93870,109.36087036132812
1526631809.40381,94188,109.28052520751953
1526631859.4803386,94294,109.33232879638672
1526631959.826185,94508,109.37190246582031
1526632009.495518,94613,109.55841827392578
1526632059.851855,94720,109.51806640625
1526632109.7267094,94825,109.32422637939453
1526632209.7709212,95038,109.42544555664062
1526632359.8563163,95323,109.65342712402344
1526632409.404071,95428,109.56655883789062
1526632459.6064372,95535,109.71676635742188
1526632509.5169282,95642,109.68307495117188
1526632559.3836071,95749,109.67560577392578
1526632609.703367,95856,109.81466674804688
1526632659.5667279,95962,109.82933044433594
1526632709.666425,96067,109.80533599853516
1526632759.750225,96174,109.70317840576172
1526632809.5996833,96280,109.70365142822266
1526632859.6821592,96387,109.78157043457031
1526632909.4379382,96493,109.7212905883789
1526632959.7014363,96600,109.67371368408203
1526633009.4181182,96705,109.54401397705078
1526633109.6149435,96918,109.81656646728516
1526633159.8855817,97025,109.81230163574219
1526633280.0206468,97116,109.7994613647461
1526633309.8424337,97178,109.8136978149414
1526633809.681462,98202,109.20771026611328
1526633959.8506217,98521,109.11996459960938
1526634009.85227,98627,109.1510238647461
1526634059.670942,98732,109.17092895507812
1526634109.490353,98839,109.21017456054688
1526634209.4516544,99051,109.42290496826172
1526634259.488679,99158,109.23456573486328
1526634309.5736947,99263,109.31197357177734
1526634359.4231806,99369,109.25382995605469
1526634409.6638658,99476,109.3238296508789
1526634509.5903275,99687,109.34718322753906
1526634559.5134096,99794,109.42036437988281
1526634609.3729777,99901,109.41844940185547
1526634659.5669951,99973,109.44649505615234
1526634709.562729,100080,109.44986724853516
1526634759.8644319,100186,109.3976821899414
1526634809.7976048,100290,109.370361328125
1526634859.5425577,100394,109.07691955566406
1526634909.8965476,100501,109.09806060791016
1526635079.0476112,100698,109.13456726074219
1526635159.7136223,100860,109.07703399658203
1526635209.7336748,100967,109.29668426513672
1526635309.5453854,101180,109.702392578125
1526635359.489555,101287,110.06356048583984
1526635409.8344116,101395,110.06659698486328
1526635509.7789829,101606,109.96038818359375
1526635559.868741,101712,109.8517837524414
1526635609.4198263,101817,109.58287811279297
1526635659.4954119,101924,109.68910217285156
1526635709.453207,102030,109.3501968383789
1526635759.615637,102137,109.47708129882812
1526635959.7352006,102528,109.64117431640625
1526636059.6634295,102740,109.409423828125
1526636209.5113604,103059,108.89555358886719
1526636259.7761827,103166,108.62690734863281
1526636359.5487618,103377,108.735107421875
1526636409.4365935,103483,108.86617279052734
1526636459.7872493,103590,108.83545684814453
1526636559.7540438,103803,108.94654846191406
1526636609.7834578,103910,108.97896575927734
1526636659.7468274,104016,109.13727569580078
1526636709.6597548,104122,109.17282104492188
1526636759.5406823,104229,109.26899719238281
1526636880.3336802,104319,109.16290283203125
1526636909.5242472,104380,109.12287902832031
1526636959.5308015,104478,109.12259674072266
1526637009.4033816,104581,108.91051483154297
1526637159.7664313,104868,108.98082733154297
1526637209.607907,104974,109.1624755859375
1526637259.7708228,105080,109.39633178710938
1526637359.4754417,105291,109.6300277709961
1526637409.4905229,105398,109.74847412109375
1526637459.735766,105505,109.58757019042969
1526637509.6736157,105610,109.66397094726562
1526637559.8369014,105717,109.5666275024414
1526637709.7391446,106038,109.27655792236328
1526637759.6643882,106145,109.29168701171875
1526637809.45586,106250,109.32369995117188
1526637859.4144375,106357,109.1978988647461
1526637909.4590688,106463,109.41075897216797
1526637959.8511455,106568,109.52545166015625
1526638009.4504552,106674,109.261474609375
1526638109.8286803,106886,109.6965103149414
1526638159.7331748,106992,109.69795989990234
1526638209.802072,107099,109.53695678710938
1526638259.7765758,107174,109.52981567382812
1526638309.3906267,107279,109.45459747314453
1526638359.621695,107384,109.45024108886719
1526638459.483524,107596,109.42878723144531
1526638680.4697568,107900,109.6469497680664
1526638709.5650573,107961,109.8143081665039
1526638809.7834237,108165,109.91847229003906
1526639009.3831174,108589,109.86283111572266
1526639059.5189042,108692,109.65879821777344
1526639159.8431983,108902,109.8582992553711
1526639209.8582647,109008,110.0263442993164
1526639359.574925,109322,109.96981048583984
1526639459.6929522,109505,110.09391021728516
1526639509.6757982,109612,109.79158782958984
1526639559.5140114,109716,109.74988555908203
1526639659.5263965,109925,109.88845825195312
1526639709.573393,110031,109.92767333984375
1526639759.76397,110138,109.87549591064453
1526639809.6981237,110245,109.90306854248047
1526639909.696574,110457,110.09317016601562
1526639959.740189,110563,109.94918060302734
1526640009.5176244,110669,110.0271987915039
1526640059.5170636,110776,110.03302001953125
1526640109.6207762,110883,109.95332336425781
1526640209.5658386,111095,109.908203125
1526640259.4592519,111201,109.8635482788086
1526640309.6419075,111308,109.7257308959961
1526640479.4387875,111506,109.66204833984375
1526640509.7434545,111569,109.55026245117188
1526640659.8646665,111849,109.74879455566406
1526640759.5310352,112059,109.66432189941406
1526640809.6620605,112166,109.72066497802734
1526640909.387452,112378,109.78683471679688
1526640959.4529042,112485,109.84380340576172
1526641009.4551055,112592,109.68180847167969
1526641059.8703413,112699,109.9295883178711
1526641109.40664,112803,109.9091567993164
1526641159.4084055,112910,110.04034423828125
1526641209.4197614,113017,110.16816711425781
1526641359.6200325,113338,109.74176025390625
1526641409.721306,113444,109.89472961425781
1526641459.6795645,113550,109.8454818725586
1526641509.3829758,113655,109.93628692626953
1526641559.4487004,113762,109.97793579101562
1526641609.5104518,113869,109.77375793457031
1526641659.7611346,113976,109.98675537109375
1526641759.39666,114187,110.04313659667969
1526641809.3776443,114294,110.05231475830078
1526641859.8399813,114372,109.91112518310547
1526641909.7220085,114478,109.95763397216797
1526641959.5795367,114582,109.8203353881836
1526642009.525462,114687,109.8246841430664
1526642159.7236023,115006,110.41947174072266
1526642309.8478713,115158,110.3285903930664
1526642359.7955434,115255,110.33895111083984
1526642409.5737288,115361,110.38294219970703
1526642459.416695,115467,110.52116394042969
1526642509.422208,115574,110.43860626220703
1526642559.6420808,115681,110.46408081054688
1526642609.8503783,115788,110.2878189086914
1526642659.8172638,115893,110.33672332763672
1526642709.659879,115997,110.46817016601562
1526642759.5984044,116103,110.42306518554688
1526642909.7261448,116422,109.99726104736328
1526642959.7436466,116526,110.0621337890625
1526643109.7081828,116816,110.33511352539062
1526643159.3931859,116921,110.25284576416016
1526643259.7909222,117134,110.25755310058594
1526643309.623521,117241,110.46678924560547
1526643359.690211,117348,110.5169906616211
1526643459.6318407,117561,110.56830596923828
1526643509.433218,117666,110.42023468017578
1526643559.5739264,117772,110.31705474853516
1526643659.4280803,117983,110.15878295898438
1526643709.4308171,118090,110.2421646118164
1526643759.4793785,118197,110.2515640258789
1526643859.4770176,118408,110.09007263183594
1526643909.7022343,118515,110.11681365966797
1526643959.4114854,118620,110.17329406738281
1526644109.5487096,118773,110.03661346435547
1526644159.9150138,118871,110.16881561279297
1526644209.4076765,118976,109.99679565429688
1526644309.4330869,119159,109.94835662841797
1526644359.5581913,119262,109.7739028930664
1526644459.6506257,119474,109.80679321289062
1526644509.6095772,119580,109.88458251953125
1526644559.448293,119687,109.68604278564453
1526644609.5687077,119792,109.68161010742188
1526644659.6556625,119898,109.70541381835938
1526644709.649859,120002,109.89067077636719
1526644809.4988177,120214,109.66045379638672
1526644859.8955622,120322,109.6974105834961
1526645009.4256697,120640,109.7509994506836
1526645109.5423949,120850,109.6667251586914
1526645259.5374186,121169,109.4608383178711
1526645459.6845345,121565,109.51114654541016
1526645709.8429382,122094,109.636474609375
1526645909.5540075,122352,109.51455688476562
1526645959.8721488,122450,109.49604797363281
1526646009.4559271,122555,109.58780670166016
1526646059.7993426,122662,109.68414306640625
1526646109.546319,122768,109.6205062866211
1526646259.5040295,123087,109.57417297363281
1526646309.7387457,123194,109.65961456298828
1526646409.825231,123407,109.5365982055664
1526646459.496685,123514,109.55331420898438
1526646559.840816,123726,109.2957534790039
1526646609.8371,123833,109.3907241821289
1526646659.6424735,123908,109.42549133300781
1526646709.791702,124015,109.67698669433594
1526646809.5241132,124225,109.87456512451172
1526646859.6239426,124331,109.95549011230469
1526646909.5275238,124438,110.20365905761719
1526646959.7508562,124542,110.29410552978516
1526647009.8547337,124649,110.39590454101562
1526647109.7133398,124861,110.43273162841797
1526647159.5332,124968,110.519775390625
1526647209.5690134,125075,110.52613830566406
1526647309.8808978,125289,110.88105773925781
1526647409.6331987,125500,110.64765930175781
1526647459.7448635,125607,110.69908142089844
1526647559.8922029,125821,110.8469009399414
1526647759.7849627,126071,110.88777160644531
1526647859.8195508,126252,110.60382843017578
1526648059.8011806,126676,110.67924499511719
1526648109.6949813,126783,110.5706787109375
1526648159.8506045,126890,110.69937133789062
1526648209.5323577,126996,110.56800842285156
1526648359.458252,127313,110.3047866821289
1526648459.830829,127525,110.24154663085938
1526648609.6833024,127841,110.04057312011719
1526648659.8285444,127948,110.09422302246094
1526648759.8012195,128161,110.24710083007812
1526648809.4276588,128267,110.20381927490234
1526648859.61447,128374,110.20317077636719
1526649009.7054973,128695,110.1861801147461
1526649059.504778,128772,110.31234741210938
1526649209.8452444,129087,110.18260192871094
1526649259.5088055,129193,110.28759765625
1526649309.6641476,129300,110.14904022216797
1526649359.7661486,129407,110.23302459716797
1526649480.3177788,129497,110.3898696899414
1526649509.825156,129558,110.5021743774414
1526649559.4746957,129654,110.58040618896484
1526649659.7202919,129865,110.76806640625
1526649709.4027548,129971,110.7349624633789
1526649759.8191974,130079,110.82269287109375
1526649809.4244146,130183,110.50676727294922
1526649859.584665,130289,110.57401275634766
1526649909.5102558,130396,110.37551879882812
1526649959.4555955,130502,110.49198913574219
1526650009.6712186,130609,110.52263641357422
1526650059.500586,130714,110.51895141601562
1526650259.731457,131106,110.56816864013672
1526650409.570286,131419,110.45024871826172
1526650459.667353,131525,110.26976776123047
1526650509.7924001,131632,110.16839599609375
1526650559.754007,131738,110.13520050048828
1526650659.4855726,131950,110.17813110351562
1526650709.6915295,132056,110.16048431396484
1526650759.5662067,132163,110.25833129882812
1526650809.5551443,132270,110.18299102783203
1526650859.7557821,132377,110.29884338378906
1526650909.6699965,132484,110.40068817138672
1526650959.5447257,132590,110.50968933105469
1526651009.6886508,132696,110.6780014038086
1526651059.6980875,132803,110.78040313720703
1526651282.0172262,133107,110.79600524902344
1526651359.445096,133261,110.85051727294922
1526651409.6459157,133368,110.76075744628906


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle90-750-200-PGnn_full_lml.csv <==
Wall time,Step,Value
1526566480.0582314,6,-44799.80859375
1526566878.7525415,10,-43790.48046875
1526567275.993339,11,-43607.796875
1526567695.028579,26,-41114.6015625
1526568101.36846,57,-37094.375
1526568569.8732498,99,-33657.953125
1526569157.464881,190,-28937.072265625
1526569854.3756323,363,-24317.1796875
1526570262.3381433,370,-24162.69140625
1526570704.2804177,418,-23431.01953125
1526571194.6287482,488,-22422.607421875
1526571738.7001407,555,-21611.837890625
1526572318.5787172,671,-20454.66015625
1526572970.3211858,804,-19524.421875
1526573695.3595188,985,-18464.384765625
1526574484.8259811,1171,-17367.009765625
1526575347.3593745,1390,-16843.388671875
1526576295.4799318,1661,-16039.8759765625
1526577344.079763,1999,-15193.498046875
1526578489.8132606,2361,-14714.888671875
1526579762.2795925,2781,-14282.0546875
1526581086.8051717,3277,-13972.740234375
1526582842.025264,3656,-13539.52734375
1526582994.3675797,3775,-13741.5732421875
1526583148.32403,3928,-13525.0869140625
1526583245.8322995,3984,-13459.8642578125
1526583351.8463826,4036,-13668.7919921875
1526583469.1459029,4137,-13554.365234375
1526583597.6824093,4235,-13438.525390625
1526583738.0725436,4388,-13272.205078125
1526583896.1967018,4578,-13425.265625
1526584066.156553,4768,-13301.6953125
1526584254.0275311,5026,-13228.3583984375
1526584461.5483365,5326,-13276.5283203125
1526584689.2811813,5644,-13113.91796875
1526584939.2590263,6039,-12999.1337890625
1526585215.4231703,6492,-13374.724609375
1526585518.2282264,6978,-12818.2470703125
1526585852.242727,7559,-12812.01171875
1526586218.9264164,8213,-12746.7509765625
1526586622.7833037,8922,-12835.6982421875
1526587066.8104243,9745,-12872.4453125
1526587556.38546,10667,-13123.1435546875
1526588092.8519735,11665,-12777.1962890625
1526588684.7846794,12809,-12382.8837890625
1526589333.126777,14056,-12683.142578125
1526590186.594379,14451,-12448.388671875
1526590337.1002135,14565,-12624.0146484375
1526590491.4163013,14723,-12487.564453125
1526590589.2019722,14780,-12644.046875
1526590695.269582,14826,-12486.08203125
1526590812.019289,14928,-12700.6904296875
1526590941.349827,15024,-12317.4189453125
1526591081.8169734,15181,-12389.9638671875
1526591240.0306394,15370,-12340.1416015625
1526591407.7039764,15561,-12401.4619140625
1526591596.266864,15830,-12319.6396484375
1526591805.796019,16140,-12380.18359375
1526592031.9921918,16461,-12267.0595703125
1526592283.090668,16867,-12196.9072265625
1526592558.186162,17332,-12313.8408203125
1526592863.3750277,17827,-12514.77734375
1526593194.9842682,18421,-12380.4248046875
1526593562.0679858,19092,-12217.3310546875
1526593979.395842,19778,-12008.2822265625
1526594422.2096832,20498,-12332.9169921875
1526594906.0647542,21321,-12304.1513671875
1526595441.7078311,22233,-12097.0576171875
1526596035.259152,23296,-12011.03125
1526596681.2618673,24457,-12236.111328125
1526597395.8715122,25795,-12147.0927734375
1526598184.944766,27248,-11975.3818359375
1526599049.2990804,28873,-12103.5556640625
1526600001.8186433,30680,-12048.0029296875
1526601051.105823,32728,-11898.796875
1526602201.8036885,34958,-11725.4423828125
1526603465.2944999,37438,-11978.8134765625
1526604863.3309066,40160,-11783.23046875
1526606392.936891,43199,-11857.9580078125
1526608080.5610483,46581,-11987.7333984375
1526609878.0345433,50173,-11593.91796875
1526611677.5952828,53807,-11811.5087890625
1526613478.2549143,57415,-11568.2138671875
1526615278.9360843,61053,-11848.6982421875
1526617077.7309382,64659,-11413.9306640625
1526618879.021865,68292,-11565.7734375
1526620679.692559,71880,-11419.814453125
1526622479.7415504,75499,-11355.3974609375
1526624277.953937,79094,-11660.9931640625
1526626080.0753803,82715,-11308.3427734375
1526627879.3319595,86296,-11328.626953125
1526629678.71097,89911,-11440.3330078125
1526631478.8287237,93499,-11157.498046875
1526633279.3218455,97115,-11444.779296875
1526635078.35092,100697,-11265.205078125
1526636879.547982,104318,-11077.8896484375
1526638679.7528656,107899,-11370.330078125
1526640478.7354333,111505,-11193.76171875
1526642279.7095878,115096,-11231.1826171875
1526644078.888013,118709,-11284.37890625
1526645878.9115663,122290,-11171.4111328125
1526647679.1340933,125910,-11257.349609375
1526649479.5651193,129496,-11166.66015625
1526651281.2526555,133106,-10920.2490234375


==> figures/mnist-oe/90/mnisteo-partialrot_-90_90_gpu-new-mnisteo-partialrot_-90_90-sicrot-bilinear-mb50-angle90-750-200-PGnn_test_error.csv <==
Wall time,Step,Value
1526566146.9941738,6,0.31299999356269836
1526566534.4754446,7,0.30570000410079956
1526566927.3072567,11,0.2892000079154968
1526567332.2347853,12,0.2773999869823456
1526568152.1402252,58,0.25769999623298645
1526568700.7529392,135,0.19869999587535858
1526569905.9621665,364,0.1404000073671341
1526571247.462032,489,0.12610000371932983
1526572362.1237984,672,0.10199999809265137
1526573750.2608738,986,0.08940000087022781
1526574698.4166791,1246,0.08630000054836273
1526575888.1910512,1632,0.07739999890327454
1526577402.7730768,2000,0.0689999982714653
1526578547.1471403,2362,0.061500001698732376
1526579820.34623,2782,0.05869999900460243
1526580681.3957202,3203,0.05420000106096268
1526581889.0078654,3713,0.05530000105500221
1526582744.633316,3627,0.04899999871850014
1526582761.9629755,3636,0.05339999869465828
1526582855.853974,3657,0.049800001084804535
1526582923.1032903,3775,0.05050000175833702
1526583036.836886,3839,0.04800000041723251
1526583257.703861,3985,0.048500001430511475
1526583482.2196443,4138,0.04879999905824661
1526583909.5194206,4579,0.05299999937415123
1526584474.3920183,5327,0.04540000110864639
1526585288.6284385,6626,0.04639999940991402
1526586488.428739,8782,0.039400000125169754
1526587690.1463845,10931,0.041600000113248825
1526588888.7008553,13230,0.03970000147819519
1526590087.0804129,14426,0.043800000101327896
1526590106.208817,14435,0.04500000178813934
1526590200.8795342,14452,0.03970000147819519
1526590265.938217,14565,0.04809999838471413
1526590379.7729435,14631,0.03880000114440918
1526590603.0662258,14781,0.044199999421834946
1526590826.7348912,14929,0.040300000458955765
1526591253.5806549,15371,0.041600000113248825
1526591819.7773886,16141,0.04280000180006027
1526592632.9806128,17469,0.03889999911189079
1526593835.1840417,19663,0.03790000081062317
1526595033.3165724,21553,0.047600001096725464
1526596233.8957906,23681,0.041200000792741776
1526597434.672996,25842,0.049800001084804535
1526598633.205733,28156,0.03709999844431877
1526599832.7512486,30488,0.035999998450279236
1526601067.4678364,32729,0.03830000013113022
1526602233.3869357,34993,0.03739999979734421
1526603481.1156974,37439,0.03830000013113022
1526604632.784591,39853,0.0406000018119812
1526605834.5870306,42191,0.03370000049471855
1526607031.1443992,44527,0.04270000010728836
1526608233.6425204,46873,0.03889999911189079
1526609433.105072,49388,0.042500000447034836
1526610633.5890646,51741,0.047200001776218414
1526611833.0487814,54098,0.03689999878406525
1526613032.8073144,56631,0.036400001496076584
1526614232.1797726,58983,0.042100001126527786
1526615432.6888583,61338,0.03970000147819519
1526616633.0672777,63873,0.03819999843835831
1526617833.7881193,66234,0.032499998807907104
1526619033.730729,68577,0.03830000013113022
1526620232.7932458,71099,0.03460000082850456
1526621433.630496,73441,0.03689999878406525
1526622633.3576083,75784,0.03620000183582306
1526623832.402327,78306,0.0364999994635582
1526625032.6800497,80657,0.0348999984562397
1526626233.493258,83000,0.03660000115633011
1526627432.6422203,85512,0.04089999943971634
1526628634.169351,87859,0.03790000081062317
1526629832.8369863,90198,0.03319999948143959
1526631033.1423886,92719,0.04129999876022339
1526632233.9915726,95058,0.03929999843239784
1526633431.9952953,97399,0.03739999979734421
1526634633.8847208,99921,0.04450000077486038
1526635833.650041,102263,0.035100001841783524
1526637033.8964465,104601,0.04340000078082085
1526638233.998386,107119,0.03700000047683716
1526639433.479659,109449,0.03359999880194664
1526640632.5472755,111791,0.03909999877214432
1526641832.6182928,114314,0.039000000804662704
1526643032.7099557,116652,0.03590000048279762
1526644233.2030792,118996,0.03700000047683716
1526645432.8736968,121508,0.0340999998152256
1526646632.8962536,123852,0.03280000016093254
1526647833.618824,126197,0.03530000150203705
1526649032.5657272,128715,0.04580000042915344
1526650233.3571274,131050,0.035100001841783524


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle135fixed-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526562300.7660477,95,-21027.923828125
1526562388.4784634,191,-8585.7578125
1526562464.389862,342,1115.9373779296875
1526562518.7777731,505,8350.5205078125
1526562606.6627815,698,14722.3212890625
1526562703.361864,1016,21185.40234375
1526562809.666882,1272,24088.484375
1526562925.883219,1683,27605.447265625
1526563054.3074157,2056,29312.439453125
1526563195.7173953,2579,31323.9609375
1526563351.2970915,3158,32792.59375
1526563522.600045,3706,34233.65625
1526563710.8479314,4416,34443.03125
1526563918.0772574,5190,35262.1484375
1526564145.8666437,5937,35793.84765625
1526564397.4491088,6765,36288.2109375
1526564673.5792756,7704,36553.3046875
1526564976.1134903,8675,37774.31640625
1526565309.1329722,10104,38008.40625
1526565676.1741793,11466,38555.6640625
1526566079.4717567,12892,38440.28515625
1526566523.9642808,14564,39230.43359375
1526567011.8259068,16438,39498.6796875
1526567550.1305337,18424,39630.6953125
1526568140.8395667,20614,41069.5390625
1526568790.9830427,22933,40782.27734375
1526569505.861476,25726,41190.17578125
1526570292.5174277,28566,41017.53125
1526571157.530175,31699,41560.97265625
1526572109.3163168,35187,41306.69921875
1526573156.2028625,39148,41713.70703125
1526574307.990779,43538,42196.30078125
1526575574.5729623,48404,41954.2109375
1526576968.2624853,53686,42396.546875
1526578501.3900297,59424,42570.15625
1526580187.4919116,65702,42558.75390625
1526581987.562275,72286,42688.13671875
1526583787.6381433,78962,43173.0
1526585587.0781407,85559,43457.00390625
1526587387.5086052,92237,42995.5234375
1526589187.6046734,98830,42948.9375
1526590987.414465,105518,43329.93359375
1526592787.3934925,112096,44151.6015625
1526594587.3593335,118776,43755.68359375
1526596387.4324121,125364,43930.3203125
1526598187.4712493,132040,42503.1640625
1526599987.3643165,138661,42900.77734375
1526601787.363401,145342,43305.82421875
1526603587.094481,151920,43883.19140625
1526605387.3066452,158598,43134.40625
1526607187.524318,165183,44041.37890625
1526608987.393055,171849,43446.27734375
1526610787.435013,178418,43589.1171875
1526612587.4638848,185076,43888.8984375
1526614387.4246595,191653,43130.14453125
1526616187.391833,198341,43377.64453125
1526617987.4782884,204949,43783.421875
1526619787.4116836,211633,44252.6015625
1526621587.2590008,218339,43685.15234375
1526623387.2934887,225200,43606.3984375
1526625187.3523972,232041,43466.671875
1526626987.2215214,238905,43788.34765625
1526628787.242468,245732,44311.33203125
1526630586.6808674,252750,43907.03515625
1526632387.0982566,259623,44553.80859375


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle135fixed-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526562274.5035422,33,0.42311999201774597
1526562329.9889667,106,0.42267999053001404
1526562380.6499803,191,0.3297800123691559
1526562456.4834342,342,0.24184000492095947
1526562570.981644,596,0.17637999355793
1526562741.217294,1058,0.13303999602794647
1526562995.6605175,1857,0.11472000181674957
1526563379.736002,3176,0.09737999737262726
1526563956.4290884,5247,0.08907999843358994
1526564826.553727,8141,0.08269999921321869
1526566021.6446776,12699,0.07769999653100967
1526567221.835201,17221,0.07466000318527222
1526568421.3970735,21581,0.07407999783754349
1526569621.362702,26074,0.07227999716997147
1526570821.5710785,30465,0.0716399997472763
1526572021.336719,34879,0.0723000019788742
1526573221.1605325,39310,0.07091999799013138
1526574421.285525,43890,0.07028000056743622
1526575621.278377,48494,0.06976000219583511
1526576821.2312632,53135,0.06948000192642212
1526578021.2180593,57630,0.06943999975919724
1526579221.281103,62072,0.06852000206708908
1526580421.743532,66495,0.06960000097751617
1526581621.2098172,70935,0.06902000308036804
1526582821.1353521,75341,0.06876000016927719
1526584020.7083864,79755,0.06765999644994736
1526585221.7556791,84210,0.06716000288724899
1526586421.1066422,88612,0.06769999861717224
1526587621.2165935,93020,0.06827999651432037
1526588821.4398174,97475,0.06818000227212906
1526590021.395678,101894,0.06735999882221222
1526591221.2221084,106305,0.06809999793767929
1526592421.4962766,110743,0.06719999760389328
1526593621.2348607,115160,0.06762000173330307
1526594821.189719,119566,0.068340003490448
1526596021.2246625,124008,0.06719999760389328
1526597221.4414318,128415,0.06718000024557114
1526598421.1469715,132827,0.066880002617836
1526599621.7335558,137308,0.06734000146389008
1526600821.3138359,141731,0.0670199990272522
1526602021.4754343,146137,0.06722000241279602
1526603221.2947836,150559,0.06666000187397003
1526604421.605706,154975,0.06694000214338303
1526605621.2894473,159393,0.06626000255346298
1526606821.6238558,163829,0.06691999733448029
1526608021.2139306,168235,0.06656000018119812
1526609221.6969378,172633,0.06706000119447708
1526610421.2959573,177071,0.06679999828338623
1526611621.0813916,181462,0.06689999997615814
1526612821.7289903,185868,0.06682000309228897
1526614021.8397493,190306,0.06685999780893326
1526615221.326134,194711,0.06633999943733215
1526616421.6189542,199137,0.06601999700069427
1526617621.243999,203600,0.06707999855279922
1526618821.2891078,207990,0.06633999943733215
1526620021.5383916,212423,0.06639999896287918
1526621220.952733,216945,0.06583999842405319
1526622421.164255,221484,0.06641999632120132
1526623621.016704,226028,0.06589999794960022
1526624821.2337008,230646,0.06650000065565109
1526626020.9036078,235182,0.06598000228404999
1526627221.2224772,239718,0.0663599967956543
1526628421.1124418,244300,0.06604000180959702
1526629622.5485675,248929,0.06627999991178513
1526630821.3008225,253618,0.06598000228404999
1526632021.810038,258192,0.06663999706506729
1526633221.1019118,262771,0.06667999923229218


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle179fixed-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526562302.4358397,87,-20653.7109375
1526562384.964848,284,630.917724609375
1526562460.5227973,559,13946.1865234375
1526562520.733626,862,21522.185546875
1526562608.3958883,1206,26420.35546875
1526562705.2491903,1718,30955.724609375
1526562811.4340947,2161,33657.44140625
1526562928.8456697,2782,35029.73046875
1526563057.1982975,3351,36496.28125
1526563198.420373,4104,37609.33984375
1526563353.9684112,4894,37930.0546875
1526563525.4546998,5700,39566.48046875
1526563713.5745976,6719,40082.4140625
1526563926.7328339,7801,41168.64453125
1526564148.8840818,8894,41418.4296875
1526564399.3896868,10194,41860.89453125
1526564674.7346122,11640,42130.0703125
1526564978.2494895,13142,42679.2109375
1526565311.6970797,14961,41526.7890625
1526565678.7095544,16961,42847.36328125
1526566082.333666,19062,43661.31640625
1526566528.5019321,21238,44709.57421875
1526567016.7555933,23214,43945.27734375
1526567551.9878278,25771,45137.5390625
1526568143.0906625,29016,44704.69921875
1526568796.3536026,32082,43910.734375
1526569508.165629,35105,44905.8984375
1526570294.8383217,39177,43947.41015625
1526571160.086251,43654,44393.09375
1526572112.1205342,48590,46170.69140625
1526573159.0568743,54125,46128.6015625
1526574310.421987,60098,45389.77734375
1526575577.1994805,66703,46240.828125
1526576970.9386415,73922,46484.515625
1526578503.5793211,81894,45888.734375
1526580189.7554343,90750,45647.09375
1526581990.0436954,100166,45862.17578125
1526583790.0607183,109375,45864.62109375
1526585589.942081,118178,46832.11328125
1526587390.2875614,126956,47048.34765625
1526589190.2394226,135513,47119.453125
1526590990.19498,144247,46946.47265625
1526592789.9335363,153462,47825.203125
1526594590.0735762,162810,46431.328125
1526596390.2488003,172030,47652.84765625
1526598190.2555873,181352,47120.01171875
1526599990.0938125,190785,46795.0390625
1526601789.8635013,200371,47610.37890625
1526603589.9355385,209867,47454.4140625
1526605389.932028,219458,46970.14453125
1526607189.9252615,228940,46443.33203125
1526608989.9492247,238511,47298.86328125
1526610789.851632,248011,48366.44921875
1526612589.8839962,257605,45673.890625
1526614390.0581431,267085,47109.84375
1526616189.8800979,276676,47374.7734375
1526617989.8390777,286175,47533.41015625
1526619789.8623815,295787,47683.81640625
1526621589.4368,305290,48454.12890625
1526623389.9355192,314903,47699.86328125
1526625189.9792955,324300,47200.3828125
1526626990.070974,333798,46716.5
1526628790.6519418,343104,48300.57421875
1526630590.162426,352176,47171.00390625
1526632390.5541487,361102,47655.953125
1526634189.941884,370099,47970.4453125
1526635990.0567088,378933,47485.49609375
1526637790.2470093,387683,46397.953125
1526639590.1646996,396208,47380.15625
1526641389.9082,404993,46801.95703125
1526643190.5791402,413869,47993.48046875
1526644990.029049,422707,47890.69921875
1526646791.0735397,431401,47749.0625
1526648590.3877294,440242,48296.36328125


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle179fixed-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526562272.6801574,68,0.4725399911403656
1526562294.6509705,76,0.45735999941825867
1526562328.428424,116,0.4138599932193756
1526562379.3898249,284,0.2553600072860718
1526562454.916234,559,0.16979999840259552
1526562568.675143,1016,0.12285999953746796
1526562740.1221488,1797,0.10357999801635742
1526562995.9885614,3041,0.09083999693393707
1526563380.7502797,4928,0.08178000152111053
1526563956.7978287,7856,0.0764399990439415
1526564821.7536614,12321,0.07265999913215637
1526566022.1851933,18755,0.06926000118255615
1526567225.621389,23998,0.06738000363111496
1526568421.3178294,30455,0.06785999983549118
1526569621.748967,35608,0.06582000106573105
1526570822.6503072,41883,0.06520000100135803
1526572022.1526146,48141,0.0649000033736229
1526573221.3773935,54353,0.06379999965429306
1526574421.3391323,60587,0.06503999978303909
1526575622.2663627,66833,0.06362000107765198
1526576821.8894606,73152,0.06394000351428986
1526578021.485267,79347,0.06363999843597412
1526579222.1037734,85580,0.06353999674320221
1526580422.10322,91884,0.06353999674320221
1526581621.6919963,98216,0.06428000330924988
1526582822.0324843,104505,0.06283999979496002
1526584021.6303964,110433,0.062380000948905945
1526585222.2309973,116359,0.06251999735832214
1526586422.2887208,122253,0.06298000365495682
1526587622.305859,127992,0.06260000169277191
1526588821.9937243,133741,0.06312000006437302
1526590022.5397174,139482,0.06257999688386917
1526591222.5944588,145355,0.06204000115394592
1526592422.6040509,151555,0.062460001558065414
1526593622.510262,157730,0.06267999857664108
1526594823.2652488,163923,0.06212000176310539
1526596022.9266303,170125,0.06312000006437302
1526597222.5996413,176294,0.06273999810218811
1526598422.8255994,182457,0.062460001558065414
1526599622.2835717,188824,0.06216000020503998
1526600822.2599604,195179,0.06225999817252159
1526602022.0908759,201522,0.0618400014936924
1526603222.6435425,207908,0.062199998646974564
1526604422.1726227,214256,0.0617000013589859
1526605622.045489,220604,0.06241999939084053
1526606822.0213785,226974,0.06191999837756157
1526608022.8035614,233325,0.061879999935626984
1526609222.6336803,239656,0.062139999121427536
1526610422.056253,246034,0.06143999844789505
1526611622.8275146,252410,0.06225999817252159
1526612822.126285,258754,0.06199999898672104
1526614022.503122,265129,0.061159998178482056
1526615222.271534,271473,0.06137999892234802
1526616422.1195934,277823,0.06177999824285507
1526617622.2847388,284213,0.061239998787641525
1526618822.1440396,290566,0.06128000095486641
1526620022.7790198,296935,0.062460001558065414
1526621222.1170752,303320,0.061900001019239426
1526622421.7530491,309731,0.06162000074982643
1526623622.3686867,316037,0.06151999905705452
1526624821.7304657,322351,0.06151999905705452
1526626022.0725596,328641,0.06168000027537346
1526627222.5519073,334929,0.06164000183343887
1526628420.087042,341240,0.0608999989926815
1526629622.8370326,347254,0.061319999396800995
1526630822.600629,353246,0.061560001224279404
1526632022.5988464,359260,0.06191999837756157
1526633223.5790887,365243,0.06162000074982643
1526634422.9726968,371179,0.0608999989926815
1526635621.8616452,377115,0.06058000028133392
1526636822.2536905,382941,0.061420001089572906
1526638022.5706758,388726,0.06159999966621399
1526639222.0820398,394464,0.06154000014066696
1526640421.919635,400232,0.06157999858260155
1526641622.656059,406071,0.06151999905705452
1526642822.7445478,412044,0.06159999966621399
1526644022.478969,417927,0.061480000615119934
1526645222.207436,423770,0.061560001224279404
1526646422.3083444,429595,0.06151999905705452
1526647623.0726337,435445,0.06122000142931938
1526648822.2513838,441295,0.060819998383522034
1526650022.3956556,447169,0.06185999885201454


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle45fixed-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526562298.92712,65,-43933.828125
1526562380.9036028,254,-14158.5673828125
1526562457.546548,520,-2764.051513671875
1526562517.151724,807,4158.93359375
1526562605.1713877,1135,9423.6396484375
1526562701.380581,1622,14302.3544921875
1526562807.7399795,2052,16840.6640625
1526562924.7314773,2654,18750.6171875
1526563053.1497416,3208,20318.53515625
1526563195.002419,3942,21617.412109375
1526563350.3602715,4747,22591.83984375
1526563521.461874,5527,23131.796875
1526563710.103847,6509,23940.5234375
1526563917.0618637,7593,24348.53125
1526564144.9349265,8683,24372.197265625
1526564395.9256043,9972,25061.947265625
1526564671.7121465,11394,25791.115234375
1526564974.4659295,12851,25857.25
1526565308.1529236,14609,26338.05859375
1526565675.008522,16558,26108.03515625
1526566078.719823,18590,27056.96484375
1526566522.4636726,20940,27647.29296875
1526567010.6755817,23528,27969.388671875
1526567548.02453,26299,27945.26953125
1526568138.9544356,29473,28285.75
1526568788.9890924,32745,28485.044921875
1526569503.9593675,36559,28498.634765625
1526570290.611528,40620,29369.50390625
1526571155.8940017,45220,29153.798828125
1526572107.9680662,50211,29131.0546875
1526573154.7619317,55799,29445.6875
1526574306.3648407,61905,29898.490234375
1526575573.264748,68676,29651.171875
1526576966.7696302,76024,29891.35546875
1526578499.6938803,84108,30036.2578125
1526580185.8832893,92793,30284.91015625
1526581985.6191893,102122,30343.21875
1526583785.7239456,111369,31082.58984375
1526585585.8371446,120781,30489.052734375
1526587385.8323617,130239,30731.880859375
1526589185.672346,139423,30693.810546875
1526590985.6558368,148403,30818.59765625
1526592785.9414382,157571,30379.29296875
1526594586.0142307,166726,31180.39453125
1526596385.7914186,175963,30774.607421875
1526598185.7435687,185489,30947.080078125
1526599986.1054907,194746,31430.47265625
1526601786.189129,203834,31380.884765625
1526603585.7189,212781,31118.48046875
1526605385.9870024,222000,31211.71484375
1526607185.7113533,231423,30932.36328125
1526608985.8346517,240916,31413.18359375
1526610785.6312146,250214,31185.501953125
1526612585.9753385,259641,31320.013671875
1526614385.862488,268980,31230.06640625
1526616185.6966379,278467,30800.54296875
1526617985.591109,287881,31262.82421875
1526619785.767029,297382,31068.30859375
1526621585.7030768,306983,31719.697265625
1526623385.9865649,316509,31323.51171875
1526625185.7754765,325978,31422.431640625
1526626985.7958267,335539,31403.904296875
1526628786.0816057,345146,31125.7578125
1526630586.0129817,355131,31464.916015625
1526632386.1813579,364954,31217.369140625
1526634186.0858748,374854,31316.365234375
1526635985.6013093,384317,31432.3125
1526637785.8672533,393570,31023.529296875
1526639586.064758,402862,31725.873046875
1526641385.9215891,412377,31547.9921875
1526643186.1378217,421807,31473.55078125
1526644986.0111513,431332,31635.474609375
1526646786.141115,440756,31758.51953125
1526648586.0730536,450264,31426.470703125


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle45fixed-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526562269.5183296,54,0.460999995470047
1526562291.5899732,58,0.4756399989128113
1526562324.209601,92,0.4514400064945221
1526562375.4135003,254,0.3247799873352051
1526562451.804,520,0.24660000205039978
1526562565.588222,955,0.20002000033855438
1526562735.9758208,1699,0.15865999460220337
1526562992.2583716,2909,0.1339000016450882
1526563376.8898816,4779,0.12297999858856201
1526563953.7935252,7678,0.11289999634027481
1526564818.4288766,12059,0.10711999982595444
1526566018.2685466,18292,0.10273999720811844
1526567216.442977,24533,0.09678000211715698
1526568416.5474262,30820,0.09606000036001205
1526569615.6594832,37072,0.09533999860286713
1526570816.44148,43400,0.09520000219345093
1526572017.0436435,49748,0.09262000024318695
1526573215.795543,56033,0.0928800031542778
1526574415.648775,62402,0.09213999658823013
1526575615.689031,68810,0.09055999666452408
1526576815.615082,75229,0.09080000221729279
1526578016.9160337,81542,0.09111999720335007
1526579217.109997,87699,0.08993999660015106
1526580416.0716245,93888,0.09015999734401703
1526581617.0383341,100153,0.09059999883174896
1526582816.7578728,106290,0.08938000351190567
1526584016.7251313,112470,0.08934000134468079
1526585217.4171662,118811,0.08907999843358994
1526586417.1675818,125064,0.08950000256299973
1526587617.2332687,131387,0.08946000039577484
1526588816.7061758,137609,0.08912000060081482
1526590018.5982497,143577,0.08856000006198883
1526591216.7922704,149536,0.08857999742031097
1526592416.6156948,155640,0.08801999688148499
1526593616.1730285,161844,0.08854000270366669
1526594817.6305995,167799,0.08833999931812286
1526596016.300992,173999,0.08780000358819962
1526597217.47143,180334,0.08826000243425369
1526598417.2801979,186628,0.08829999715089798
1526599617.3000486,192902,0.08795999735593796
1526600816.7062263,198909,0.08799999952316284
1526602017.2909362,204968,0.08749999850988388
1526603217.1445296,210869,0.08805999904870987
1526604417.65688,217016,0.08786000311374664
1526605617.3334858,223111,0.08793999999761581
1526606816.189517,229460,0.08764000236988068
1526608017.2908814,235826,0.0871800035238266
1526609216.8785605,242014,0.08748000115156174
1526610417.620953,248248,0.08730000257492065
1526611616.5094934,254499,0.08742000162601471
1526612816.7446785,260758,0.08709999918937683
1526614017.4362383,267078,0.08743999898433685
1526615216.6923654,273316,0.08698000013828278
1526616417.4469783,279611,0.08761999756097794
1526617616.8859587,285913,0.08675999939441681
1526618817.6521337,292103,0.08737999945878983
1526620015.9257128,298554,0.08720000088214874
1526621216.3877332,305035,0.08662000298500061
1526622416.3545396,311339,0.08696000277996063
1526623616.6105165,317650,0.08630000054836273
1526624816.5420604,324015,0.0873199999332428
1526626016.715231,330360,0.08715999871492386
1526627216.4271116,336682,0.08664000034332275
1526628418.0150807,343101,0.08696000277996063
1526629618.2651446,349713,0.08640000224113464
1526630818.008921,356321,0.08698000013828278
1526632018.0885851,362925,0.08675999939441681
1526633218.1975422,369483,0.0871800035238266
1526634417.2696552,376021,0.08683999627828598
1526635617.7109442,382365,0.08727999776601791
1526636817.8395343,388662,0.08675999939441681
1526638018.065882,394704,0.08726000040769577
1526639217.3330464,400917,0.08696000277996063
1526640418.2145574,407223,0.08668000251054764
1526641617.9555118,413518,0.08674000203609467
1526642817.9552422,419862,0.08647999912500381
1526644018.44072,426149,0.08681999891996384
1526645217.607164,432464,0.08668000251054764
1526646418.0597332,438815,0.08647999912500381
1526647618.077248,445110,0.08607999980449677
1526648817.5939848,451401,0.08656000345945358
1526650017.64812,457993,0.08646000176668167


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle90fixed-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526562302.1396914,91,-25736.052734375
1526562384.7256308,291,-4215.49560546875
1526562460.2901993,574,6777.310546875
1526562520.580637,883,14501.9033203125
1526562608.4178486,1231,19470.720703125
1526562705.1872962,1747,23684.296875
1526562811.207767,2200,25597.12109375
1526562928.5390704,2833,27689.013671875
1526563056.7445335,3413,28303.5859375
1526563198.3109462,4188,29987.53515625
1526563354.1430492,5041,31236.111328125
1526563525.1528049,5864,32050.552734375
1526563713.361713,6847,32014.857421875
1526563920.7833,7991,33349.6953125
1526564148.364388,9141,33306.65625
1526564399.1843834,10433,33225.046875
1526564674.9651453,11911,33966.421875
1526564977.780072,13444,34101.6328125
1526565311.6218362,15302,34088.92578125
1526565678.93534,17360,34885.6484375
1526566082.0908878,19508,35389.2578125
1526566529.8530998,21538,35767.8671875
1526567017.8467607,23273,35973.41796875
1526567551.9756396,25780,36019.76953125
1526568142.7857933,29087,36217.9453125
1526568796.2010005,32099,36655.30859375
1526569507.991201,34737,36597.2109375
1526570294.6752748,38960,36579.78125
1526571159.4912353,43626,37579.671875
1526572111.5522418,48777,36732.49609375
1526573158.2874653,54528,37917.6796875
1526574310.1836085,60694,37739.70703125
1526575576.8976917,67543,38626.921875
1526576970.6893392,75033,38416.80078125
1526578503.1677494,83368,38228.18359375
1526580189.57732,92470,38508.92578125
1526581989.6691453,102147,38767.7890625
1526583789.8862224,111228,38564.35546875
1526585590.0014915,119886,38681.2109375
1526587389.9680376,128633,38605.5
1526589189.8329623,137276,39270.31640625
1526590989.5955489,146337,38485.9765625
1526592789.7015662,155878,38944.26171875
1526594589.7095418,165516,39649.5
1526596389.4527786,175056,39109.8984375
1526598189.806425,184689,39726.39453125
1526599989.260444,194346,38567.84375
1526601789.51102,204166,38712.796875
1526603589.6362407,213873,39079.046875
1526605389.6091187,223672,39404.38671875
1526607189.6177473,233354,39767.1875
1526608989.9506536,243129,39260.90625
1526610789.69419,252831,39769.6953125
1526612589.7126193,262613,39899.921875
1526614389.6277404,272303,39827.56640625
1526616189.6306596,282096,39758.7578125
1526617989.6528718,291781,39292.7421875
1526619789.5893571,301586,39112.6171875
1526621589.7279577,311282,39939.94140625
1526623389.6294398,321102,39865.21875
1526625189.6606445,330765,39442.71875
1526626989.3971617,340517,39503.92578125
1526628790.0562246,350079,39524.7421875
1526630589.9254787,359683,39860.3203125
1526632389.9178693,369142,40285.9140625


==> figures/mnist-rot/mnist-rot-sicrot-bilinear-mb50-angle90fixed-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526562272.7010338,70,0.4820399880409241
1526562293.9558449,77,0.4666000008583069
1526562328.3185143,122,0.42215999960899353
1526562379.2163272,291,0.2775599956512451
1526562454.713056,574,0.20268000662326813
1526562568.7540922,1040,0.1490200012922287
1526562739.7271662,1825,0.12501999735832214
1526562996.1041086,3100,0.11146000027656555
1526563380.5005987,5073,0.09889999777078629
1526563956.728013,8082,0.09105999767780304
1526564821.7598708,12604,0.08726000040769577
1526566021.8984525,19198,0.08259999752044678
1526567224.4314415,23970,0.08129999786615372
1526568421.2194614,30548,0.07896000146865845
1526569621.8704128,35256,0.07915999740362167
1526570819.7307217,41771,0.07816000282764435
1526572021.751115,48306,0.07620000094175339
1526573220.7805536,54767,0.07677999883890152
1526574430.5268054,61201,0.07571999728679657
1526575621.0873766,67681,0.07515999674797058
1526576820.7044346,74233,0.07451999932527542
1526578020.639333,80736,0.07503999769687653
1526579221.2639127,87162,0.07460000365972519
1526580421.925838,93637,0.07518000155687332
1526581621.7673504,100144,0.07541999965906143
1526582822.6685295,106499,0.0744599997997284
1526584021.5636861,112263,0.07441999763250351
1526585221.5970483,118099,0.07344000041484833
1526586421.6485438,123876,0.0738999992609024
1526587621.779184,129676,0.07363999634981155
1526588821.796197,135489,0.0741799995303154
1526590021.6950257,141276,0.07332000136375427
1526591221.4922378,147489,0.07264000177383423
1526592421.7981396,153901,0.0740400031208992
1526593621.4929721,160283,0.07293999940156937
1526594822.3035848,166664,0.0727199986577034
1526596021.8460927,173073,0.07293999940156937
1526597221.9704468,179459,0.07267999649047852
1526598422.3538246,185834,0.0731000006198883
1526599621.7717395,192340,0.07357999682426453
1526600821.6819253,198842,0.0732399970293045
1526602021.5828977,205339,0.0727199986577034
1526603221.3604574,211868,0.07329999655485153
1526604421.2550738,218362,0.07314000278711319
1526605621.8323083,224844,0.07274000346660614
1526606821.7775836,231351,0.07212000340223312
1526608022.3449636,237822,0.07254000008106232
1526609221.859383,244301,0.07301999628543854
1526610421.7618022,250816,0.07295999675989151
1526611621.8911026,257303,0.07259999960660934
1526612821.622589,263785,0.0725800022482872
1526614021.4911637,270291,0.07267999649047852
1526615221.6631184,276789,0.0723399966955185
1526616421.555641,283267,0.07187999784946442
1526617621.8604856,289780,0.07236000150442123
1526618821.9693482,296258,0.0715399980545044
1526620022.0276966,302752,0.07221999764442444
1526621221.9221299,309274,0.07156000286340714
1526622421.8155446,315815,0.07264000177383423
1526623621.30464,322266,0.07215999811887741
1526624820.4387376,328761,0.07225999981164932
1526626021.0966082,335223,0.07227999716997147
1526627221.3143702,341683,0.07214000076055527
1526628422.037831,348130,0.07214000076055527
1526629622.0236716,354483,0.07141999900341034
1526630822.2750745,360826,0.07169999927282333
1526632022.5532744,367195,0.07267999649047852
1526633222.2137606,373522,0.07209999859333038


==> figures/mnist-rot/mnist-rot-sicrot-stn-mb50-generaltheta_thetamin_1.00_0.00_0.00_0.00_1.00_0.00_thetamax_1.00_0.00_0.00_0.00_1.00_0.00-750-Gaussian_full_lml.csv <==
Wall time,Step,Value
1526414024.2363083,10,-123855.5390625
1526414239.445556,11,-115271.734375
1526414301.8224695,26,-29503.79296875
1526414516.6866267,27,-28316.251953125
1526414749.269383,42,-20329.4765625
1526414795.2184188,44,-19663.373046875
1526414950.6295655,137,-6711.6689453125
1526415167.110612,138,-6780.4052734375
1526415309.6240785,219,-1547.9385986328125
1526415517.6027863,353,3879.42822265625
1526415745.4464915,361,3459.718994140625
1526415994.7517335,531,8124.3603515625
1526416271.4051037,723,10547.0078125
1526416577.079608,797,11649.873046875
1526416915.6765964,1012,12485.361328125
1526417282.161062,1247,14806.845703125
1526417787.6739721,1455,14522.1015625
1526418129.9373798,1679,16285.27734375
1526418618.3959851,2005,17198.255859375
1526419149.1653583,2247,18105.53515625
1526419746.1110246,2695,19169.279296875
1526420397.4048724,2995,19309.603515625
1526421111.9460442,3510,19995.345703125
1526421894.8008573,3912,18862.92578125
1526422763.5597594,4389,20503.716796875
1526423809.040945,5015,20878.92578125
1526424761.63168,5710,21923.947265625
1526425909.6314719,6410,21461.4765625
1526427173.833513,7209,21005.451171875
1526428587.996467,7987,22018.412109375
1526430105.362666,8991,22554.04296875
1526431785.1665006,10122,22803.513671875
1526433586.018595,11233,23414.025390625
1526435392.3066044,12470,23153.357421875
1526437191.878118,13584,23836.181640625
1526438990.9997256,14790,23971.513671875
1526440786.8674684,15967,24041.908203125
1526442585.7973998,17298,23409.09375
1526444386.4494207,18481,23990.201171875
1526446185.691525,19737,24252.958984375
1526447985.8601131,20914,22050.458984375
1526449786.0976498,22173,24953.224609375
1526451585.7559395,23362,24894.3671875
1526453386.372236,24691,24196.96484375
1526455185.801599,25883,25372.6953125
1526456985.4880357,27214,25451.6171875
1526458785.9937322,28402,25215.51171875
1526460587.1498055,29728,24873.1328125
1526462386.7900991,30912,24703.28515625
1526464186.2441251,32241,24929.439453125
1526465986.363769,33430,22966.193359375
1526467785.5306084,34761,25220.490234375
1526469585.7172308,35937,24755.998046875
1526471385.58951,37246,24777.525390625
1526473185.2811325,38412,26028.232421875
1526474985.7529392,39724,24918.23828125
1526476787.0765748,40885,26223.59375
1526478586.7630286,42192,25782.724609375
1526480385.9167814,43330,26933.169921875
1526482209.0330434,44264,25732.84375
1526483997.7184515,45015,26291.103515625
1526485794.9821086,46027,26216.513671875
1526487588.7729945,47150,26681.51171875
1526489386.955268,48431,26181.55859375
1526491187.6076152,49572,26597.94921875
1526492986.5745008,50872,26408.8125
1526494786.9732957,52036,26199.951171875
1526496587.60281,53341,25769.76953125
1526498387.4186614,54508,26293.125
1526500187.3964841,55827,25311.1875
1526501987.0548215,57000,27044.755859375
1526503787.984283,58315,27263.046875


==> figures/mnist-rot/mnist-rot-sicrot-stn-mb50-generaltheta_thetamin_1.00_0.00_0.00_0.00_1.00_0.00_thetamax_1.00_0.00_0.00_0.00_1.00_0.00-750-Gaussian_test_error.csv <==
Wall time,Step,Value
1526413981.8124146,10,0.5228999853134155
1526414196.7273436,11,0.5182399749755859
1526414474.070628,27,0.5327799916267395
1526414706.4934602,42,0.5267400145530701
1526415124.1537244,138,0.36070001125335693
1526415692.7907004,354,0.24196000397205353
1526416530.8161485,796,0.17046000063419342
1526417741.8814735,1455,0.15338000655174255
1526418943.0755749,2114,0.14343999326229095
1526420161.6522985,2856,0.13718000054359436
1526421360.8477857,3546,0.13364000618457794
1526422562.0725648,4276,0.12807999551296234
1526423759.3934648,5015,0.12929999828338623
1526424964.0103135,5711,0.1255200058221817
1526426156.9045882,6449,0.12324000149965286
1526427362.0058973,7210,0.1286800056695938
1526428539.254075,7987,0.12334000319242477
1526429732.596365,8743,0.12804000079631805
1526430954.5137076,9513,0.11851999908685684
1526432155.6064148,10268,0.11969999969005585
1526433330.7952058,11055,0.12343999743461609
1526434555.1937137,11845,0.12647999823093414
1526435756.8166873,12598,0.12262000143527985
1526436931.3532772,13413,0.12046000361442566
1526438140.3183625,14171,0.12172000110149384
1526439329.6584985,14927,0.11980000138282776
1526440532.5067182,15791,0.12482000142335892
1526441730.0045207,16613,0.12492000311613083
1526442931.3708794,17443,0.12281999737024307
1526444130.8346255,18302,0.12460000067949295
1526445359.1426365,19104,0.11975999921560287
1526446532.7454267,19882,0.11992000043392181
1526447731.3441677,20737,0.1198199987411499
1526448957.1971445,21520,0.12780000269412994
1526450131.6058779,22318,0.12110000103712082
1526451329.7424796,23181,0.12108000367879868
1526452531.5984516,24011,0.11903999745845795
1526453729.3391566,24836,0.11620000004768372
1526454931.312304,25706,0.11309999972581863
1526456130.6565113,26531,0.11479999870061874
1526457331.531885,27360,0.11389999836683273
1526458530.3367627,28223,0.11804000288248062
1526459733.0451963,29054,0.11745999753475189
1526460931.3894215,29872,0.11559999734163284
1526462131.4192383,30736,0.1159600019454956
1526463331.5405993,31557,0.11599999666213989
1526464530.94831,32387,0.1179800033569336
1526465731.4867866,33252,0.11379999667406082
1526466929.6854904,34082,0.11388000100851059
1526468132.3048275,34906,0.11392000317573547
1526469330.6896152,35762,0.11723999679088593
1526470533.7636726,36581,0.11633999645709991
1526471731.941087,37391,0.12160000205039978
1526472930.9900057,38240,0.12018000334501266
1526474134.2431736,39056,0.1186399981379509
1526475333.7906384,39868,0.1143999993801117
1526476533.7416031,40713,0.11174000054597855
1526477733.8176773,41522,0.11392000317573547
1526478932.716292,42328,0.11289999634027481
1526480133.4933395,43161,0.11457999795675278
1526481427.3623269,43835,0.11088000237941742
1526482628.2913723,44355,0.11150000244379044
1526483826.3167922,44945,0.11184000223875046
1526485007.5316885,45506,0.11168000102043152
1526486134.510677,46149,0.11851999908685684
1526487334.3700836,46981,0.1120000034570694
1526488535.8993926,47778,0.11283999681472778
1526489738.3436415,48572,0.11620000004768372
1526490939.61733,49406,0.11509999632835388
1526492137.357544,50205,0.1122799962759018
1526493336.1767247,51016,0.11433999985456467
1526494536.1537504,51864,0.11253999918699265
1526495736.5348725,52672,0.11299999803304672
1526496936.075084,53484,0.11791999638080597
1526498135.2581248,54335,0.11138000339269638
1526499332.4190555,55152,0.11692000180482864
1526500534.5828283,55970,0.11401999741792679
1526501735.5079777,56827,0.11503999680280685
1526502933.9035673,57643,0.11281999945640564
1526504136.8996606,58457,0.11097999662160873


==> figures/mnist-rot/mnist-rot_fullmnist-rot-sicrot-bilinear-mb25-angle60-750-Gaussian_trainangle_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1525088566.599281,134,-22579.896484375
1525088790.466207,287,-8679.85546875
1525088950.9154825,453,-2596.080810546875
1525089049.052887,638,2415.38916015625
1525089225.6913786,841,7264.99755859375
1525089340.4996161,1064,10847.17578125
1525089534.5422442,1308,14250.603515625
1525089669.6580594,1578,16157.8232421875
1525089886.412038,1875,18326.705078125
1525090046.6365077,2204,19778.0234375
1525090220.6042573,2563,20621.5078125
1525090480.257917,2959,20909.30078125
1525090687.1672812,3391,22647.955078125
1525090913.483915,3870,23042.04296875
1525091230.526497,4396,24382.171875
1525091501.2750764,4961,25386.849609375
1525091796.3680363,5585,25924.958984375
1525092190.2425003,6269,25903.4453125
1525092544.4058645,7024,27026.18359375
1525092931.6324594,7855,27460.896484375
1525093427.8891082,8766,27046.44921875
1525093892.4645398,9767,28254.06640625
1525094401.5396886,10891,29155.53125
1525095030.8391616,12115,29280.970703125
1525095643.7685242,13453,29658.134765625
1525096386.72139,14928,30970.20703125
1525097124.9717312,16543,30916.580078125
1525098006.034017,18336,32374.462890625
1525098966.2255375,20303,32382.302734375
1525100014.1525488,22462,32934.23828125
1525101086.7808642,24843,32976.23828125
1525102335.5895464,27461,33340.22265625
1525103699.9927557,30345,32443.26953125
1525105264.003433,33517,34078.36328125
1525106901.122955,37017,33677.26953125
1525108687.0086088,40881,33724.24609375
1525110656.6957421,45044,33869.40625
1525112556.961317,49181,34376.90625
1525114570.8054569,52577,35047.5
1525116471.9772635,56714,35879.3671875
1525118442.7660153,60847,35037.0234375
1525120344.0135844,64971,34616.08984375
1525122316.4505932,69094,36211.7734375
1525124216.757741,73230,36113.89453125
1525126186.989643,77364,37860.78125
1525128087.6590042,81503,36052.671875
1525130058.235699,85644,35674.421875
1525131959.479605,89778,36874.0703125
1525133930.8420074,93913,37169.41015625
1525135830.658344,98059,36593.98046875
1525137802.3747485,102186,35968.0234375
1525139703.1997607,106304,37970.0546875
1525141674.601893,110422,37504.59765625
1525143576.8174448,114546,36866.26171875
1525145548.8178682,118662,37033.046875
1525147448.928289,122785,38631.078125
1525149420.2548277,126902,37711.86328125
1525151320.7006023,131021,38314.49609375
1525153292.2126927,135137,37401.30859375
1525155192.3896494,139265,39471.66015625
1525157163.8061755,143388,36624.73046875
1525159064.4070647,147506,37531.53515625
1525161036.035761,151627,36582.54296875
1525162936.9267218,155751,37147.33984375
1525164908.5388427,159879,37820.29296875
1525166810.0023935,164003,36718.95703125
1525168782.0539072,168125,37899.5234375
1525170683.4531887,172248,37318.73828125
1525172655.4246893,176370,37824.87109375
1525174555.9871109,180495,35873.82421875
1525176527.314001,184620,36125.890625
1525178517.95873,187381,37996.30078125
1525180639.9231737,189722,37144.59375
1525182572.6046705,192941,37495.99609375
1525184544.7780323,197055,36687.5625
1525186445.0317523,201171,36605.1875
1525188488.6839006,204642,36707.8046875
1525190468.4854562,207061,38045.96875
1525192554.7898192,209565,37461.30859375
1525194528.2923353,212085,36503.71484375
1525196624.1035833,214614,37465.84375
1525198526.3502357,218460,35082.51171875
1525200497.2169092,222633,37014.9140625
1525202396.3679712,226802,35239.00390625
1525204367.5168374,230968,37960.55859375
1525206267.071304,235141,37058.5703125
1525208236.6938102,239309,37624.56640625
1525210136.9644268,243493,37512.125
1525212106.9418907,247638,37846.17578125
1525214007.6578493,251776,38013.91796875
1525215980.9266274,255870,37880.68359375
1525217881.6388512,259965,39429.671875
1525219855.9215868,264060,37680.125
1525221754.8840427,268266,37733.6953125
1525223724.847698,272414,37601.609375
1525225624.230726,276568,39303.1171875
1525227595.5679767,280721,38010.8671875
1525229495.376118,284866,38070.58203125
1525231466.5890396,289005,39807.328125
1525233366.6465201,293143,37612.9921875
1525235338.2571344,297285,38232.01953125
1525237237.579276,301426,36922.77734375
1525239209.654962,305583,37860.4765625
1525241110.3094282,309719,38723.96484375
1525243083.6433697,313843,38837.01953125
1525244985.752273,317942,36685.36328125
1525247044.3420188,321009,35997.08203125
1525249038.9651654,323304,38573.05078125
1525251081.5324724,326353,36994.43359375
1525253073.1873567,329007,38413.1640625
1525255196.0281649,331326,39683.375
1525257183.808227,333647,39895.70703125
1525259305.1101794,336087,38313.58984375
1525261207.8904064,339879,36300.55859375
1525263179.28885,344016,37993.58984375
1525265079.508775,348159,38857.2109375
1525267058.6246765,352271,40843.53125
1525268959.713356,356385,38758.09765625
1525270932.6146948,360495,34535.21875
1525272836.0603604,364544,37606.015625
1525274812.3236346,368556,38196.90234375
1525276715.5862017,372567,36795.03515625
1525278691.2005346,376581,37279.99609375
1525280594.2221808,380601,38814.6875
1525282570.793503,384622,35943.20703125
1525284474.3304584,388655,38502.01171875
1525286449.6968882,392699,37816.734375
1525288352.1780796,396739,37971.7109375
1525290326.6635997,400787,37730.546875
1525292230.2456884,404827,39348.890625
1525294204.5286303,408859,39151.79296875
1525296107.3882167,412889,38612.51171875
1525298081.4310658,416928,37582.53515625
1525300066.6104307,419998,34504.46875
1525302194.129445,422302,36592.39453125
1525304186.388201,424600,40308.86328125
1525306309.882821,426924,38415.0078125


==> figures/mnist-rot/mnist-rot_fullmnist-rot-sicrot-bilinear-mb25-angle60-750-Gaussian_trainangle_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1525088433.6342852,31,0.4489800035953522
1525088526.1895988,82,0.46351999044418335
1525088647.849633,160,0.39678001403808594
1525088768.6597018,277,0.31018000841140747
1525088932.8717508,452,0.25505998730659485
1525089152.708308,715,0.21106000244617462
1525089429.7866135,1109,0.17499999701976776
1525089792.166647,1700,0.14936000108718872
1525090301.8527331,2590,0.13235999643802643
1525091004.2210279,3919,0.11959999799728394
1525092000.2910879,5882,0.11249999701976776
1525093334.2135942,8596,0.10369999706745148
1525094665.8974426,11330,0.09923999756574631
1525095980.640348,14051,0.09694000333547592
1525097296.3596885,16769,0.09431999921798706
1525098593.343442,19503,0.0906200036406517
1525099890.7163265,22224,0.091839998960495
1525101207.0060973,24952,0.08842000365257263
1525102503.7794192,27680,0.08888000249862671
1525103800.8954756,30413,0.08711999654769897
1525105081.319387,33144,0.0862400010228157
1525106378.544497,35883,0.08584000170230865
1525107680.1801386,38621,0.08587999641895294
1525108976.657937,41380,0.08495999872684479
1525110254.2642376,44155,0.08395999670028687
1525111550.6820352,46926,0.0842600017786026
1525112846.5670304,49682,0.08445999771356583
1525114167.1906135,51785,0.08173999935388565
1525115465.2230074,54451,0.08488000184297562
1525116762.052197,57214,0.08432000130414963
1525118040.3902354,59968,0.08355999737977982
1525119337.255788,62721,0.08281999826431274
1525120634.1652417,65467,0.08305999636650085
1525121913.858081,68221,0.08442000299692154
1525123209.9694097,70971,0.08284000307321548
1525124506.1094954,73728,0.08370000123977661
1525125784.1175678,76485,0.08219999819993973
1525127080.6050096,79242,0.08269999921321869
1525128377.5796313,82003,0.08256000280380249
1525129655.7424662,84763,0.08262000232934952
1525130953.0003963,87523,0.08408000320196152
1525132249.0282886,90276,0.08354000002145767
1525133527.9305484,93034,0.0831800028681755
1525134823.881054,95789,0.08259999752044678
1525136120.6108167,98562,0.08336000144481659
1525137399.6197903,101309,0.08144000172615051
1525138696.7785556,104059,0.08113999664783478
1525139993.2800362,106802,0.08190000057220459
1525141271.951809,109544,0.08212000131607056
1525142569.7994528,112296,0.08085999637842178
1525143867.3788497,115043,0.08269999921321869
1525145146.3616035,117786,0.08271999657154083
1525146442.4833815,120534,0.0829399973154068
1525147738.8160152,123281,0.08389999717473984
1525149017.374974,126029,0.0824199989438057
1525150314.0074267,128772,0.08207999914884567
1525151610.690188,131518,0.08253999799489975
1525152889.4883676,134261,0.0842600017786026
1525154186.1445436,137008,0.08315999805927277
1525155482.1165876,139765,0.08327999711036682
1525156760.853305,142511,0.08274000138044357
1525158057.6086621,145259,0.08291999995708466
1525159354.7130988,148006,0.0824199989438057
1525160633.1117558,150747,0.0814799964427948
1525161929.981711,153499,0.08179999887943268
1525163226.9210966,156251,0.08160000294446945
1525164505.8455603,159002,0.08330000191926956
1525165803.330784,161753,0.08206000179052353
1525167100.6835039,164500,0.08383999764919281
1525168379.0734146,167248,0.08243999630212784
1525169676.6053982,170000,0.08234000205993652
1525170973.4902937,172743,0.08203999698162079
1525172252.4305692,175492,0.0830800011754036
1525173548.8462794,178243,0.08225999772548676
1525174846.0422328,180992,0.08256000280380249
1525176124.6728106,183743,0.08352000266313553
1525177490.4060106,186142,0.08525999635457993
1525178874.4337177,187655,0.08405999839305878
1525180219.1609414,189230,0.08169999718666077
1525181565.0666761,190854,0.08281999826431274
1525182863.2875075,193439,0.08314000070095062
1525184141.9666836,196182,0.08470000326633453
1525185438.1138253,198924,0.08386000245809555
1525186734.383638,201668,0.08278000354766846
1525188071.481762,204129,0.08291999995708466
1525189443.8220468,205742,0.08253999799489975
1525190817.9458406,207353,0.08113999664783478
1525192136.6234891,209059,0.08225999772548676
1525193504.933609,210657,0.08235999941825867
1525194874.9259317,212381,0.08141999691724777
1525196215.4646468,214003,0.0833199992775917
1525197519.9211934,216195,0.0828000009059906
1525198816.0646377,218963,0.08235999941825867
1525200094.6792607,221743,0.08392000198364258
1525201390.000666,224522,0.08196000009775162
1525202686.5612955,227307,0.08365999907255173
1525203965.0332832,230083,0.08196000009775162
1525205260.379266,232868,0.08449999988079071
1525206556.6430347,235643,0.0813400000333786
1525207834.4552975,238423,0.08383999764919281
1525209130.5965166,241223,0.08271999657154083
1525210426.8930259,243996,0.08314000070095062
1525211704.1711805,246755,0.08410000056028366
1525213000.5100498,249525,0.08340000361204147
1525214298.7284348,252273,0.08522000163793564
1525215577.8522723,255001,0.08429999649524689
1525216874.4511142,257730,0.08182000368833542
1525218173.4338567,260458,0.0825200006365776
1525219452.6851456,263184,0.08438000082969666
1525220748.3179495,265977,0.0843999981880188
1525222044.4306788,268766,0.0834600031375885
1525223322.388226,271530,0.08169999718666077
1525224617.7105658,274301,0.08111999928951263
1525225913.7913823,277069,0.0846799984574318
1525227192.4978206,279838,0.08550000190734863
1525228488.9369001,282604,0.0834600031375885
1525229785.2614727,285364,0.08343999832868576
1525231064.3164825,288125,0.08250000327825546
1525232359.5665832,290883,0.08340000361204147
1525233656.8824906,293644,0.08203999698162079
1525234935.259412,296406,0.08268000185489655
1525236231.5403244,299166,0.08429999649524689
1525237528.1121707,301929,0.08256000280380249
1525238806.641524,304688,0.08049999922513962
1525240102.9998465,307459,0.08296000212430954
1525241400.5378647,310219,0.08297999948263168
1525242679.8332684,312972,0.08507999777793884
1525243978.349504,315706,0.08286000043153763
1525245276.121373,318438,0.08296000212430954
1525246622.9416666,320522,0.08271999657154083
1525248012.6739268,322057,0.08284000307321548
1525249395.2649755,323581,0.08253999799489975
1525250678.4506838,325478,0.08229999989271164
1525252045.3271003,327728,0.08154000341892242
1525253426.9493358,329286,0.08364000171422958
1525254777.2436528,330833,0.08303999900817871
1525256158.578892,332381,0.08219999819993973
1525257544.8838575,333934,0.0829399973154068
1525258885.0001333,335605,0.08179999887943268
1525260201.5568664,337624,0.08163999766111374
1525261498.0883422,340380,0.0828000009059906
1525262776.3187099,343135,0.08457999676465988
1525264073.0405076,345895,0.08500000089406967
1525265374.6011262,348656,0.08262000232934952
1525266655.9641805,351399,0.08336000144481659
1525267953.1776223,354139,0.08393999934196472
1525269250.780554,356884,0.0850600004196167
1525270529.7135599,359622,0.08445999771356583
1525271828.8239503,362358,0.08354000002145767
1525273128.7418847,365030,0.0818599984049797
1525274409.2291622,367701,0.08229999989271164
1525275708.2449474,370377,0.08216000348329544
1525277007.7668319,373054,0.0879800021648407
1525278288.2188816,375728,0.08510000258684158
1525279586.9292006,378408,0.0826599970459938
1525280886.5789387,381087,0.08250000327825546
1525282167.5081215,383767,0.08352000266313553
1525283467.279402,386449,0.0821399986743927
1525284765.681556,389144,0.0813400000333786
1525286046.6915443,391839,0.0845400020480156
1525287344.9424047,394534,0.08278000354766846
1525288643.021695,397227,0.08507999777793884
1525289923.245432,399927,0.0841199979186058
1525291222.5520425,402621,0.08315999805927277
1525292521.0230224,405313,0.08315999805927277
1525293801.3926103,408000,0.08336000144481659
1525295100.021531,410687,0.08367999643087387
1525296398.0868874,413376,0.08320000022649765
1525297678.049499,416067,0.0830800011754036
1525299040.5986545,418746,0.08336000144481659
1525300423.21335,420271,0.08169999718666077
1525301774.5069644,421814,0.08594000339508057
1525303159.4887826,423344,0.08234000205993652
1525304539.6490097,424882,0.08240000158548355
1525305890.2170904,426431,0.0838799998164177
1525307296.1980138,427979,0.08370000123977661


==> figures/mnist-rot/run_mnist-rot_fullmnist-rot-rbf-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1525208304.669457,1989,-244.16978454589844
1525208381.382381,4218,749.7088623046875
1525208460.083244,6663,1108.80126953125
1525208541.8162045,9352,1412.5943603515625
1525208636.1200843,12315,1678.650634765625
1525208734.68666,15579,1688.1845703125
1525208847.4640164,19165,1786.2122802734375
1525208966.5175264,23108,1860.166015625
1525209101.9371128,27448,1874.7996826171875
1525209245.790817,32223,2969.237060546875
1525209403.8478966,37493,3212.63720703125
1525209582.2156377,43274,3335.58837890625
1525209773.5080938,49616,3221.650634765625
1525209983.8900316,56573,3355.78662109375
1525210219.9037519,64229,4132.13623046875
1525210474.114256,72660,4230.31396484375
1525210753.520052,81947,4140.82666015625
1525211065.4495955,92184,4703.52978515625
1525211403.3385317,103426,4804.9013671875
1525211774.849833,115803,4798.18505859375
1525212188.2754714,129394,5372.05078125
1525212638.0146627,144300,5285.3662109375
1525213132.4277427,160694,5676.97265625
1525213681.2366183,178700,5759.703125
1525214279.405145,198550,5995.14453125
1525214941.621171,220391,6213.087890625
1525215664.920431,244431,6421.85986328125
1525216464.9425304,270859,6661.34912109375
1525217344.0998213,299965,6681.263671875
1525218311.1392176,331944,6943.31396484375
1525219369.419494,367149,7052.3359375
1525220537.3663347,405917,7198.2734375
1525221821.7955043,448528,7334.5322265625
1525223239.2697735,495396,7465.14111328125
1525224792.2770617,546973,7632.93505859375
1525226499.7282047,603728,7726.5107421875
1525228326.8514493,664273,7833.57861328125
1525230149.6411586,724809,7923.392578125
1525231976.7046225,785395,7997.953125
1525233799.4575572,845936,8077.755859375
1525235626.893798,906500,8125.109375
1525237449.5520468,967070,8196.0673828125
1525239276.2310078,1027652,8235.419921875
1525241096.8482692,1088567,8276.625
1525242922.4299717,1149468,8334.1484375
1525244743.8518846,1210319,8357.8935546875
1525246577.3123538,1270081,8384.6689453125
1525248413.5211215,1328475,8432.1259765625
1525250255.0725865,1386942,8458.9111328125
1525252082.7186475,1446568,8487.55859375
1525253925.232846,1504841,8516.447265625
1525255761.5964391,1563113,8523.81640625
1525257604.0653777,1621375,8548.2412109375
1525259440.1183326,1679678,8567.0361328125
1525261274.0433075,1739294,8583.0283203125
1525263100.3925269,1799167,8590.400390625
1525264930.8974867,1859009,8614.626953125
1525266756.9892426,1918859,8631.66015625
1525268588.3190215,1978701,8654.306640625
1525270414.1705608,2038538,8666.6064453125
1525272247.6084793,2098378,8665.076171875
1525274073.5369,2158220,8689.494140625
1525275903.955577,2218068,8700.419921875
1525277729.7976773,2277893,8713.001953125
1525279560.0646994,2337711,8716.728515625
1525281385.8902242,2397537,8722.451171875
1525283216.311953,2457352,8746.3935546875
1525285042.2445853,2517167,8747.2998046875
1525286872.4816763,2576976,8759.0009765625
1525288698.258115,2636830,8763.5869140625
1525290528.5645254,2696670,8775.388671875
1525292354.662056,2756513,8777.87109375
1525294184.8572128,2816360,8793.458984375
1525296010.604906,2876194,8796.6123046875
1525297841.077299,2936032,8811.23046875
1525299666.9817371,2995879,8807.1416015625
1525301497.290548,3055725,8811.67578125
1525303323.1519938,3115544,8811.9072265625
1525305153.348788,3175380,8830.8447265625
1525306979.0898046,3235207,8831.064453125
1526569583.2860444,3237030,8242.84375
1526649792.311799,3238626,8878.8173828125
1526649859.251655,3240432,8890.646484375
1526649935.2012703,3242693,8898.4052734375
1526650010.9176695,3245105,8903.35546875
1526650098.5342984,3247750,8902.373046875
1526650195.1653438,3250875,8906.16015625
1526650301.4878645,3254162,8906.25390625
1526650418.4809644,3257963,8907.6474609375
1526650547.1265295,3261958,8909.1396484375
1526650688.6556644,3266519,8909.92578125
1526650844.2681186,3271545,8910.0439453125
1526651015.4596436,3276909,8913.2470703125
1526651203.6503754,3282970,8914.603515625
1526651410.9202132,3289674,8918.212890625
1526651638.6172812,3296939,8918.00390625
1526651889.4586704,3305072,8918.3466796875
1526652165.0132432,3313965,8924.541015625
1526652468.3760927,3323366,8920.576171875
1526652801.7333207,3334586,8924.625
1526653169.4574673,3346231,8924.7021484375
1526653572.2649426,3357523,8926.8603515625
1526654016.3515904,3372658,8929.365234375
1526654504.648793,3387777,8926.62890625
1526655041.9219463,3405443,8931.2431640625
1526655632.9460027,3424526,8931.6474609375
1526656283.0905778,3446190,8934.548828125
1526656998.1264403,3470238,8933.2724609375
1526657784.810816,3495934,8933.3447265625
1526658650.07568,3525016,8939.85546875
1526659601.7304037,3557241,8938.11328125
1526660648.8521383,3592734,8942.140625
1526661800.4402142,3631546,8942.4013671875
1526663067.219549,3674308,8943.6708984375


==> figures/mnist-rot/run_mnist-rot_fullmnist-rot-rbf-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1525208253.5384583,469,0.2620199918746948
1525208280.7129378,1229,0.24155999720096588
1525208320.5046759,2369,0.22091999650001526
1525208376.1211877,4079,0.20764000713825226
1525208458.1999187,6637,0.20292000472545624
1525208580.013467,10472,0.19742000102996826
1525208758.9688656,16242,0.19631999731063843
1525209024.319924,24888,0.19900000095367432
1525209419.9111738,37880,0.18782000243663788
1525210010.0285373,57295,0.1864600032567978
1525210891.816221,86408,0.18119999766349792
1525212111.3079066,126865,0.17372000217437744
1525213331.5802011,167144,0.17137999832630157
1525214550.8529916,207407,0.16898000240325928
1525215769.5294466,247750,0.16646000742912292
1525216986.6067684,288120,0.16628000140190125
1525218204.3540275,328423,0.16516000032424927
1525219422.7084048,368772,0.16349999606609344
1525220639.3735425,409170,0.16279999911785126
1525221856.7649481,449528,0.16057999432086945
1525223072.9778457,489896,0.16074000298976898
1525224289.747817,530281,0.1597999930381775
1525225506.9501078,570627,0.1597599983215332
1525226723.9049337,611035,0.1594800055027008
1525227939.4806654,651416,0.15860000252723694
1525229156.5652366,691756,0.15897999703884125
1525230373.916003,732104,0.158720001578331
1525231589.300043,772536,0.15809999406337738
1525232806.6769102,812859,0.1569799929857254
1525234023.6442566,853241,0.15666000545024872
1525235239.4871514,893627,0.15761999785900116
1525236456.646458,934014,0.15700000524520874
1525237673.5196073,974374,0.1573999971151352
1525238889.1152973,1014752,0.156700000166893
1525240105.2062972,1055263,0.15685999393463135
1525241320.82841,1095924,0.15692000091075897
1525242535.2115676,1136555,0.15637999773025513
1525243751.6696086,1177095,0.15610000491142273
1525244967.739845,1217666,0.15512000024318695
1525246187.1516478,1257668,0.15525999665260315
1525247413.963957,1296588,0.1556600034236908
1525248640.8171234,1335528,0.15481999516487122
1525249865.5758772,1374486,0.15554000437259674
1525251084.6639757,1414454,0.1549600064754486
1525252310.0943303,1453602,0.15515999495983124
1525253535.114024,1492456,0.15440000593662262
1525254761.9191535,1531297,0.1544799953699112
1525255988.7939124,1570142,0.1551000028848648
1525257213.8457556,1609021,0.15474000573158264
1525258440.6497195,1647874,0.15437999367713928
1525259667.4745588,1686705,0.15493999421596527
1525260885.901149,1726578,0.15360000729560852
1525262105.5028636,1766473,0.15437999367713928
1525263325.0126183,1806388,0.1544400006532669
1525264542.871941,1846271,0.15413999557495117
1525265762.1585746,1886176,0.15449999272823334
1525266982.2978652,1926083,0.1536400020122528
1525268200.2960083,1965988,0.153779998421669
1525269419.34212,2005880,0.1545799970626831
1525270641.4761498,2045761,0.15415999293327332
1525271859.5840313,2085655,0.15421999990940094
1525273078.7120144,2125557,0.15384000539779663
1525274298.0078623,2165448,0.1535400003194809
1525275515.9156203,2205350,0.15398000180721283
1525276735.0243654,2245245,0.15401999652385712
1525277954.0717213,2285115,0.15437999367713928
1525279171.944782,2324997,0.15306000411510468
1525280391.0888927,2364870,0.15345999598503113
1525281610.2789915,2404753,0.1535000056028366
1525282828.226186,2444641,0.15277999639511108
1525284047.4346263,2484508,0.15362000465393066
1525285266.5570998,2524391,0.15452000498771667
1525286484.4177969,2564270,0.15386000275611877
1525287703.5537996,2604150,0.15321999788284302
1525288922.7388654,2644048,0.15321999788284302
1525290140.532788,2683956,0.15279999375343323
1525291359.823659,2723847,0.1531199961900711
1525292579.0707636,2763744,0.15338000655174255
1525293796.8348773,2803642,0.15360000729560852
1525295015.875818,2843524,0.15355999767780304
1525296235.192037,2883418,0.15265999734401703
1525297453.0279257,2923311,0.15318000316619873
1525298672.2229455,2963204,0.15306000411510468
1525299891.3852189,3003102,0.1532599925994873
1525301109.3104382,3042990,0.15291999280452728
1525302328.4277627,3082880,0.15304000675678253
1525303547.499722,3122767,0.15296000242233276
1525304765.3449714,3162660,0.1527400016784668
1525305984.3320694,3202537,0.15299999713897705
1525307223.6395526,3242451,0.15214000642299652
1526569582.3077545,3237030,0.1547199934720993
1526649750.9451547,3237470,0.15253999829292297
1526649773.1911466,3238045,0.1525000035762787
1526649807.653122,3238950,0.15304000675678253
1526649857.881228,3240432,0.15277999639511108
1526649933.8578992,3242693,0.1528400033712387
1526650047.7570558,3246137,0.15255999565124512
1526650218.7305498,3251481,0.15243999660015106
1526650474.8360007,3259646,0.1524599939584732
1526650860.044419,3271876,0.15257999300956726
1526651436.1151686,3290326,0.15233999490737915
1526652300.9828956,3318199,0.15187999606132507
1526653500.4626915,3355176,0.15209999680519104
1526654705.928224,3394231,0.15192000567913055
1526655900.162981,3433476,0.15206000208854675
1526657100.5435123,3473418,0.1520400047302246
1526658300.5016243,3513159,0.1520400047302246
1526659500.4691608,3553815,0.15233999490737915
1526660700.4755263,3594332,0.15187999606132507
1526661900.279351,3634788,0.15192000567913055
1526663100.3900368,3675283,0.15199999511241913


==> figures/mnist-rot/run_mnist-rot_fullmnist-rot-sicrot-bilinear-mb100-angle180-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1525038844.971232,159,-22029.830078125
1525038988.9492505,338,-8305.2880859375
1525039105.2007077,537,4.463602542877197
1525039194.2799757,756,6374.71484375
1525039325.9962928,999,12225.4716796875
1525039431.8475916,1265,17973.892578125
1525039581.6585455,1558,21992.744140625
1525039707.9116056,1883,25342.07421875
1525039880.3916864,2232,28114.453125
1525040031.5925043,2618,30048.46484375
1525040196.7482884,3049,32289.869140625
1525040411.7506776,3518,33896.18359375
1525040609.6703281,4029,33948.38671875
1525040826.505672,4592,35948.1171875
1525041099.015491,5215,36686.53125
1525041359.7406354,5906,36861.0625
1525041645.5638258,6660,38658.3203125
1525041993.702706,7490,38591.09375
1525042337.3903034,8405,38982.76953125
1525042714.7415118,9415,39283.58203125
1525043163.6088426,10521,39879.19140625
1525043618.1848278,11738,40997.5390625
1525044117.689121,13082,40892.5234375
1525044700.192815,14567,41792.6015625
1525045302.7365644,16187,41629.5
1525045998.5822098,17977,41897.55859375
1525046725.92346,19933,42325.6484375
1525047558.9143903,22085,42708.64453125
1525048471.0093148,24453,43449.80078125
1525049470.5089643,27066,43755.671875
1525050530.7560153,29945,43455.87890625
1525051730.3718102,33098,43954.1640625
1525053045.4068933,36590,44123.3828125
1525054521.7805364,40414,44703.26953125
1525056104.274601,44612,44553.125
1525057840.12166,49222,45020.1640625
1525059725.0760896,54147,44986.91796875
1525061576.0861847,59070,44799.125
1525063460.8953278,63986,45662.65234375
1525065310.8135207,68915,46101.703125
1525067195.4830666,73862,45428.03125
1525069046.5350912,78788,45767.1796875
1525070930.156336,83725,46254.41796875
1525072780.7951314,88668,45758.0390625
1525074666.2284927,93611,45818.0
1525076516.4292557,98540,46274.703125
1525076494.7065098,93805,46242.4921875
1525076788.8546212,93862,45738.2890625
1525076987.9912307,93924,46101.46875
1525077093.253052,93992,46064.7265625
1525077307.8365264,94067,45948.73046875
1525077430.7531426,94150,45828.3828125
1525077663.2229831,94241,46138.6328125
1525077806.5241826,94342,46148.3515625
1525078060.3758085,94452,46288.8515625
1525078228.162539,94574,45604.7890625
1525078409.8183498,94708,45840.8125
1525078710.1576266,94854,46096.8359375
1525078925.560754,95013,46032.39453125
1525079160.0148087,95188,46165.75
1525079516.2718372,95380,46183.8671875
1525079793.4769952,95594,46314.33984375
1525080096.999618,95831,45867.390625
1525080527.3567693,96091,46282.40625
1525080889.661069,96376,46206.5625
1525081284.499104,96691,45912.87109375
1525081817.2053897,97038,46306.83984375
1525082289.7261715,97417,46049.91015625
1525082807.500479,97836,46182.95703125
1525083474.573431,98298,45975.3984375
1525084094.9508452,98806,46232.92578125
1525084876.1674643,99365,46218.3828125
1525085622.263703,99979,46213.625
1525086539.763426,100654,46431.0078125
1525087538.762928,101398,46508.33984375
1525088625.8897529,102203,46779.97265625
1525089706.9631407,103088,46560.234375
1525090994.278899,104058,46582.35546875
1525092398.7142892,105127,46263.015625
1525094032.8883092,106317,46625.30078125
1525095702.9480653,107651,47192.625
1525097526.5699925,109118,46637.78515625
1525099568.9638445,110674,46249.1953125
1525101509.8885229,112215,46518.19921875
1525103550.9670143,113771,46737.40234375
1525105491.0569587,115327,46958.79296875
1525107531.0964267,116895,46395.8203125
1525109470.20809,118466,46806.58203125
1525111508.6711507,120038,46666.79296875
1525113452.0937681,121589,47034.38671875
1525115507.388325,123054,46400.8984375
1525117447.2822506,124622,46175.26953125
1525119485.6696455,126188,46995.3203125
1525121424.0799456,127753,46615.32421875


==> figures/mnist-rot/run_mnist-rot_fullmnist-rot-sicrot-bilinear-mb100-angle180-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1525038756.1706219,38,0.43083998560905457
1525038813.042759,98,0.469539999961853
1525038890.3804996,189,0.4272400140762329
1525038975.9293242,327,0.3391599953174591
1525039095.5320137,535,0.2583400011062622
1525039261.8228347,848,0.19854000210762024
1525039485.5407205,1318,0.1487800031900406
1525039795.174317,2026,0.120899997651577
1525040242.3545458,3080,0.10379999876022339
1525040882.6321568,4651,0.09272000193595886
1525041813.080342,7021,0.08483999967575073
1525043079.3622599,10317,0.07840000092983246
1525044344.9668858,13608,0.07490000128746033
1525045602.239316,16917,0.07156000286340714
1525046859.5607657,20202,0.07041999697685242
1525048107.8386304,23490,0.06985999643802643
1525049356.5166252,26775,0.0686199963092804
1525050613.761772,30076,0.06939999759197235
1525051861.4547803,33364,0.06757999956607819
1525053109.095879,36672,0.0670199990272522
1525054348.7767184,39962,0.06694000214338303
1525055596.502774,43254,0.06663999706506729
1525056844.7369072,46534,0.06558000296354294
1525058092.7634478,49813,0.0659400001168251
1525059332.1494303,53097,0.06571999937295914
1525060580.4674613,56371,0.06524000316858292
1525061828.0726902,59663,0.06533999741077423
1525063067.6451974,62943,0.06539999693632126
1525064315.3284152,66219,0.06605999916791916
1525065563.8892076,69507,0.06515999883413315
1525066802.7889621,72807,0.0647599995136261
1525068051.075578,76102,0.06480000168085098
1525069298.7774355,79382,0.0643400028347969
1525070537.2785978,82676,0.06418000161647797
1525071785.4623983,85969,0.06440000236034393
1525073033.9177635,89264,0.06384000182151794
1525074273.0334477,92556,0.06425999850034714
1525075520.8256729,95849,0.06419999897480011
1525076769.3693535,99136,0.06360000371932983
1525076322.3209338,93766,0.06459999829530716
1525076446.8700078,93786,0.06400000303983688
1525076607.224249,93815,0.06413999944925308
1525076759.099479,93858,0.0646200031042099
1525076961.6919081,93923,0.0646200031042099
1525077228.263354,94021,0.06403999775648117
1525077551.0046237,94167,0.06379999965429306
1525077959.2650506,94387,0.06407999992370605
1525078523.161562,94718,0.06407999992370605
1525079282.5287764,95206,0.06415999680757523
1525080330.04664,95944,0.06406000256538391
1525081716.054233,96973,0.06418000161647797
1525083101.2286935,98001,0.0644799992442131
1525084461.9170458,99033,0.06374000012874603
1525085822.1058135,100064,0.06394000351428986
1525087157.1848183,101095,0.06402000039815903
1525088494.2569706,102114,0.06407999992370605
1525089856.8810894,103129,0.06397999823093414
1525091193.3755407,104140,0.0635799989104271
1525092530.1787295,105152,0.06391999870538712
1525093842.3913364,106175,0.06394000351428986
1525095177.0089185,107218,0.06319999694824219
1525096511.1837058,108264,0.0631600022315979
1525097847.7079563,109306,0.06353999674320221
1525099158.239645,110343,0.062380000948905945
1525100494.517582,111375,0.06323999911546707
1525101829.6818783,112402,0.06279999762773514
1525103140.7000246,113440,0.06332000344991684
1525104475.3608391,114478,0.06360000371932983
1525105811.1954381,115515,0.06428000330924988
1525107120.5239902,116561,0.06276000291109085
1525108455.209538,117608,0.0632999986410141
1525109789.656437,118656,0.06400000303983688
1525111098.4233458,119704,0.06328000128269196
1525112431.3612375,120751,0.06227999925613403
1525113786.3292859,121757,0.06345999985933304
1525115097.3227613,122720,0.06300000101327896
1525116431.9322546,123766,0.06338000297546387
1525117766.2375774,124811,0.0635799989104271
1525119075.2243333,125855,0.062460001558065414
1525120409.5281773,126899,0.06341999769210815


==> figures/mnist-rot/run_mnist-rot_fullmnist-rot-sicrot-bilinear-mb50-angle20-750-Gaussian_trainangle_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1525085237.3679452,77,-78530.46875
1525085590.841223,165,-56657.12890625
1525085821.0649333,263,-42462.04296875
1525085932.7394822,372,-32629.404296875
1525086179.776162,490,-26093.015625
1525086308.0133193,619,-20359.927734375
1525086572.8370373,762,-16443.88671875
1525086721.5800326,919,-13045.9072265625
1525087009.636877,1091,-10192.669921875
1525087183.618657,1280,-7711.3916015625
1525087373.1020055,1489,-5258.958984375
1525087702.0582318,1718,-2577.3876953125
1525087923.141839,1970,-536.4724731445312
1525088163.802516,2250,1916.02587890625
1525088552.6479456,2556,3978.280029296875
1525088836.723744,2892,5796.857421875
1525089146.1983821,3263,7520.01611328125
1525089611.4411144,3669,8875.7451171875
1525089979.118599,4110,10562.189453125
1525090381.4348016,4599,12030.513671875
1525090948.8561776,5139,12845.2041015625
1525091429.0524013,5728,14137.337890625
1525091954.862938,6379,15224.923828125
1525092658.8535235,7093,16078.552734375
1525093287.8960667,7881,16764.4921875
1525094105.3690739,8753,17586.421875
1525094860.615559,9707,18442.0078125
1525095815.165039,10751,19040.09375
1525096850.1053243,11900,19691.623046875
1525097972.3665054,13161,20396.181640625
1525099063.3618047,14553,21082.896484375
1525100389.5611453,16078,21685.189453125
1525101830.4109154,17753,22648.068359375
1525103541.343412,19600,23337.98828125
1525105253.151582,21631,23923.5
1525107117.4181695,23870,24643.23046875
1525109225.1737328,26260,25258.6953125
1525111205.0449789,28660,26174.77734375
1525113361.5076153,31016,26504.416015625
1525115434.550721,32643,27150.3671875
1525117542.3431761,35031,27953.08203125
1525119521.8655362,37433,28405.55078125
1525121629.0673935,39829,29180.107421875
1525123609.029742,42220,29601.1953125
1525125714.1275523,44620,29725.498046875
1525127694.5374665,47026,30197.40234375
1525129802.9589813,49414,30447.78515625
1525131782.4865403,51814,31291.44140625
1525133889.803961,54219,31119.5390625
1525135868.2675736,56635,31597.57421875
1525137975.7702534,59032,31834.146484375
1525139955.6605518,61432,32391.341796875
1525142061.7730284,63832,32287.673828125
1525144041.038435,66230,32939.98046875
1525146149.900674,68623,32935.03125
1525148129.1904879,71023,33387.99609375
1525150239.0353122,73424,33820.84765625
1525152219.3290355,75812,33647.61328125
1525154328.618776,78211,33823.2734375
1525156310.454394,80593,34646.2890625
1525158418.6874697,82980,34183.76953125
1525160398.5494308,85364,34351.05078125
1525162507.2232442,87757,34131.953125
1525164488.5054877,90153,34336.39453125
1525166596.4744291,92545,35128.6953125
1525168576.9944558,94929,34706.5
1525170686.2072613,97311,35320.3046875
1525172667.9031973,99691,34709.58984375
1525174792.3029995,101919,35716.96875
1525176813.448084,104042,35431.3203125
1525179168.243341,105543,36198.34375
1525181279.3099477,106980,35228.44921875
1525183485.0429108,109260,35209.08203125
1525185466.0315948,111652,36205.55078125
1525187574.5887089,114056,35997.171875
1525189693.1333385,115573,35780.9609375
1525192027.9078734,117018,36132.1015625
1525194133.4286056,118531,36640.36328125
1525196472.4069817,120046,35511.1015625
1525198492.5978131,121959,35848.94140625
1525200600.4438906,124356,36336.62890625
1525202579.5116603,126763,36285.53515625
1525204687.0477796,129163,36515.78125
1525206665.6018405,131566,35806.12890625
1525208771.6922145,133967,36825.80078125
1525210750.1736548,136369,36635.80859375
1525212857.0644805,138772,35954.828125
1525214836.3231938,141166,36723.6484375
1525216944.0360017,143565,36661.6796875
1525218923.0225675,145974,37379.16015625
1525221029.4801035,148375,37188.51171875
1525223007.8885412,150773,36843.23828125
1525225112.0800626,153183,37156.80859375
1525227090.0696263,155588,37445.75390625
1525229197.178273,157988,37244.43359375
1525231175.3799057,160390,36111.56640625
1525233282.6709058,162797,37226.05078125
1525235260.53749,165203,37215.28515625
1525237366.296939,167607,37279.48828125
1525239343.7959626,170011,37692.921875
1525241449.394291,172416,37797.84765625
1525243429.6266632,174823,36934.34375
1525245536.6531603,177220,37430.48046875
1525247657.7250483,178789,37287.015625
1525250010.580128,180199,37287.12890625
1525252021.824594,182172,36772.453125
1525254385.5911734,183574,37447.12890625
1525256513.1761448,184975,37844.01171875
1525258864.7004297,186408,37047.05859375
1525260851.6699808,188385,37404.52734375
1525262959.947498,190772,36923.796875
1525264939.9436877,193165,37437.91796875
1525267046.1343946,195561,37879.76171875
1525269026.7569282,197960,37714.39453125
1525271135.29285,200360,37343.3046875
1525273120.5226412,202708,37439.1328125
1525275236.3619497,205040,38071.07421875
1525277221.7947032,207375,39124.50390625
1525279337.7671666,209710,37544.859375
1525281324.0374436,212049,37322.4453125
1525283439.2255242,214388,38096.30078125
1525285425.3412628,216724,37839.97265625
1525287542.0766137,219066,37834.41015625
1525289527.6906526,221398,37690.24609375
1525291645.3392894,223737,37598.1640625
1525293629.2734623,226073,37824.8671875
1525295747.4754076,228407,37649.54296875
1525297734.044144,230723,38492.99609375
1525299986.3774395,232585,37257.1953125
1525302117.9317012,233986,38420.78125
1525304482.8024395,235387,38333.296875
1525306613.3005095,236799,38520.78125


==> figures/mnist-rot/run_mnist-rot_fullmnist-rot-sicrot-bilinear-mb50-angle20-750-Gaussian_trainangle_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1525085029.171555,18,0.4742000102996826
1525085181.5903258,47,0.45969998836517334
1525085376.4740844,92,0.48833999037742615
1525085555.3255346,159,0.48438000679016113
1525085789.984055,262,0.4375999867916107
1525086092.5489078,416,0.38392001390457153
1525086453.85956,645,0.32038000226020813
1525086902.0720277,990,0.2746399939060211
1525087509.5864718,1504,0.2442599982023239
1525088312.0752683,2279,0.21726000308990479
1525089407.325706,3442,0.18772000074386597
1525090841.5896068,5037,0.16368000209331512
1525092278.4141111,6633,0.14948000013828278
1525093683.9970403,8234,0.14071999490261078
1525095087.9605176,9839,0.13349999487400055
1525096461.687551,11430,0.12960000336170197
1525097834.1252575,13022,0.12627999484539032
1525099241.9114764,14616,0.12160000205039978
1525100615.1545348,16206,0.11847999691963196
1525101988.95104,17792,0.11599999666213989
1525103344.1351962,19383,0.1137000024318695
1525104718.6084254,20973,0.11042000353336334
1525106092.0304313,22564,0.11107999831438065
1525107465.6560407,24159,0.10877999663352966
1525108807.3921988,25752,0.10676000267267227
1525110180.3695307,27346,0.10465999692678452
1525111552.5619671,28951,0.1035199984908104
1525112893.566689,30560,0.1023000031709671
1525114406.0500917,31496,0.10108000040054321
1525115782.6992002,32931,0.10102000087499619
1525117123.6614828,34523,0.09944000095129013
1525118497.4026163,36123,0.09907999634742737
1525119869.6018226,37723,0.09623999893665314
1525121210.664417,39320,0.09548000246286392
1525122583.7273738,40913,0.0954200029373169
1525123955.907205,42508,0.09570000320672989
1525125296.4614599,44109,0.09480000287294388
1525126668.918535,45714,0.09260000288486481
1525128044.0433664,47314,0.09189999848604202
1525129384.8638036,48906,0.09093999862670898
1525130757.8869905,50500,0.09018000215291977
1525132131.4443476,52104,0.089819997549057
1525133471.764603,53709,0.08965999633073807
1525134844.4849339,55312,0.08894000202417374
1525136216.8008955,56929,0.08848000317811966
1525137557.8443687,58522,0.08827999979257584
1525138930.5606458,60123,0.08771999925374985
1525140303.0144515,61722,0.08692000061273575
1525141643.3359077,63324,0.08792000263929367
1525143016.3113043,64925,0.08646000176668167
1525144389.743114,66518,0.08517999947071075
1525145731.6050005,68115,0.08631999790668488
1525147104.281286,69711,0.08473999798297882
1525148479.1886752,71313,0.08427999913692474
1525149820.9670188,72915,0.08547999709844589
1525151194.920446,74511,0.08448000252246857
1525152568.7267585,76101,0.08336000144481659
1525153910.169313,77693,0.08445999771356583
1525155285.3465083,79294,0.08420000225305557
1525156659.9413729,80881,0.0833199992775917
1525158000.6105146,82470,0.0825200006365776
1525159373.5486853,84064,0.08286000043153763
1525160748.6027086,85653,0.08178000152111053
1525162089.5645783,87250,0.08287999778985977
1525163463.4126508,88848,0.0818599984049797
1525164836.7627168,90442,0.08156000077724457
1525166177.8937697,92038,0.08188000321388245
1525167552.0548046,93626,0.08163999766111374
1525168925.0801685,95217,0.08073999732732773
1525170267.4495344,96807,0.08085999637842178
1525171642.4767442,98392,0.08206000179052353
1525173016.9657867,99980,0.08110000193119049
1525174363.866431,101507,0.0808200016617775
1525175787.339502,102778,0.08023999631404877
1525177265.7230783,104304,0.07962000370025635
1525178721.8888674,105241,0.08038000017404556
1525180223.5905452,106192,0.08094000071287155
1525181729.7238073,107156,0.0798799991607666
1525183066.898037,108751,0.07946000248193741
1525184440.8937075,110348,0.07885999977588654
1525185814.4972477,111940,0.07947999984025955
1525187156.1341574,113542,0.07998000085353851
1525188634.7105465,114791,0.07946000248193741
1525190142.1267724,115747,0.07914000004529953
1525191593.5971055,116704,0.07797999680042267
1525193092.2220802,117676,0.07947999984025955
1525194585.0990117,118709,0.07835999876260757
1525196029.2005975,119731,0.07996000349521637
1525197465.964242,120832,0.07925999909639359
1525198841.0567605,122249,0.07943999767303467
1525200181.8075984,123844,0.07918000221252441
1525201554.8023486,125446,0.0780399963259697
1525202927.453244,127051,0.0785600021481514
1525204268.6642709,128654,0.07825999706983566
1525205641.1017041,130253,0.07872000336647034
1525207014.1888094,131856,0.07900000363588333
1525208354.0455167,133455,0.0792199969291687
1525209725.334269,135057,0.07791999727487564
1525211097.6629703,136659,0.07952000200748444
1525212439.5160446,138261,0.07812000066041946
1525213810.9462276,139864,0.07943999767303467
1525215185.54331,141456,0.07791999727487564
1525216525.7445476,143056,0.07733999937772751
1525217898.6388984,144661,0.0776199996471405
1525219269.8244574,146264,0.07891999930143356
1525220610.9520085,147866,0.07840000092983246
1525221983.3834498,149463,0.07823999971151352
1525223355.1785424,151063,0.07751999795436859
1525224694.398043,152669,0.07810000330209732
1525226065.3677237,154276,0.07744000107049942
1525227438.0871568,155877,0.07822000235319138
1525228779.1720443,157476,0.07739999890327454
1525230150.8370152,159077,0.07816000282764435
1525231523.3134873,160679,0.0777600035071373
1525232864.9521039,162288,0.07772000133991241
1525234236.1183782,163890,0.07857999950647354
1525235607.3867548,165495,0.0782800018787384
1525236947.439641,167095,0.07729999721050262
1525238318.8590043,168700,0.07825999706983566
1525239691.1703424,170302,0.07733999937772751
1525241031.1670055,171903,0.07720000296831131
1525242403.8722384,173508,0.07729999721050262
1525243776.7788012,175113,0.07701999694108963
1525245117.920654,176711,0.07660000026226044
1525246599.29222,178022,0.07711999863386154
1525248110.947666,178960,0.07626000046730042
1525249565.1299934,179898,0.0778999999165535
1525250966.5064855,181162,0.07847999781370163
1525252482.0248094,182343,0.07816000282764435
1525253938.4972615,183281,0.07767999917268753
1525255452.3206747,184212,0.07812000066041946
1525256967.5874877,185143,0.07654000073671341
1525258419.6435485,186102,0.07683999836444855
1525259826.683294,187080,0.07794000208377838
1525261200.9932528,188674,0.07795999944210052
1525262541.3056045,190264,0.07609999924898148
1525263914.9536638,191859,0.07744000107049942
1525265287.8328965,193455,0.07823999971151352
1525266628.317199,195049,0.07735999673604965
1525268001.9209135,196650,0.07797999680042267
1525269375.2777,198249,0.07760000228881836
1525270717.1774352,199851,0.07671999931335449
1525272093.8570428,201437,0.07707999646663666
1525273471.7787573,202992,0.07751999795436859
1525274817.2830486,204542,0.07683999836444855
1525276196.3647773,206098,0.07720000296831131
1525277574.317824,207656,0.07733999937772751
1525278918.9080193,209215,0.07633999735116959
1525280297.6194456,210773,0.07652000337839127
1525281674.9706347,212331,0.07778000086545944
1525283020.0391533,213892,0.0761599987745285
1525284399.2751715,215449,0.07677999883890152
1525285777.9850578,217007,0.07671999931335449
1525287122.5620174,218569,0.07665999978780746
1525288501.5055795,220127,0.0765800029039383
1525289881.314097,221680,0.07633999735116959
1525291226.2360878,223242,0.07714000344276428
1525292603.5359862,224794,0.0768200010061264
1525293982.433002,226354,0.07683999836444855
1525295328.0657384,227913,0.0769599974155426
1525296707.1199217,229459,0.07648000121116638
1525298086.3726952,231005,0.07621999830007553
1525299538.9937172,232287,0.07677999883890152
1525301057.4671707,233221,0.07694000005722046
1525302576.1620462,234155,0.07716000080108643
1525304036.4641373,235091,0.07581999897956848
1525305554.955997,236023,0.07692000269889832
1525307062.5451212,236969,0.07642000168561935


==> figures/mnist/mnist-rbf-750-200-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1525997165.0999963,4340,146578.109375
1525997231.293218,8850,348035.125
1525997303.4351833,13955,378120.5
1525997383.4966536,19837,391724.21875
1525997471.0026712,26300,398973.21875
1525997567.9254677,33006,402922.5
1525997674.363757,40551,406035.40625
1525997791.0610635,48425,408609.1875
1525997920.059605,58038,410806.0
1525998061.1928363,68585,412397.34375
1525998216.539494,80375,413973.0625
1525998388.3334444,92872,415156.5
1525998576.368368,106558,419595.5625
1525998783.4161808,122401,421065.75
1525999011.3572636,139812,421518.0
1525999261.7706227,159138,422313.4375
1525999537.8680348,180354,423201.34375
1525999840.5970683,203747,425737.03125
1526000174.051175,229610,426086.09375
1526000541.200458,257968,426866.125
1526000944.9662924,289155,427135.875
1526001388.7953274,323752,428709.59375
1526001877.7409778,361775,429519.3125
1526002414.980928,403584,431074.6875
1526003006.1214623,449577,431454.71875
1526003656.0557287,500248,432475.4375
1526004371.0999322,555977,432743.34375
1526005157.3951907,617414,433783.09375
1526006022.3967474,684927,434254.8125
1526006974.3981133,759267,434813.03125
1526008021.6492116,841196,435533.90625
1526009173.1910465,931034,436037.6875
1526010438.935497,1033381,436598.03125
1526011833.0743346,1152959,437009.15625
1526013366.1543078,1284386,437535.375
1526015051.8171508,1429194,438139.96875
1526016851.9171212,1584202,438174.71875
1526018652.3560534,1742880,438758.03125
1526020452.019546,1897803,438971.46875
1526022252.2797787,2052455,439320.34375
1526024051.9571648,2206916,439606.5
1526025851.6902347,2360172,439593.6875
1526027651.7168648,2511984,439956.5


==> figures/mnist/mnist-rbf-750-200-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1525997115.2972069,991,0.0414000004529953
1525997137.5306652,2638,0.034299999475479126
1525997171.2067688,4770,0.04179999977350235
1525997222.015726,8600,0.03840000182390213
1525997297.8300862,13955,0.03319999948143959
1525997411.6877723,22014,0.03020000085234642
1525997582.591033,34106,0.02879999950528145
1525997838.9560497,52125,0.02710000053048134
1525998223.3840451,80830,0.02500000037252903
1525998800.0136483,123608,0.02419999986886978
1525999664.9806406,190350,0.02280000038444996
1526000864.9773288,283323,0.023000000044703484
1526002064.9838214,376376,0.02329999953508377
1526003264.861981,469896,0.023399999365210533
1526004465.017744,563292,0.023000000044703484
1526005665.0730708,657246,0.023600000888109207
1526006865.0145073,751152,0.02290000021457672
1526008065.0389261,844520,0.02239999920129776
1526009265.0009503,938155,0.02250000089406967
1526010464.6869893,1035567,0.02250000089406967
1526011664.7700412,1138948,0.02280000038444996
1526012864.8412936,1241745,0.02199999988079071
1526014064.7337334,1344461,0.022099999710917473
1526015264.6704152,1447524,0.021900000050663948
1526016464.7046103,1551201,0.02199999988079071
1526017664.817694,1658020,0.021700000390410423
1526018864.8054764,1761095,0.02290000021457672
1526020064.872772,1864717,0.02290000021457672
1526021264.729869,1967848,0.021299999207258224
1526022464.8373294,2070696,0.02239999920129776
1526023664.6545782,2174106,0.021800000220537186
1526024864.9411778,2275948,0.02160000056028366
1526026064.7698793,2378344,0.022099999710917473
1526027264.739435,2479146,0.0215000007301569


==> figures/mnist/mnist-rbf-nister_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526381487.6828315,3601,305839.375
1526381552.920743,7415,364305.4375
1526381625.4849298,11771,381646.125
1526381705.3876743,16663,388286.1875
1526381793.25317,22023,393368.25
1526381889.983773,28032,395258.0
1526381996.4741685,34636,397465.75
1526382113.282858,41929,398557.53125
1526382241.5965729,50044,398975.625
1526382383.5767415,58961,401106.0625
1526382538.871956,69020,401485.875
1526382709.877919,80630,401635.40625
1526382898.3615892,93492,402472.59375
1526383105.4888697,106731,409126.875
1526383333.2703547,121128,410259.84375
1526383583.9035015,137365,410230.34375
1526383860.1423872,156001,411597.375
1526384163.0672138,176591,411806.78125
1526384496.5671096,198881,410782.4375
1526384863.409104,223804,416398.59375
1526385267.02768,250999,415724.6875
1526385711.3307195,281294,415974.28125
1526386199.5116217,314595,420016.4375
1526386736.8366795,351286,419612.46875
1526387327.603638,390573,420032.5
1526387977.7788346,434728,422334.96875
1526388693.2613587,482329,422316.625
1526389479.6506798,533928,424569.0
1526390345.1600823,590923,424125.125
1526391296.5211623,653680,426194.53125
1526392343.5237703,722855,427312.09375
1526393495.3874576,798657,428274.0625
1526394761.9120164,877020,429103.96875
1526396155.5783799,971019,430256.03125
1526397688.3274229,1076657,431160.78125
1526399374.668446,1192053,431904.46875
1526401174.6331582,1315304,433114.65625
1526402974.6434014,1439573,433511.6875
1526404774.5186453,1561973,433834.0625
1526406574.7570364,1682300,434247.09375
1526408374.648766,1801925,435087.6875
1526410174.9621491,1921801,435736.21875
1526411974.8209352,2041201,435840.34375
1526412611.03609,2082883,435823.28125
1526629994.997579,2086622,438841.03125
1526630061.2535594,2090684,439039.1875
1526630133.647707,2095248,439216.15625
1526630213.3505251,2100305,439355.1875
1526630301.1447294,2105898,439361.125
1526630397.9689543,2112141,439450.09375
1526630504.1456933,2118904,439588.28125
1526630621.2900717,2126554,439661.0625
1526630749.725543,2134885,439577.75
1526630891.3609505,2144099,439598.40625
1526631046.7482965,2154339,439728.25
1526631218.3833647,2165584,439760.1875
1526631406.2858229,2177959,439774.90625
1526631613.9591417,2191484,439694.09375
1526631841.2349293,2206401,439855.5
1526632091.9623504,2222715,439811.71875
1526632368.025248,2240684,440006.25
1526632670.9731543,2260503,439998.96875
1526633004.4463143,2282421,439977.625
1526633371.3491716,2305837,440038.09375
1526633775.0976562,2332103,440161.46875
1526634219.4345431,2361372,440109.3125
1526634707.4704688,2393210,440046.8125
1526635125.4898992,2420764,440214.6875
1526641728.1856594,2424429,440130.46875
1526641794.057015,2428375,440239.34375
1526641866.9784045,2432749,440206.75
1526641946.550496,2437581,440341.84375
1526642034.8496635,2442965,440220.09375
1526642131.0416205,2448965,440272.75
1526642237.3119035,2455565,440290.0
1526642354.210843,2462981,440252.875
1526642482.9576082,2471165,440155.5
1526642624.3043427,2480161,440244.875
1526642779.889921,2490012,440288.09375
1526642951.153474,2500896,440319.40625
1526643139.4442766,2512972,440361.3125
1526643346.4968278,2525834,440337.78125
1526643575.1895633,2540154,440363.5625
1526643824.9803317,2555813,440318.03125
1526644100.6344922,2573202,440380.21875
1526644403.9779587,2592325,440355.46875
1526644737.4806788,2613422,440373.625
1526645105.5587986,2636765,440488.625
1526645508.1974006,2662247,440363.1875
1526645952.1631296,2690576,440470.90625
1526646440.5766807,2721680,440457.0625
1526646977.8020577,2755615,440523.71875
1526647569.3055134,2794052,440571.09375
1526648218.9740317,2837069,440635.15625
1526648934.1342804,2884487,440580.6875
1526649720.486335,2936241,440686.0625
1526650586.0623295,2992506,440697.375
1526651537.658047,3056053,440750.6875
1526652584.6032138,3125188,440753.34375
1526653736.3590078,3201882,440842.25
1526655003.1534247,3286617,440903.09375
1526656396.7591696,3379490,440963.25
1526657929.6046631,3475109,440899.15625
1526659615.5949106,3587648,441023.59375
1526661415.7386923,3707428,441083.28125
1526663215.6801376,3825867,441170.09375
1526663399.080794,3837456,441159.09375


==> figures/mnist/mnist-rbf-nister_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526381438.4057927,782,0.03550000116229057
1526381460.568684,2179,0.04280000180006027
1526381494.317628,3955,0.0421999990940094
1526381545.4632392,7201,0.03530000150203705
1526381620.885364,11767,0.031199999153614044
1526381734.803243,18522,0.02800000086426735
1526381905.6650321,28958,0.027300000190734863
1526382161.9637823,45117,0.02669999934732914
1526382546.3529568,69525,0.02669999934732914
1526383123.0207899,107884,0.025699999183416367
1526383987.9746826,164843,0.02630000002682209
1526385188.0790164,245877,0.02419999986886978
1526386387.9693112,327547,0.02539999969303608
1526387588.0487742,408033,0.024700000882148743
1526388788.0262184,488520,0.02419999986886978
1526389988.0048268,567470,0.024900000542402267
1526391187.9901607,646777,0.023499999195337296
1526392388.0023437,725690,0.023499999195337296
1526393588.0039332,804893,0.02290000021457672
1526394788.0574276,878729,0.022700000554323196
1526395987.9671867,959840,0.021900000050663948
1526397188.0130882,1042355,0.023099999874830246
1526398387.9973555,1124572,0.02280000038444996
1526399588.0245693,1206573,0.02290000021457672
1526400788.0706975,1288862,0.02329999953508377
1526401987.9659886,1371640,0.02280000038444996
1526403188.053792,1454223,0.02250000089406967
1526404387.9913607,1535808,0.02329999953508377
1526405587.9834971,1616775,0.023000000044703484
1526406787.9806967,1696385,0.022299999371170998
1526407988.00541,1776305,0.02290000021457672
1526409187.9696522,1856226,0.02250000089406967
1526410387.9850204,1935959,0.02239999920129776
1526411588.0635214,2015850,0.02250000089406967
1526412606.3577707,2082883,0.02280000038444996
1526629946.34657,2083804,0.02199999988079071
1526629968.5865822,2085210,0.022299999371170998
1526630002.428807,2087084,0.02250000089406967
1526630052.9185104,2090458,0.022099999710917473
1526630128.8473594,2095243,0.022299999371170998
1526630242.7616289,2102255,0.02239999920129776
1526630413.6411414,2113108,0.021700000390410423
1526630669.9063823,2129820,0.021800000220537186
1526631054.365013,2154857,0.022199999541044235
1526631631.0148249,2192663,0.021700000390410423
1526632496.0185966,2249110,0.02199999988079071
1526633696.0041332,2327247,0.021800000220537186
1526634895.9753387,2405623,0.021400000900030136
1526635120.9124966,2420764,0.021700000390410423
1526641679.424234,2421669,0.021299999207258224
1526641701.6623924,2423073,0.021900000050663948
1526641735.414901,2424912,0.021700000390410423
1526641786.0316498,2428136,0.0215000007301569
1526641861.9662,2432744,0.020999999716877937
1526641975.9073179,2439445,0.021700000390410423
1526642146.7573543,2449934,0.020999999716877937
1526642403.0884392,2466219,0.02199999988079071
1526642787.4614203,2490478,0.0215000007301569
1526643364.6840968,2526994,0.021299999207258224
1526644229.0685637,2581448,0.021400000900030136
1526645429.0958219,2657529,0.022099999710917473
1526646629.111987,2733698,0.0215000007301569
1526647829.2087772,2811365,0.021299999207258224
1526649029.0998087,2890677,0.0215000007301569
1526650229.096597,2969111,0.0215000007301569
1526651429.1434596,3049064,0.021700000390410423
1526652629.156669,3128153,0.021700000390410423
1526653829.1319327,3207987,0.021700000390410423
1526655029.104926,3288356,0.020999999716877937
1526656229.1300757,3368687,0.0215000007301569
1526657432.1536713,3444965,0.021400000900030136
1526658629.0855594,3521777,0.0210999995470047
1526659829.097852,3601960,0.021700000390410423
1526661029.1360514,3681912,0.021400000900030136
1526662229.0945501,3761374,0.0215000007301569
1526663394.4852479,3837456,0.0215000007301569


==> figures/mnist/mnist-siclocaltrafo-mb50-ax10.00_ay10.00_b2.00_st0.90_sd5.00_arot0.00_ascale0.00_sobel_softsquash-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526310398.3285966,78,-41378.6875
1526310544.9009318,143,73675.8515625
1526310703.365174,254,150694.78125
1526310800.6220424,255,151078.921875
1526310906.522907,257,152203.25
1526311024.4662757,300,177529.015625
1526311149.2070935,347,201009.765625
1526311287.7965853,455,246904.84375
1526311442.6545117,601,290197.21875
1526311619.0114512,766,323737.3125
1526311808.8088279,966,346217.09375
1526312014.609066,1202,364778.53125
1526312243.6632597,1467,377191.03125
1526312487.692989,1810,395260.375
1526312761.7973669,2240,408381.8125
1526313065.3791273,2721,421117.8125
1526313398.477254,3291,432701.78125
1526313779.6306274,3931,441258.4375
1526314165.6146758,4600,450978.375
1526314624.7453492,5411,455333.875
1526315098.4933019,6346,459942.96875
1526315642.0880291,7345,467976.25
1526316230.998915,8533,468797.0625
1526316877.1926672,9766,474110.5625
1526317591.7979891,11286,479031.53125
1526318377.3067834,12955,482749.875
1526319274.3615992,14676,485256.78125
1526320194.8199797,16378,488554.28125
1526321279.542895,18371,489821.84375
1526322428.6451182,20046,497745.78125
1526323695.5930893,22279,500667.96875
1526325063.4832284,24250,503845.9375
1526326599.813675,27391,504072.71875
1526328281.8320765,30668,506577.90625
1526330075.9683373,34339,508676.21875
1526331890.754436,38012,507808.1875
1526333689.815304,41558,515261.9375
1526335498.720271,44630,515818.40625
1526337285.1338885,47768,515486.8125
1526339074.8692997,50912,517436.5625
1526340876.3901806,54888,518624.28125
1526342676.4398277,58881,519185.28125
1526344500.5250156,62196,522995.6875
1526346276.5166333,65759,523972.15625
1526348075.6684568,69726,524681.875
1526349876.0292163,73725,525859.1875
1526351675.3154457,77703,523813.9375
1526353476.0727737,81702,527904.3125
1526355277.025399,85676,527916.4375
1526357075.7782483,89672,529431.8125
1526358876.4211178,93649,528694.8125
1526360675.4444945,97644,529261.3125
1526362475.7992635,101622,530461.375
1526364276.662468,105614,530723.375
1526366076.065042,109590,532102.25
1526367875.6031785,113585,531981.0625
1526369676.2544882,117562,531510.125
1526371475.6729982,121554,532881.125
1526373280.649842,125530,535926.9375
1526375084.9210083,129065,534278.3125
1526376884.6644938,132613,535500.125
1526378685.2840128,136188,535520.0
1526380488.843561,139659,535049.1875
1526382287.2879267,143126,537330.8125
1526384090.5313294,146517,536899.0
1526385887.7295542,149932,535737.5625
1526387689.6533904,153299,537051.9375
1526389490.5669894,156684,538116.6875
1526391297.693985,159882,536716.875
1526393080.7165565,163492,538218.625
1526394880.5679977,167248,539197.6875
1526396682.030348,170465,538977.25
1526398478.296849,174258,539270.375
1526400283.0926807,178123,539176.5
1526402088.0357146,181765,539810.5625
1526403888.4436846,185203,540654.25
1526405677.4477222,188895,539610.0625
1526407476.914233,192830,540253.375
1526409281.8617556,196544,540415.1875
1526411076.538951,200319,541312.875
1526510675.1391056,201077,541315.1875
1526510823.5913546,201147,541268.25
1526510982.5396469,201261,540786.875
1526511078.9756777,201262,540911.1875
1526511180.7358701,201264,540699.0625
1526511301.1087463,201321,541244.125
1526511431.8475077,201371,541979.25
1526511572.7372289,201465,541651.75
1526511726.7492337,201590,541561.4375
1526511898.9446006,201734,541668.875
1526512087.500818,201929,541649.0
1526512292.9551718,202166,541689.0
1526512522.8913422,202431,541848.1875
1526512770.95451,202758,541075.4375
1526513047.1755292,203143,541038.3125
1526513351.2224064,203570,541221.9375
1526513684.9869616,204076,541036.875
1526514053.0508933,204653,541640.25
1526514456.0808518,205287,542285.375
1526514899.9654613,206027,541814.625
1526515388.1390615,206860,542772.5
1526528697.1032474,207627,540997.4375
1526528914.9214149,207632,541810.25
1526529211.702408,207695,541344.5625
1526529456.5663044,207717,542725.4375
1526529759.0973492,207796,541754.5625
1526530117.586335,207897,542222.875
1526530323.9591303,207904,542249.0625
1526530551.4684224,207908,542787.75
1526530805.2513402,207948,541895.125
1526531077.6755211,208005,541342.6875
1526531375.3520863,208067,541859.1875
1526531710.5717108,208180,542301.25
1526532085.0185733,208315,541992.5625
1526532489.3089573,208448,541390.375
1526532930.5564735,208630,541851.3125
1526533416.0213444,208849,541453.25
1526533944.7672431,209099,542131.875
1526534537.511998,209414,542231.4375
1526535188.5204413,209740,541317.0625
1526535901.0852978,210142,541722.25
1526536683.7312403,210584,541393.6875
1526537547.2182531,211077,542013.5625
1526538497.7826238,211647,541341.625
1526539543.5291576,212324,541552.8125
1526540697.4388638,213043,541764.9375
1526541965.3804646,213872,542510.875
1526543354.0351915,214753,541699.6875
1526544891.942143,215787,541186.1875
1526546575.3433912,216927,541790.125
1526548375.1423318,218120,542592.0
1526555972.5332286,217835,541663.625
1526556190.6124496,217884,542108.3125
1526556374.7556684,217903,541846.5625
1526556598.0467074,217957,543105.3125
1526556867.7702599,218052,542151.5625
1526557023.7862198,218065,541294.1875
1526557194.972777,218072,542212.1875
1526557383.4700847,218114,541759.3125
1526557590.875265,218173,541871.8125
1526557817.725227,218230,540861.1875
1526558069.3575351,218328,541724.3125
1526558345.2762291,218447,540930.875
1526558647.787451,218571,542270.5625
1526558981.729767,218742,541180.9375
1526559347.9756663,218942,541618.25
1526559752.5979185,219156,543226.4375
1526560195.714379,219424,542712.25
1526560684.8057127,219723,541751.4375
1526561222.4026666,220055,542940.1875
1526561813.1300616,220453,543140.75
1526562462.5666077,220884,542886.125
1526563178.4112353,221393,543047.1875
1526563964.8377485,221946,543099.8125
1526564829.7191057,222568,542664.125
1526565781.9849868,223267,542422.4375
1526566828.4894478,224070,542818.875
1526567979.9510489,224947,542865.0625
1526569247.2213745,225926,542419.3125
1526570640.3325667,226998,543236.75
1526572173.2940588,228213,543134.1875
1526573859.4543169,229556,543469.25
1526575659.8575761,230986,542621.8125
1526577459.7525625,232438,542195.8125
1526579260.13572,233871,542468.3125
1526581060.0347486,235322,543230.75
1526582859.6063716,236754,542684.375
1526584659.1409247,238205,542640.3125
1526586459.4592876,239638,543022.9375
1526588259.476577,241090,543887.6875
1526590059.1873221,242522,543846.3125
1526591859.3719296,243974,543964.0
1526593659.4701416,245406,544136.9375
1526595459.669732,246858,543890.9375
1526597259.0753865,248290,544053.3125
1526599059.0892854,249742,544321.0
1526600859.631983,251175,544199.125
1526602659.3615165,252626,543429.5625
1526604459.7480972,254059,543998.75
1526606259.4603655,255511,543675.5625
1526608059.5508232,256944,543905.5
1526609859.1000009,258395,544500.8125
1526611660.0265799,259828,543547.3125
1526613460.0294375,261280,544889.1875
1526615259.1260564,262713,544936.0625
1526617059.8605213,264166,544129.875
1526618859.2605195,265600,544047.125
1526620659.8267226,267053,544395.6875
1526622459.9010627,268485,544213.875
1526624260.15337,269934,544636.0625
1526626059.5202365,271363,545190.75
1526627859.0735264,272812,545254.375


==> figures/mnist/mnist-siclocaltrafo-mb50-ax10.00_ay10.00_b2.00_st0.90_sd5.00_arot0.00_ascale0.00_sobel_softsquash-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526310264.8849854,21,0.2743000090122223
1526310286.9003568,49,0.1914999932050705
1526310407.4666584,79,0.12620000541210175
1526310447.1826448,143,0.08460000157356262
1526310560.926968,158,0.08049999922513962
1526310809.5987008,256,0.06509999930858612
1526311033.4835055,301,0.05959999933838844
1526311451.5192928,602,0.049300000071525574
1526312023.927635,1203,0.036400001496076584
1526312814.5142663,2343,0.02889999933540821
1526314014.3962471,4437,0.025299999862909317
1526315214.01816,6606,0.022199999541044235
1526316414.7717204,8876,0.0203000009059906
1526317613.9966464,11319,0.021400000900030136
1526318814.3874435,13988,0.01979999989271164
1526320014.8758776,16158,0.01940000057220459
1526321290.3841472,18372,0.01899999938905239
1526322439.8224146,20047,0.019899999722838402
1526323706.9233906,22280,0.019099999219179153
1526324816.179753,24001,0.017799999564886093
1526326015.157833,26375,0.019700000062584877
1526327214.4653769,28649,0.017799999564886093
1526328414.4472992,30926,0.01759999990463257
1526329614.431212,33478,0.016300000250339508
1526330815.5313115,35811,0.018400000408291817
1526332015.279636,38240,0.019099999219179153
1526333214.971088,40799,0.01720000058412552
1526334414.9686174,42901,0.01759999990463257
1526335614.4957697,44881,0.01759999990463257
1526336815.6647613,47112,0.017400000244379044
1526338016.1435785,49085,0.016699999570846558
1526339214.7166722,51218,0.015699999406933784
1526340414.2687516,54010,0.016599999740719795
1526341614.3298383,56595,0.01759999990463257
1526342815.3139436,59145,0.016599999740719795
1526344015.9941196,61470,0.01640000008046627
1526345216.3910437,63653,0.016100000590085983
1526346414.5112054,66060,0.01549999974668026
1526347614.7973602,68854,0.01640000008046627
1526348814.2503214,71437,0.016100000590085983
1526350014.2477973,74028,0.015300000086426735
1526351214.6711133,76825,0.01679999940097332
1526352414.383294,79416,0.016699999570846558
1526353614.6856997,82006,0.017000000923871994
1526354814.592775,84799,0.01590000092983246
1526356014.518357,87386,0.017100000753998756
1526357214.6967592,89977,0.016200000420212746
1526358414.578016,92771,0.015599999576807022
1526359614.8857362,95361,0.01679999940097332
1526360814.630497,97949,0.016300000250339508
1526362014.1589203,100745,0.015699999406933784
1526363214.6841202,103330,0.016300000250339508
1526364414.0704818,105916,0.01549999974668026
1526365614.4657311,108713,0.015599999576807022
1526366814.2438636,111299,0.01510000042617321
1526368014.4841936,113890,0.015399999916553497
1526369214.542146,116684,0.01590000092983246
1526370414.5882902,119271,0.015699999406933784
1526371614.480481,121858,0.014999999664723873
1526372814.5278273,124653,0.01489999983459711
1526374014.5906608,127039,0.015399999916553497
1526375214.6837168,129320,0.01600000075995922
1526376414.8528013,131823,0.015200000256299973
1526377614.713719,134133,0.01590000092983246
1526378814.6238148,136442,0.015699999406933784
1526380014.6684253,138900,0.014700000174343586
1526381215.2275264,141137,0.01549999974668026
1526382414.8491886,143364,0.016200000420212746
1526383614.95339,145770,0.01600000075995922
1526384814.6811767,147956,0.015200000256299973
1526386014.7165751,150169,0.014499999582767487
1526387214.8352358,152539,0.015699999406933784
1526388414.8175466,154756,0.015599999576807022
1526389615.1530492,156913,0.01489999983459711
1526390815.8078208,159175,0.015300000086426735
1526392014.891632,161288,0.014999999664723873
1526393214.561097,163771,0.014600000344216824
1526394414.668716,166410,0.016100000590085983
1526395615.6717858,168730,0.014399999752640724
1526396814.693472,170735,0.01590000092983246
1526398014.5614052,173410,0.015799999237060547
1526399214.7275198,175918,0.015699999406933784
1526400414.2876902,178399,0.015300000086426735
1526401614.7315507,181001,0.01489999983459711
1526402814.4400518,183228,0.015300000086426735
1526404014.601985,185441,0.015300000086426735
1526405214.3898547,188031,0.01549999974668026
1526406414.4728425,190572,0.014100000262260437
1526407614.7575018,193128,0.01489999983459711
1526408814.4742882,195728,0.01549999974668026
1526410014.2993217,198112,0.015699999406933784
1526411214.2238219,200617,0.014999999664723873
1526510545.006989,201022,0.014999999664723873
1526510567.118514,201049,0.01549999974668026
1526510685.526023,201078,0.014800000004470348
1526510727.209885,201147,0.014399999752640724
1526510841.6320922,201165,0.01489999983459711
1526511088.9876726,201263,0.0142000000923872
1526511311.2978368,201322,0.015599999576807022
1526511736.3147235,201591,0.014399999752640724
1526512302.9413238,202167,0.01549999974668026
1526513094.568013,203224,0.014700000174343586
1526514294.9890928,205150,0.01489999983459711
1526515494.6987891,207067,0.013799999840557575
1526528488.857081,207612,0.015300000086426735
1526528723.093964,207628,0.01600000075995922
1526528940.5418825,207633,0.014399999752640724
1526529237.4539785,207696,0.014499999582767487
1526529785.4275458,207797,0.014499999582767487
1526530350.465421,207905,0.016300000250339508
1526531103.9580514,208006,0.014399999752640724
1526532238.2395954,208410,0.014600000344216824
1526533441.6935148,208850,0.01600000075995922
1526534639.127049,209471,0.014800000004470348
1526535927.5312436,210143,0.01549999974668026
1526537038.5010538,210831,0.013500000350177288
1526538238.8907497,211586,0.015399999916553497
1526539568.8956554,212325,0.01510000042617321
1526540723.6137044,213044,0.015599999576807022
1526541991.585779,213873,0.014999999664723873
1526543037.9884315,214646,0.014800000004470348
1526544238.4037898,215431,0.014600000344216824
1526545437.872993,216186,0.014399999752640724
1526546638.6437805,216956,0.014999999664723873
1526547838.749984,217845,0.014600000344216824
1526555808.5544884,217815,0.015599999576807022
1526555995.4097724,217836,0.01510000042617321
1526556213.5562847,217885,0.014499999582767487
1526556397.7382464,217904,0.015599999576807022
1526556621.0345814,217958,0.014499999582767487
1526557046.755514,218066,0.013700000010430813
1526557613.783041,218174,0.014700000174343586
1526558368.2789617,218448,0.014499999582767487
1526559557.4165373,219108,0.014100000262260437
1526560757.3722415,219768,0.01489999983459711
1526561957.2781503,220561,0.014999999664723873
1526563201.4380171,221394,0.014800000004470348
1526564357.4959602,222274,0.015200000256299973
1526565557.4532967,223193,0.014600000344216824
1526566851.4892027,224071,0.014600000344216824
1526568002.7821505,224948,0.014999999664723873
1526569270.08845,225927,0.01489999983459711
1526570357.8423877,226872,0.014700000174343586
1526571557.9034367,227792,0.015200000256299973
1526572757.8927305,228704,0.015200000256299973
1526573958.180526,229624,0.014100000262260437
1526575157.5767672,230665,0.01510000042617321
1526576357.8811204,231586,0.015300000086426735
1526577557.186098,232505,0.014299999922513962
1526578757.721031,233550,0.015599999576807022
1526579957.936231,234470,0.014999999664723873
1526581157.378303,235389,0.014399999752640724
1526582357.0924373,236433,0.014299999922513962
1526583557.1012716,237353,0.014800000004470348
1526584757.7989087,238273,0.015300000086426735
1526585957.858862,239318,0.015200000256299973
1526587157.016823,240237,0.014700000174343586
1526588358.0406175,241158,0.014399999752640724
1526589557.3510716,242202,0.015399999916553497
1526590757.1903005,243121,0.014399999752640724
1526591958.0154662,244042,0.014299999922513962
1526593157.9825234,245086,0.014100000262260437
1526594357.1796184,246005,0.014700000174343586
1526595557.184298,246925,0.014600000344216824
1526596757.5506456,247970,0.015599999576807022
1526597957.4968708,248890,0.0142000000923872
1526599157.8309507,249810,0.014700000174343586
1526600357.1480465,250854,0.014800000004470348
1526601557.4149158,251774,0.015699999406933784
1526602757.7166996,252694,0.015200000256299973
1526603957.112943,253738,0.014499999582767487
1526605157.0252945,254658,0.01489999983459711
1526606358.0494392,255579,0.014700000174343586
1526607558.0013943,256624,0.013700000010430813
1526608757.0219522,257542,0.014700000174343586
1526609957.739614,258463,0.014299999922513962
1526611157.4601915,259507,0.016300000250339508
1526612357.7262657,260427,0.014600000344216824
1526613557.6381814,261347,0.0142000000923872
1526614757.1231444,262392,0.01510000042617321
1526615957.4245648,263313,0.014299999922513962
1526617157.0916677,264233,0.015399999916553497
1526618357.8979695,265280,0.014600000344216824
1526619557.6596634,266200,0.015200000256299973
1526620757.366434,267120,0.0142000000923872
1526621957.5342069,268165,0.014800000004470348
1526623158.0364857,269083,0.014999999664723873
1526624357.8955777,270001,0.01510000042617321
1526625557.484991,271043,0.014499999582767487
1526626758.2443347,271962,0.0142000000923872
1526627958.1379464,272880,0.014100000262260437
1526629158.1106932,273922,0.014600000344216824


==> figures/mnist/mnist-sicrot-bilinear-mb50-angle45-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526469291.696533,11,-228848.453125
1526469621.1593676,16,-167987.921875
1526469933.9903417,18,-146801.640625
1526470240.1214087,19,-134813.921875
1526470568.9936895,20,-125369.4375
1526470945.4818928,77,87255.0703125
1526471424.1451054,167,195992.75
1526471986.098839,330,276489.46875
1526472321.387663,370,283088.8125
1526472678.521702,435,294155.21875
1526473093.6992974,501,304724.65625
1526473544.6322913,614,316760.34375
1526474015.692176,761,326191.46875
1526474533.668722,933,340127.875
1526475128.5297558,1188,351210.8125
1526475774.2557502,1454,362402.0
1526476488.0640826,1798,370416.46875
1526477275.2579927,2169,379280.5
1526478143.2494254,2593,389113.6875
1526479144.3320186,3029,394423.875
1526480216.4742434,3526,396168.6875
1526481309.306067,3989,401848.65625
1526482658.376097,4557,404550.8125
1526483974.3573506,5139,409832.90625
1526485568.5058668,5949,414273.0625
1526487274.4130952,6676,414196.5625
1526489034.3390927,7441,414645.0
1526490823.1827633,8283,420634.09375
1526492634.404921,9201,421858.65625
1526494482.8990304,10117,422421.53125
1526496284.403928,10862,420736.3125
1526498078.7993731,11618,425452.53125
1526499845.5559983,12371,427240.15625
1526501661.1103234,13191,426439.53125
1526503460.9786072,14000,427030.03125
1526505173.133152,14881,429404.34375
1526507043.0801146,15790,427620.6875
1526508802.3603325,16699,428201.34375
1526510575.318261,17727,429037.875
1526512372.9789767,18815,427030.28125
1526514171.570214,19883,429490.9375
1526515968.096365,20975,437099.59375
1526517756.1271746,22087,441779.4375
1526519566.6867094,23198,440968.78125
1526521378.0296478,24212,443916.5625
1526523192.0115604,25289,443686.15625
1526524983.103851,26282,444027.0
1526526783.3539333,27356,444948.625
1526528562.9504302,28333,445004.34375
1526530376.392557,29452,443236.28125
1526532160.876721,30513,444067.71875
1526533983.4664752,31566,442670.4375
1526535770.6914506,32668,443404.4375
1526537557.2584581,33773,444007.53125
1526539371.190129,34852,444673.25
1526541176.2732563,35902,444475.375
1526542964.4204366,36978,444470.65625
1526544755.7927947,38094,445106.53125
1526546556.1832402,39232,444300.34375
1526548357.4053924,40386,451613.65625
1526555861.3344345,40801,451783.71875
1526557374.0540407,41699,451470.40625
1526559171.176461,42806,452429.8125
1526560980.2694027,43877,452967.9375
1526562776.7442663,44978,453802.0625
1526564560.688864,46066,452374.875
1526566376.1847107,47158,453814.5
1526568161.3862615,48247,453138.34375
1526569964.1950347,49381,453665.15625
1526571765.2892578,50477,455443.90625
1526573571.4198313,51607,454645.5
1526575360.1611717,52710,453800.78125
1526577162.9541168,53868,454840.125
1526578963.9571202,54975,455115.125
1526580768.8537984,56103,454821.40625
1526582570.3595912,57203,454630.65625
1526584362.4327857,58337,454134.28125
1526586180.010961,59438,454159.03125
1526588038.4818103,60342,456726.0625
1526589795.4206197,61245,459445.71875
1526591577.5532913,62287,459676.0
1526593388.2400033,63331,461153.4375
1526595178.521931,64391,456512.21875
1526596967.5851567,65428,461560.8125
1526598784.7578595,66523,459981.5625
1526600578.0190368,67568,459794.9375
1526602368.5098355,68648,460724.40625
1526604158.4507136,69750,460765.96875
1526605963.6616673,70887,459616.25
1526607758.2822556,71981,459763.03125
1526609558.8227022,73124,461654.3125
1526611357.9018033,74240,461261.59375
1526613168.1896853,75380,461549.71875
1526614959.924411,76483,461741.4375
1526616756.7144444,77622,459485.125
1526618557.9691882,78740,461525.34375
1526620358.7543468,79883,461639.59375
1526622162.343314,80997,464825.9375
1526623967.412568,82110,465565.3125
1526625767.6912982,83189,466754.5625
1526627573.5374067,84285,465881.84375
1526629364.8888042,85350,465606.53125
1526631177.8680694,86430,465894.6875
1526632972.764544,87499,465101.5625
1526634766.34481,88588,465725.65625
1526636564.068452,89668,464814.21875
1526638403.6610847,90663,467135.71875
1526640220.5410724,91569,466175.6875
1526642081.0385978,92421,466694.125
1526643869.9034526,93201,467154.34375
1526645607.5630372,94119,464931.90625
1526647349.1765869,95195,463767.3125


==> figures/mnist/mnist-sicrot-bilinear-mb50-angle45-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526469035.942199,9,0.18359999358654022
1526469338.98789,12,0.19779999554157257
1526469664.8325772,17,0.20149999856948853
1526469976.6872897,19,0.20679999887943268
1526470287.3336089,20,0.2076999992132187
1526470995.7821832,78,0.0982000008225441
1526471591.4405003,247,0.05480000004172325
1526472788.4529388,480,0.04610000178217888
1526474056.8769732,762,0.04019999876618385
1526475182.2874067,1199,0.0364999994635582
1526476527.6578677,1799,0.0340999998152256
1526477583.8459966,2364,0.03099999949336052
1526478793.3130677,2995,0.029200000688433647
1526480278.3626547,3527,0.02969999983906746
1526481362.3105738,3990,0.028300000354647636
1526482714.019717,4558,0.028999999165534973
1526483599.349667,5072,0.02800000086426735
1526484792.0605454,5674,0.027300000190734863
1526486004.0514584,6164,0.026799999177455902
1526487329.006325,6677,0.027499999850988388
1526488395.763356,7244,0.028200000524520874
1526489602.1702802,7734,0.02590000070631504
1526490870.0283635,8284,0.026799999177455902
1526491996.8120086,8994,0.02500000037252903
1526493185.8623443,9512,0.02539999969303608
1526494546.493838,10118,0.025599999353289604
1526495599.5026622,10671,0.024900000542402267
1526496805.1746917,11117,0.026100000366568565
1526498142.7057507,11619,0.02500000037252903
1526499201.3036437,12172,0.025499999523162842
1526500404.0060003,12665,0.025200000032782555
1526501720.4748473,13192,0.024299999698996544
1526502800.779531,13798,0.023399999365210533
1526504003.3900354,14286,0.025499999523162842
1526505230.4043283,14882,0.02449999935925007
1526506388.321901,15559,0.02449999935925007
1526507588.3393734,16100,0.025100000202655792
1526508844.16774,16700,0.02449999935925007
1526509984.54183,17493,0.025299999862909317
1526511181.3428319,18134,0.025299999862909317
1526512412.2380111,18816,0.025499999523162842
1526513583.8125887,19635,0.026000000536441803
1526514783.423196,20297,0.024399999529123306
1526516006.3184738,20976,0.025200000032782555
1526517181.2732816,21829,0.02319999970495701
1526518383.109408,22522,0.022600000724196434
1526519605.5419986,23199,0.023800000548362732
1526520787.2262387,23972,0.022600000724196434
1526521981.8300982,24598,0.02329999953508377
1526523236.097448,25290,0.02319999970495701
1526524389.098871,26065,0.022099999710917473
1526525584.807025,26686,0.021900000050663948
1526526828.253511,27357,0.022299999371170998
1526527990.3741784,28099,0.02250000089406967
1526529184.596334,28766,0.023900000378489494
1526530423.6524665,29453,0.022299999371170998
1526531584.8109584,30263,0.021900000050663948
1526532786.7848241,30923,0.02329999953508377
1526534023.8691823,31567,0.023800000548362732
1526535181.1690612,32408,0.022199999541044235
1526536387.7990112,33081,0.023099999874830246
1526537596.0567734,33774,0.023099999874830246
1526538782.139885,34603,0.02319999970495701
1526539989.903769,35270,0.02329999953508377
1526541216.470195,35903,0.02250000089406967
1526542383.2979302,36726,0.02250000089406967
1526543586.008593,37395,0.022600000724196434
1526544793.885285,38095,0.02250000089406967
1526545982.3647542,38971,0.0215000007301569
1526547181.9097104,39673,0.02160000056028366
1526548397.2325277,40387,0.021700000390410423
1526555639.866829,40801,0.02199999988079071
1526556785.1994965,41451,0.0210999995470047
1526557982.6900578,42115,0.020899999886751175
1526559209.3975918,42807,0.02160000056028366
1526560386.7214458,43635,0.022700000554323196
1526561582.5072181,44291,0.02239999920129776
1526562819.8093634,44979,0.021700000390410423
1526563986.405252,45812,0.020400000736117363
1526565183.3511577,46486,0.0210999995470047
1526566414.7996826,47159,0.020999999716877937
1526567583.003986,47988,0.0210999995470047
1526568782.432183,48679,0.021800000220537186
1526570004.6035068,49382,0.0210999995470047
1526571182.2955995,50224,0.021400000900030136
1526572381.800064,50908,0.0215000007301569
1526573611.0774093,51608,0.021199999377131462
1526574781.1409905,52447,0.02199999988079071
1526575981.4934783,53153,0.020999999716877937
1526577201.8752077,53869,0.021800000220537186
1526578381.7900257,54718,0.02280000038444996
1526579583.7076993,55403,0.02160000056028366
1526580808.5618873,56104,0.02160000056028366
1526581981.8210392,56946,0.022299999371170998
1526583182.03582,57626,0.019999999552965164
1526584403.2860186,58338,0.022199999541044235
1526585583.2341733,59184,0.022299999371170998
1526586798.6659503,59802,0.021900000050663948
1526588093.3876848,60343,0.020899999886751175
1526589191.7100604,61009,0.019899999722838402
1526590389.0262892,61629,0.020800000056624413
1526591622.4078898,62288,0.021299999207258224
1526592784.0533867,63090,0.021700000390410423
1526593984.929288,63726,0.020400000736117363
1526595222.8828318,64392,0.0215000007301569
1526596383.0968285,65185,0.020899999886751175
1526597582.4916987,65848,0.020899999886751175
1526598828.6196165,66524,0.020500000566244125
1526599981.8691516,67319,0.021900000050663948
1526601183.4021628,67973,0.020500000566244125
1526602407.5156782,68649,0.02070000022649765
1526603582.1719851,69493,0.02239999920129776
1526604782.4577053,70186,0.019500000402331352
1526606004.2929497,70888,0.022299999371170998
1526607184.6263733,71727,0.020800000056624413
1526608381.0937564,72419,0.02070000022649765
1526609597.9567647,73125,0.020400000736117363
1526610782.769594,73981,0.020600000396370888
1526611982.5109572,74678,0.020899999886751175
1526613207.5292861,75381,0.02070000022649765
1526614381.4768524,76228,0.021199999377131462
1526615583.2339954,76917,0.021199999377131462
1526616795.89074,77623,0.020600000396370888
1526617981.909159,78482,0.022099999710917473
1526619180.839355,79179,0.02199999988079071
1526620397.8740742,79884,0.0210999995470047
1526621582.5301683,80738,0.020600000396370888
1526622781.3665063,81425,0.021299999207258224
1526624006.999975,82111,0.019899999722838402
1526625183.2498894,82943,0.021400000900030136
1526626383.388977,83606,0.021299999207258224
1526627613.6182272,84286,0.020500000566244125
1526628782.8178575,85102,0.0215000007301569
1526629984.8292627,85765,0.020500000566244125
1526631219.527062,86431,0.020500000566244125
1526632381.4118352,87246,0.019700000062584877
1526633585.4648302,87907,0.020999999716877937
1526634806.5052352,88589,0.02070000022649765
1526635982.1574638,89416,0.020800000056624413
1526637195.6053894,90056,0.021299999207258224
1526638453.8524203,90664,0.02070000022649765
1526639586.573907,91365,0.020600000396370888
1526640803.925097,91903,0.019899999722838402
1526642142.3388484,92422,0.0210999995470047
1526643199.1350353,93005,0.019999999552965164
1526644392.2210662,93498,0.020600000396370888
1526645661.5336034,94120,0.02070000022649765
1526646780.6633623,94930,0.021700000390410423
1526647981.8063686,95648,0.021299999207258224


==> figures/mnist/mnist-sicrot-bilinear-mb50-angle90-750-Gaussian_tensorboard-tag-full_lml.csv <==
Wall time,Step,Value
1526528911.310559,8,-239563.78125
1526529209.5092456,9,-228837.484375
1526529508.80312,12,-196985.234375
1526529801.55255,13,-188258.265625
1526530105.8212776,20,-130684.5234375
1526530502.6345577,125,134009.53125
1526530981.468924,259,223124.75
1526531255.4494007,274,231367.390625
1526531559.1788044,281,235752.671875
1526531919.255311,336,252427.984375
1526532288.2853007,394,265367.34375
1526532692.1368594,445,268132.15625
1526533134.7093916,554,281440.03125
1526533622.4467025,694,300255.21875
1526534131.8622904,838,307422.46875
1526534746.0164537,1071,322704.375
1526535397.090507,1302,326352.84375
1526536113.474522,1604,335334.34375
1526536891.8210251,1923,330609.90625
1526537765.267727,2319,355690.0
1526538716.889357,2749,351981.375
1526539764.6808662,3276,360409.09375
1526540887.5223475,3889,373930.53125
1526542185.0118115,4552,376545.03125
1526543571.6651607,5250,390993.21875
1526545112.2864397,6104,399721.78125
1526546795.381475,7039,403350.5625
1526548583.6147742,8040,414227.8125
1526558356.3159828,7821,412927.25
1526558594.6782382,7822,413128.875
1526558864.095537,7849,414410.28125
1526559111.1921895,7855,411524.03125
1526559408.1975107,7933,411812.6875
1526559768.0941243,8034,413272.40625
1526559974.0545855,8035,414656.9375
1526560214.2391255,8036,415324.4375
1526560451.1156206,8064,412230.59375
1526560729.6904497,8127,414313.3125
1526561030.1485193,8181,413043.53125
1526561365.2926319,8293,416360.53125
1526561730.616273,8432,414383.75
1526562136.60221,8577,416280.65625
1526562581.655951,8782,417834.09375
1526563069.354781,9021,417440.34375
1526563606.7041671,9275,416614.40625
1526564196.4366157,9606,420050.5
1526564848.4648628,9960,418227.28125
1526565562.5939522,10395,421220.28125
1526566348.589398,10863,424794.03125
1526567215.2060957,11401,426403.875
1526568167.3847234,12012,427824.40625
1526569212.9525042,12734,427718.75
1526570365.210762,13518,423837.96875
1526571631.5465856,14399,429581.09375
1526573024.3670356,15362,428666.0625
1526574556.561786,16471,430214.375
1526576243.5849798,17714,428574.375
1526578044.725126,19025,430855.78125
1526579844.8543835,20364,441176.6875
1526581644.169303,21672,440837.5625
1526583444.3735974,23011,442635.3125
1526585244.1810722,24324,444211.9375
1526587044.4151306,25665,444037.46875
1526588844.1024601,26976,447224.90625
1526590644.7870045,28317,442714.6875
1526592443.4690564,29635,447157.25
1526594243.8778937,30991,444312.1875
1526596043.7493653,32314,445616.0625
1526597844.0937517,33669,445081.375
1526599644.3684978,34991,446544.25
1526601444.8674612,36340,447041.6875
1526603244.8581758,37662,445778.65625
1526605043.6274376,39014,447036.875
1526606845.2992897,40334,452710.75
1526608644.9244092,41672,454730.34375
1526610445.2104967,42982,454501.21875
1526612244.8628554,44325,454153.0
1526614045.098723,45637,454447.15625
1526615845.299439,46979,455444.3125
1526617645.534122,48288,455171.90625
1526619444.6440773,49635,455254.375
1526621244.5785415,50962,455748.65625
1526623041.5171237,52327,453622.40625
1526624840.973366,53662,454532.40625
1526626641.340231,55028,454302.34375
1526628441.4483202,56362,455580.625


==> figures/mnist/mnist-sicrot-bilinear-mb50-angle90-750-Gaussian_tensorboard-tag-test_error.csv <==
Wall time,Step,Value
1526528632.379136,8,0.2590000033378601
1526528954.7365544,9,0.26750001311302185
1526529252.3359141,10,0.27399998903274536
1526529551.4889147,13,0.2964000105857849
1526529844.028231,14,0.2985000014305115
1526530545.8543413,126,0.10109999775886536
1526531297.8238268,275,0.06469999998807907
1526532380.9752057,425,0.05460000038146973
1526533670.2061462,695,0.04859999939799309
1526534792.3577123,1072,0.04179999977350235
1526536160.1996276,1605,0.04019999876618385
1526537176.2041738,2104,0.0364999994635582
1526538380.4389067,2709,0.037700001150369644
1526539811.9130247,3277,0.033799998462200165
1526540934.8367138,3890,0.03440000116825104
1526542232.0873482,4553,0.03310000151395798
1526543179.815921,5169,0.031099999323487282
1526544380.5476243,5797,0.029400000348687172
1526545580.559535,6391,0.028200000524520874
1526546842.9750988,7040,0.027799999341368675
1526547981.4942758,7809,0.025800000876188278
1526558139.6915236,7812,0.026599999517202377
1526558391.8230648,7822,0.027499999850988388
1526558629.6483786,7823,0.02710000053048134
1526558899.2242448,7850,0.02759999968111515
1526559443.5373383,7934,0.02590000070631504
1526560009.4305801,8036,0.026599999517202377
1526560764.8100793,8128,0.02710000053048134
1526561888.2047226,8540,0.02630000002682209
1526563104.621272,9022,0.02590000070631504
1526564289.2673974,9657,0.026000000536441803
1526565597.827242,10396,0.02669999934732914
1526566690.0360074,11127,0.025100000202655792
1526567889.6139364,11951,0.026200000196695328
1526569248.3853366,12735,0.025100000202655792
1526570400.5057602,13519,0.02410000003874302
1526571666.9392586,14400,0.024800000712275505
1526572688.9266922,15249,0.026200000196695328
1526573889.369148,16075,0.025200000032782555
1526575089.6027906,16900,0.02459999918937683
1526576289.7588835,17724,0.025599999353289604
1526577489.6426094,18725,0.023900000378489494
1526578690.2197576,19549,0.023000000044703484
1526579889.3065572,20373,0.024000000208616257
1526581090.2923143,21373,0.023600000888109207
1526582289.1316295,22196,0.022700000554323196
1526583489.9041247,23021,0.023600000888109207
1526584689.5038624,24023,0.02199999988079071
1526585889.6027312,24849,0.021400000900030136
1526587089.9939513,25675,0.02290000021457672
1526588289.2569525,26675,0.023000000044703484
1526589489.4896207,27501,0.02290000021457672
1526590689.2736201,28326,0.02319999970495701
1526591890.0376444,29332,0.023399999365210533
1526593089.900601,30166,0.023499999195337296
1526594290.1516545,31001,0.022099999710917473
1526595489.4546428,32011,0.02280000038444996
1526596690.0722575,32845,0.02290000021457672
1526597889.3097594,33678,0.022700000554323196
1526599089.5389314,34687,0.02239999920129776
1526600289.8180788,35519,0.02329999953508377
1526601489.2045841,36349,0.02250000089406967
1526602689.4771407,37360,0.02280000038444996
1526603889.0367408,38191,0.02239999920129776
1526605089.9761145,39024,0.023499999195337296
1526606289.770073,40033,0.02370000071823597
1526607489.729738,40857,0.023000000044703484
1526608689.5639546,41681,0.02250000089406967
1526609889.3905618,42683,0.021299999207258224
1526611090.1631954,43510,0.022199999541044235
1526612289.5558794,44334,0.020800000056624413
1526613490.004137,45339,0.0210999995470047
1526614689.1005795,46161,0.022700000554323196
1526615890.0672398,46988,0.022700000554323196
1526617089.4441168,47988,0.022299999371170998
1526618289.5108187,48815,0.020400000736117363
1526619490.2336743,49645,0.020600000396370888
1526620689.6573544,50659,0.02160000056028366
1526621888.0702367,51498,0.020600000396370888
1526623089.443406,52339,0.021700000390410423
1526624289.333649,53359,0.022199999541044235
1526625488.8384533,54198,0.021700000390410423
1526626689.3862088,55040,0.021400000900030136
1526627888.9169223,56057,0.02199999988079071
1526629089.2001443,56899,0.022099999710917473


==> figures/mnist/mnist-sicrot-stn-mb50-generaltheta_thetamin_1.00_0.00_0.00_0.00_1.00_0.00_thetamax_1.00_0.00_0.00_0.00_1.00_0.00-750-Gaussian-full_lml.csv <==
Wall time,Step,Value
1525964099.4899602,36,-423816.6875
1525964594.9665117,79,-119444.90625
1525965027.509466,117,-41420.3984375
1525965395.6160429,169,23035.349609375
1525965816.0043983,223,65189.80859375
1525966195.0171275,286,100470.421875
1525966618.334084,352,130463.8359375
1525967013.7881649,430,160367.546875
1525967454.630938,517,188468.828125
1525967866.629011,610,215833.875
1525968290.8820474,712,241585.890625
1525968775.898258,828,268155.21875
1525969244.1488051,950,289997.78125
1525969727.4714277,1082,312757.9375
1525970299.1736574,1223,327847.46875
1525970847.5159733,1379,341678.78125
1525971454.66961,1543,351451.75
1525972174.649105,1714,362774.96875
1525972817.4247515,1888,372673.15625
1525973540.375343,2111,377386.6875
1525974291.155474,2357,387584.40625
1525975053.3464708,2599,393724.4375
1525975863.0283253,2895,401924.6875
1525976741.580779,3225,410592.0
1525977652.9849432,3579,415474.15625
1525978661.9085407,3991,423981.96875
1525979705.1967263,4428,428986.15625
1525980837.8847854,4864,434390.8125
1525982103.719749,5392,439474.71875
1525983415.507975,5982,445769.25
1525984810.1669216,6645,452250.875
1525986318.030226,7334,454877.46875
1525987945.1470168,8130,458025.90625
1525989791.9948266,8916,464468.46875
1525991777.6242182,9799,467705.375
1525993927.7391036,10700,474099.09375
1525996192.3547912,11771,477889.46875
1525998339.850235,12940,481409.59375
1526000569.8800433,13993,485459.6875
1526002766.374566,15075,486552.625
1526004987.3415568,16151,488726.34375
1526007149.7065005,17227,493169.21875
1526009382.3285425,18327,493544.625
1526011576.570893,19418,494713.71875
1526013990.8791144,20331,498115.65625
1526016351.8850935,21185,499558.9375
1526018770.224884,22048,498596.59375
1526021087.5504239,22903,500055.1875
1526023471.716205,23744,503806.34375
1526025639.600027,24812,504270.21875
1526027882.740853,25893,507254.71875
1526030771.6102479,25963,504588.0625
1526031218.082416,26009,502227.34375
1526031621.8183339,26060,505863.8125
1526032015.402915,26112,506718.375
1526032457.918824,26169,506051.8125
1526032857.66339,26233,502710.375
1526033329.759873,26302,504615.1875
1526033761.4027603,26376,504030.375
1526034250.9565055,26461,503922.59375
1526034700.8778217,26554,504938.3125
1526035165.752791,26657,507983.0
1526035701.420083,26769,509259.25
1526036202.4023905,26890,507474.3125
1526036727.7301831,27023,504828.40625
1526037318.3057134,27171,507884.125
1526037887.1375995,27332,506778.0
1526038479.9671757,27510,507981.0625
1526039153.1868823,27707,507919.125
1526039803.607591,27921,504771.25
1526040490.4115112,28159,507108.34375
1526041268.7358751,28420,507994.8125
1526042035.5262773,28706,507772.28125
1526042848.524028,29024,506002.65625
1526043756.6868474,29370,508874.1875
1526044675.7195506,29756,509721.9375
1526045693.6379163,30188,508456.25
1526046734.1297386,30652,510583.71875
1526047792.611806,31245,511900.59375
1526048939.552601,31932,510236.46875
1526050184.3333793,32721,512363.28125
1526051451.1491847,33625,511688.1875
1526052834.4292243,34681,511403.34375
1526054332.2557735,35837,512708.78125
1526055986.7961497,37106,514941.96875
1526057754.0624442,38501,515058.71875
1526059687.5691667,40025,516093.375
1526061777.5546143,41492,516987.09375
1526063850.4953349,43058,517931.53125
1526065939.2114158,44595,517118.25
1526067990.803044,46198,517080.65625
1526070068.8112206,47813,518549.46875
1526072108.4315593,49460,520378.4375
1526074185.9553082,50965,523321.65625
1526076261.4699445,52404,521181.65625
1526078380.8922803,53778,521080.75
1526080442.8823292,55299,523317.875
1526082526.6357439,56797,524621.6875
1526084573.0912359,58408,524153.9375
1526086654.8563268,60019,527828.3125
1526088703.6940284,61627,529076.375
1526090781.965422,63228,525271.5
1526092834.104933,64833,526255.9375
1526094912.8393483,66438,527351.8125
1526096964.718962,68043,529571.875
1526099044.307133,69651,529631.125
1526101095.3495965,71260,526397.125
1526103181.3083065,72830,525941.375
1526105235.1788523,74373,525111.75
1526107316.0856922,75975,526608.875
1526109374.5386593,77501,530716.9375
1526111458.3727772,79104,531781.5625
1526113506.8191752,80715,530467.9375
1526115585.9565675,82326,531926.5625
1526117648.1644409,83821,532897.4375
1526119838.2417328,85367,530528.6875
1526122008.0538747,86954,533224.25
1526124191.267249,88511,531173.5625
1526126253.8146563,90042,532091.375
1526140981.8323379,90089,534459.0625
1526141347.5825684,90105,532131.6875
1526141720.2269475,90112,532680.5625
1526142246.389122,90165,532703.1875
1526142625.6545105,90176,534864.25
1526143113.442596,90212,532251.375
1526143626.211894,90304,531394.625
1526143958.4665766,90325,533637.5
1526144378.4831772,90364,533149.0
1526144789.6123786,90365,532497.4375
1526145239.8134377,90413,534077.4375
1526145725.7433293,90479,529864.0
1526146238.8439944,90542,532511.75
1526146827.942199,90683,533194.625
1526147494.2084703,90818,532423.125
1526148203.459622,91010,535702.25
1526148962.6977515,91216,532752.125
1526149827.9213924,91482,532507.8125
1526150803.0898645,91808,530550.125
1526151818.8716626,92217,529699.4375
1526152920.1679225,92693,534070.3125
1526154236.267115,93281,531314.6875
1526155617.2893095,93848,532066.5625
1526157172.6071198,94545,535338.0625
1526158823.8227592,95332,531972.6875
1526160658.1548553,96155,531461.75
1526162448.9007714,96988,530888.125
1526164281.6371977,97791,531996.75
1526166049.5583475,98574,528615.8125
1526167893.2254019,99362,532047.375
1526169663.2467895,100118,537276.75
1526171467.917945,100861,542534.375
1526173294.8959432,101661,538426.6875
1526175027.5636804,102416,539617.0
1526176848.1061306,103266,538687.875
1526178641.585627,104094,537458.875
1526180444.6160254,104960,539152.9375
1526182251.4205663,105772,539715.125
1526184055.289901,106596,541762.4375
1526185865.0046923,107365,541409.1875
1526187644.2392259,108161,540782.3125
1526189469.0667572,108947,541042.375
1526191249.8548124,109757,539983.4375
1526193059.6826122,110547,541894.375
1526194881.7948637,111360,537104.1875
1526196648.3699028,112138,540232.3125
1526198460.376811,112948,542221.5625
1526200265.6047406,113729,538209.125
1526202046.7318017,114539,541578.875
1526203874.8648007,115264,539063.25
1526205639.3390286,116109,540976.125
1526207448.1051264,116941,541409.25
1526209251.546518,117796,539414.0625
1526211042.6735935,118612,543062.3125
1526212842.9761636,119499,540478.5625
1526214659.1334116,120302,542631.4375
1526216453.481786,121128,544557.875
1526218261.5800912,121940,543122.25
1526220052.7494426,122766,540934.25
1526221846.7607741,123546,538914.4375
1526223662.200264,124377,540313.8125
1526225418.0736532,125189,542802.25
1526227249.3843548,126083,543565.75
1526229022.7234392,126895,538219.625
1526230816.3300247,127804,542653.875
1526232683.389827,128597,543274.0625
1526234476.807099,129349,542491.75
1526236271.0164456,130082,542425.75
1526238073.7540739,130845,543159.25
1526239841.230518,131592,543745.6875
1526241612.1954818,132557,544609.75
1526243465.1723506,133358,542283.125
1526245264.197605,134127,540589.5
1526247068.5724275,134884,542299.875
1526248851.682219,135678,541136.5
1526250595.9031024,136530,542469.9375
1526252443.2117002,137405,541110.0625
1526254223.591211,138216,543751.75
1526256024.799553,139138,544201.5
1526257829.0214753,140037,539996.125
1526259621.5214853,140980,541219.1875
1526261422.5845041,141875,544192.8125
1526263264.13141,142766,543425.0
1526265020.264249,143536,541510.5
1526266831.939039,144438,542681.3125
1526268680.856752,145274,540389.0625
1526270394.7201164,146078,543901.75
1526272221.9857244,147014,541631.625
1526274073.9780362,147863,539996.6875
1526275821.7851562,148642,543649.625
1526277630.2139206,149567,542914.6875
1526279481.8432388,150329,540714.3125
1526281246.104508,151188,540658.5
1526283048.4716818,152053,543584.875
1526284841.0052397,152970,543631.625
1526286649.1231022,153803,540498.1875
1526288408.0016975,154767,544185.9375
1526290182.6293488,155753,544968.625
1526292074.0465536,156708,540968.5
1526293790.91276,157611,543509.5625
1526295607.290123,158583,543773.125
1526297405.3437362,159502,543903.5625
1526299262.749238,160430,544895.8125
1526300996.787359,161322,542747.0
1526302801.4372113,162270,544091.75
1526304601.583734,163163,544637.0
1526306454.334199,164080,545527.5625
1526308215.1681528,164950,544756.5
1526310053.059791,165811,543907.875
1526311854.807304,166665,545982.1875
1526313598.4924598,167413,545621.75
1526340595.1828637,167495,542837.4375
1526340894.337827,167500,543981.1875
1526341210.402399,167520,545110.375
1526341508.2014155,167521,547436.125
1526341801.2654057,167530,544724.375
1526342195.7394445,167649,545062.5
1526342674.7850819,167802,543850.4375
1526342967.065739,167828,545215.625
1526343265.4871912,167831,545451.125
1526343597.6311905,167891,545101.375
1526343937.6925857,167979,545467.25
1526344345.910836,168088,545597.8125
1526344787.6947691,168264,545822.75
1526345277.404053,168472,545347.5625
1526345795.7347353,168703,541642.375
1526346385.001952,169027,544619.8125
1526347035.76572,169375,547367.0625
1526347749.3791068,169804,546803.9375
1526348535.361148,170267,545611.4375
1526349406.3480272,170799,546766.625
1526350354.5748518,171400,546437.125
1526351401.3338716,172114,543185.5625
1526352553.306128,172887,547325.5625
1526353819.3378892,173757,543851.625
1526355219.9653258,174711,546393.625
1526356747.6576297,175806,545121.125
1526358432.2784374,177034,545726.125
1526360233.2465675,178335,546482.625
1526362027.9114492,179667,547046.5625
1526363827.9751372,180985,546942.0625
1526365625.585121,182328,547830.5
1526367430.7876883,183624,548132.1875
1526369232.090426,184927,547890.1875
1526371031.7089148,186201,544514.4375
1526372830.857121,187505,547734.5625
1526374631.8908687,188781,547495.5625
1526376443.0192485,190086,547432.625
1526378242.3491638,191338,549524.25
1526380046.4397202,192579,545878.875
1526381842.5756838,193774,547444.25
1526383644.5831747,195010,548359.25
1526385443.162634,196214,544714.0625
1526387245.9066498,197444,545590.75
1526389047.6040046,198651,546030.0
1526390847.052543,199882,548968.875
1526392639.2354326,201081,548897.3125
1526394443.4482446,202327,548923.8125
1526396249.9136827,203535,549990.6875
1526398036.3966186,204796,548761.8125
1526399835.7257586,206038,548011.75
1526401636.3991687,207343,548147.125
1526403428.1405852,208625,547654.0625
1526405241.6086845,209949,551265.8125
1526407042.598265,211180,548217.0
1526408825.9171233,212473,550911.25
1526410614.5569303,213786,549022.5625
1526412428.728595,215120,549753.125
1526414230.2469513,216419,550374.625
1526416023.7934227,217733,549580.0625
1526417884.5375826,218951,549060.0
1526419677.8217187,220020,551150.3125
1526421508.598553,221078,550289.9375
1526423277.7564344,222101,550848.375
1526425102.2077935,223119,552419.375


==> figures/mnist/mnist-sicrot-stn-mb50-generaltheta_thetamin_1.00_0.00_0.00_0.00_1.00_0.00_thetamax_1.00_0.00_0.00_0.00_1.00_0.00-750-Gaussian-test_error.csv <==
Wall time,Step,Value
1525963721.998867,9,0.18250000476837158
1525963796.4255548,22,0.16689999401569366
1525964155.7471862,43,0.16369999945163727
1525964254.3222463,76,0.1703999936580658
1525964731.7137294,116,0.17069999873638153
1525965475.297384,188,0.12549999356269836
1525966257.5435846,297,0.09160000085830688
1525967109.6021128,465,0.06800000369548798
1525968343.9583137,720,0.050999999046325684
1525969793.1021078,1096,0.041200000792741776
1525971649.2658918,1627,0.0348999984562397
1525973923.3648393,2311,0.031300000846385956
1525976104.5059197,3016,0.028999999165534973
1525977967.330331,3741,0.026499999687075615
1525979856.3177714,4481,0.025800000876188278
1525981418.478125,5164,0.023900000378489494
1525983014.7666593,5914,0.023499999195337296
1525984906.915929,6674,0.023499999195337296
1525986461.0930088,7396,0.020500000566244125
1525988020.1587431,8148,0.022600000724196434
1525989295.0788877,8824,0.021400000900030136
1525990909.2316182,9535,0.020500000566244125
1525992558.2295253,10177,0.019200000911951065
1525994200.4043534,10825,0.020899999886751175
1525995481.1019084,11553,0.020999999716877937
1525997071.4042425,12302,0.01860000006854534
1525998605.2748835,13082,0.01899999938905239
1525999877.8192575,13773,0.019300000742077827
1526001456.4959774,14466,0.01860000006854534
1526003041.6938303,15199,0.018799999728798866
1526004321.6846244,15925,0.018400000408291817
1526005870.2906253,16640,0.019099999219179153
1526007419.6151452,17362,0.01860000006854534
1526008693.5956502,18084,0.016499999910593033
1526010260.7391338,18832,0.01899999938905239
1526011858.4752188,19539,0.016899999231100082
1526013159.5950444,20148,0.016899999231100082
1526014907.1956227,20719,0.017899999395012856
1526016645.676743,21290,0.016599999740719795
1526017946.8803875,21863,0.017999999225139618
1526019685.4081204,22436,0.017400000244379044
1526021374.5342393,23007,0.016699999570846558
1526022674.1813884,23567,0.017000000923871994
1526024352.1653275,24159,0.017500000074505806
1526025911.3775487,24942,0.016599999740719795
1526027188.2102182,25659,0.01679999940097332
1526028761.8717601,26390,0.01590000092983246
1526030396.6014073,25931,0.015699999406933784
1526030466.1845512,25947,0.015699999406933784
1526030830.4371364,25971,0.01640000008046627
1526030929.3143322,26006,0.016599999740719795
1526031338.632007,26060,0.016499999910593033
1526032101.469184,26134,0.017500000074505806
1526032928.6479135,26246,0.016899999231100082
1526033865.4940908,26411,0.01679999940097332
1526035226.0584252,26664,0.016499999910593033
1526036798.9403071,27037,0.01600000075995922
1526038665.5307925,27596,0.01679999940097332
1526040878.7514596,28371,0.01679999940097332
1526043094.8447084,29147,0.01769999973475933
1526044994.622542,29931,0.015399999916553497
1526046885.9085,30718,0.017500000074505806
1526048356.471438,31663,0.015300000086426735
1526049841.5568151,32637,0.015399999916553497
1526051529.9700058,33669,0.016899999231100082
1526052962.3656836,34769,0.016499999910593033
1526054392.275094,35864,0.016899999231100082
1526055638.172228,36956,0.016200000420212746
1526057067.4457853,38049,0.015200000256299973
1526058499.11367,39143,0.016100000590085983
1526059940.9540317,40220,0.01590000092983246
1526061203.6078587,41178,0.016699999570846558
1526062641.098923,42181,0.01549999974668026
1526064101.49363,43257,0.01640000008046627
1526065366.698893,44248,0.016100000590085983
1526066805.1803443,45300,0.015699999406933784
1526068249.1249623,46378,0.016200000420212746
1526069496.7283216,47463,0.015300000086426735
1526070928.5561085,48563,0.01590000092983246
1526072359.7514317,49659,0.014299999922513962
1526073609.9015331,50616,0.01640000008046627
1526075070.6672535,51594,0.015399999916553497
1526076534.7008646,52564,0.01510000042617321
1526077786.9082594,53467,0.013799999840557575
1526079242.8173676,54469,0.014299999922513962
1526080697.0471637,55474,0.014499999582767487
1526081946.3813262,56491,0.01510000042617321
1526083387.0401857,57526,0.01549999974668026
1526084826.1012785,58604,0.014600000344216824
1526086072.276633,59676,0.01590000092983246
1526087515.9896584,60748,0.014499999582767487
1526088955.558199,61820,0.014800000004470348
1526090202.8532865,62886,0.014600000344216824
1526091642.8234186,63957,0.014499999582767487
1526093085.8239522,65025,0.014800000004470348
1526094334.0774395,66098,0.015200000256299973
1526095774.1399677,67167,0.01489999983459711
1526097216.3721023,68236,0.016499999910593033
1526098464.558493,69307,0.015200000256299973
1526099904.6260889,70378,0.014700000174343586
1526101347.647291,71454,0.0142000000923872
1526102596.0263944,72505,0.014299999922513962
1526104045.8986373,73514,0.015200000256299973
1526105487.882705,74567,0.015300000086426735
1526106737.145474,75634,0.014299999922513962
1526108184.9336467,76638,0.013700000010430813
1526109627.978159,77697,0.014399999752640724
1526110876.699052,78766,0.014700000174343586
1526112319.0654116,79840,0.013899999670684338
1526113759.1644533,80909,0.014700000174343586
1526115006.6371307,81984,0.014299999922513962
1526116451.8404987,83058,0.013399999588727951
1526117900.9232457,84014,0.014299999922513962
1526119149.3932526,85089,0.015799999237060547
1526120699.6106837,86090,0.014100000262260437
1526122278.8612144,87098,0.01510000042617321
1526123526.6354864,88170,0.014499999582767487
1526125054.8169856,89159,0.015300000086426735
1526126513.6737647,90214,0.01489999983459711
1526140669.879714,90089,0.014000000432133675
1526141029.7378838,90090,0.014299999922513962
1526141396.193129,90106,0.013799999840557575
1526141778.5497975,90113,0.01360000018030405
1526142687.0985677,90177,0.014100000262260437
1526143213.2535555,90235,0.01600000075995922
1526144441.3558543,90365,0.014499999582767487
1526145781.619851,90480,0.015599999576807022
1526146891.7036254,90684,0.013899999670684338
1526148264.8517013,91011,0.014299999922513962
1526149212.5176315,91317,0.01590000092983246
1526150412.2611485,91782,0.014499999582767487
1526151872.4425635,92218,0.016100000590085983
1526152963.7087312,92694,0.01640000008046627
1526154297.738309,93282,0.013199999928474426
1526155204.6520793,93784,0.013899999670684338
1526156408.8504467,94282,0.014399999752640724
1526157613.2803352,94782,0.014299999922513962
1526158874.6475577,95333,0.015399999916553497
1526160003.347641,95956,0.013899999670684338
1526161208.4702656,96450,0.015699999406933784
1526162500.0751185,96989,0.014100000262260437
1526163613.5172517,97604,0.013899999670684338
1526164809.8519316,98056,0.014600000344216824
1526166099.577358,98575,0.013899999670684338
1526167212.9440024,99178,0.015300000086426735
1526168409.5110333,99618,0.014399999752640724
1526169724.0946465,100119,0.012900000438094139
1526170817.1443694,100684,0.013100000098347664
1526172008.7295215,101134,0.014600000344216824
1526173357.5120823,101662,0.013899999670684338
1526174407.5873132,102215,0.015300000086426735
1526175604.137658,102730,0.0142000000923872
1526176900.1984868,103267,0.014000000432133675
1526178006.566442,103893,0.013799999840557575
1526179208.7018306,104414,0.0142000000923872
1526180492.4009902,104961,0.014999999664723873
1526181613.2974405,105577,0.0142000000923872
1526182806.8537822,106062,0.013500000350177288
1526184111.3729446,106597,0.015599999576807022
1526185209.8624349,107183,0.014800000004470348
1526186414.4845974,107636,0.01510000042617321
1526187705.164844,108162,0.013899999670684338
1526188806.3036501,108755,0.013700000010430813
1526190008.9555595,109223,0.014100000262260437
1526191310.3907251,109758,0.013500000350177288
1526192405.3387961,110359,0.01360000018030405
1526193608.5693133,110831,0.013100000098347664
1526194931.274039,111361,0.015200000256299973
1526196014.2830658,111948,0.014600000344216824
1526197210.4791982,112424,0.014100000262260437
1526198513.2720864,112949,0.013899999670684338
1526199610.964495,113545,0.013500000350177288
1526200804.4000158,114012,0.01360000018030405
1526202107.7367415,114540,0.013700000010430813
1526203211.183765,115092,0.014399999752640724
1526204402.7265203,115549,0.01510000042617321
1526205697.4761615,116110,0.013899999670684338
1526206807.5003784,116736,0.013799999840557575
1526208008.475477,117248,0.013799999840557575
1526209315.8445187,117797,0.0142000000923872
1526210398.8585906,118418,0.014499999582767487
1526211604.5249622,118916,0.014000000432133675
1526212895.4304497,119500,0.013399999588727951
1526214006.0310075,120111,0.014000000432133675
1526215209.4241505,120594,0.013899999670684338
1526216510.021827,121129,0.013500000350177288
1526217611.1267226,121744,0.014800000004470348
1526218808.350499,122228,0.014700000174343586
1526220102.1593442,122767,0.013399999588727951
1526221205.1191854,123364,0.014700000174343586
1526222402.3069892,123837,0.013899999670684338
1526223713.8656957,124378,0.014399999752640724
1526224807.3680458,124996,0.01360000018030405
1526225999.5107224,125519,0.013399999588727951
1526227302.8901064,126084,0.013500000350177288
1526228407.6133468,126700,0.014000000432133675
1526229606.7838051,127224,0.013500000350177288
1526230864.9649465,127805,0.014700000174343586
1526232016.0748317,128429,0.012799999676644802
1526233210.337029,128850,0.013700000010430813
1526234529.633498,129350,0.01360000018030405
1526235612.5432534,129904,0.014000000432133675
1526236807.7211962,130341,0.013799999840557575
1526238130.9805744,130846,0.014299999922513962
1526239208.9737444,131409,0.013000000268220901
1526240399.9614992,131939,0.013799999840557575
1526241658.889389,132558,0.013199999928474426
1526242811.0545404,133182,0.013500000350177288
1526244008.780489,133613,0.014999999664723873
1526245316.40588,134128,0.014499999582767487
1526246407.364024,134702,0.01360000018030405
1526247608.5285168,135157,0.0142000000923872
1526248908.4438457,135679,0.014000000432133675
1526250002.1807268,136304,0.013700000010430813
1526251203.3355713,136875,0.014000000432133675
1526252493.35976,137406,0.01360000018030405
1526253606.1751196,138006,0.0142000000923872
1526254807.0989573,138553,0.014999999664723873
1526256072.739482,139139,0.014000000432133675
1526257205.0257456,139823,0.0142000000923872
1526258398.761914,140379,0.012400000356137753
1526259667.9245927,140981,0.014499999582767487
1526260811.94401,141666,0.014399999752640724
1526262002.925275,142205,0.014299999922513962
1526263322.714764,142767,0.0142000000923872
1526264409.821935,143354,0.013500000350177288
1526265606.8398128,143869,0.014299999922513962
1526266882.5717287,144439,0.013899999670684338
1526268006.3444426,145090,0.013899999670684338
1526269206.5597515,145539,0.0142000000923872
1526270438.4485862,146079,0.01360000018030405
1526271600.9889746,146800,0.014700000174343586
1526272805.059473,147347,0.013299999758601189
1526274134.4179068,147864,0.0142000000923872
1526275199.1790774,148427,0.014299999922513962
1526276404.755481,148978,0.013100000098347664
1526277677.1420681,149568,0.013399999588727951
1526278809.4880955,150150,0.013100000098347664
1526280007.1938987,150602,0.014600000344216824
1526281299.3707616,151189,0.013500000350177288
1526282403.778385,151843,0.013399999588727951
1526283605.117425,152365,0.013799999840557575
1526284884.3567061,152971,0.013399999588727951
1526286005.6850224,153601,0.014000000432133675
1526287205.2443023,154138,0.014000000432133675
1526288448.8370092,154768,0.014999999664723873
1526289599.3395782,155521,0.013399999588727951
1526290804.8671467,156109,0.013299999758601189
1526292120.5796635,156709,0.013500000350177288
1526293197.9447672,157381,0.0142000000923872
1526294399.6953886,157996,0.013899999670684338
1526295651.318013,158584,0.014299999922513962
1526296799.7506547,159287,0.013700000010430813
1526298003.5863302,159845,0.01489999983459711
1526299307.76427,160431,0.014600000344216824
1526300398.076322,161094,0.014800000004470348
1526301598.5239985,161701,0.013799999840557575
1526302844.7328138,162271,0.014000000432133675
1526304002.723097,162969,0.013500000350177288
1526305222.0996714,163514,0.01360000018030405
1526306503.088777,164081,0.013799999840557575
1526307602.162493,164727,0.013899999670684338
1526308810.6494963,165268,0.01269999984651804
1526310117.547057,165812,0.014299999922513962
1526311198.8058782,166434,0.0142000000923872
1526312447.4962509,166889,0.013500000350177288
1526313643.563907,167414,0.014600000344216824
1526340333.639919,167493,0.013299999758601189
1526340637.7535317,167496,0.013500000350177288
1526340937.2066064,167501,0.01360000018030405
1526341254.0310585,167521,0.013799999840557575
1526341549.548945,167522,0.014000000432133675
1526342237.1464903,167650,0.014499999582767487
1526343009.7286406,167829,0.014299999922513962
1526344079.6676016,168059,0.013000000268220901
1526345314.114819,168473,0.013700000010430813
1526346475.2214031,169075,0.015200000256299973
1526347784.1198132,169805,0.013500000350177288
1526348876.0314736,170528,0.014800000004470348
1526350075.4903402,171340,0.01360000018030405
1526351436.5069685,172115,0.0142000000923872
1526352588.4628716,172888,0.014600000344216824
1526353854.525581,173758,0.012199999764561653
1526354875.5535827,174600,0.013299999758601189
1526356075.5831954,175411,0.014499999582767487
1526357276.052671,176225,0.01269999984651804
1526358475.8564715,177042,0.01360000018030405
1526359676.390783,178038,0.013199999928474426
1526360874.275784,178853,0.014100000262260437
1526362075.5870087,179679,0.014100000262260437
1526363276.0000765,180684,0.013700000010430813
1526364475.85048,181514,0.013199999928474426
1526365675.0531492,182342,0.01360000018030405
1526366875.2412736,183333,0.014700000174343586
1526368075.6002388,184134,0.013700000010430813
1526369275.8974912,184935,0.013299999758601189
1526370475.940022,185909,0.014299999922513962
1526371674.840624,186711,0.013500000350177288
1526372875.3455546,187514,0.013299999758601189
1526374075.5788403,188489,0.01360000018030405
1526375274.6351948,189291,0.013899999670684338
1526376481.0540679,190087,0.013799999840557575
1526377675.111499,191051,0.013399999588727951
1526378879.2624853,191821,0.013899999670684338
1526380083.7511487,192580,0.013799999840557575
1526381278.9027476,193496,0.013700000010430813
1526382476.7678342,194253,0.01360000018030405
1526383682.3675172,195011,0.013000000268220901
1526384879.6149566,195942,0.012400000356137753
1526386078.882897,196696,0.013399999588727951
1526387281.507569,197445,0.01360000018030405
1526388477.8061147,198375,0.014100000262260437
1526389677.4669542,199127,0.014399999752640724
1526390884.760324,199883,0.013899999670684338
1526392077.6421895,200807,0.013199999928474426
1526393277.7370636,201563,0.014299999922513962
1526394482.7917821,202328,0.013399999588727951
1526395677.822168,203253,0.01360000018030405
1526396877.8996842,204021,0.012500000186264515
1526398077.0197074,204800,0.013799999840557575
1526399276.1100404,205752,0.013399999588727951
1526400475.85494,206551,0.013299999758601189
1526401676.292097,207347,0.014000000432133675
1526402875.4177194,208329,0.013299999758601189
1526404074.5537832,209143,0.014299999922513962
1526405278.6489825,209950,0.012600000016391277
1526406477.4194756,210895,0.014299999922513962
1526407676.792947,211665,0.01269999984651804
1526408875.282506,212486,0.013899999670684338
1526410074.3490903,213478,0.013000000268220901
1526411275.0228276,214314,0.014000000432133675
1526412475.9991696,215131,0.012900000438094139
1526413676.077651,216125,0.014000000432133675
1526414875.5657108,216934,0.013399999588727951
1526416074.0625107,217748,0.01360000018030405
1526417287.738424,218710,0.014399999752640724
1526418487.6089468,219336,0.014000000432133675
1526419721.2262385,220021,0.013399999588727951
1526420885.1910164,220849,0.014399999752640724
1526422084.1990569,221450,0.012900000438094139
1526423320.8156106,222102,0.014100000262260437
1526424484.123742,222884,0.011699999682605267
1526425687.3815684,223495,0.013700000010430813


==> figures/mnist/mnist-stn-mb50_thetamin_0.90_-0.10_-0.10_-0.10_0.90_-0.10_thetamax_1.10_0.10_0.10_0.10_1.10_0.10_constrain_restorerbf-750-Gaussian_full_lml.csv <==
Wall time,Step,Value
1526562968.8506072,39,429833.8125
1526563187.0467684,79,438873.34375
1526563374.8348691,80,439311.4375
1526563596.3908198,122,444843.125
1526563866.3535078,226,451141.65625
1526564193.036936,407,456259.03125
1526564384.1478887,440,457030.28125
1526564589.649639,493,457712.25
1526564817.569681,541,457310.96875
1526565066.0320368,652,459176.65625
1526565342.5532355,801,460171.65625
1526565646.1315856,950,461161.75
1526565980.6316457,1173,463147.78125
1526566347.7920027,1438,465571.96875
1526566753.5934591,1707,466795.40625
1526567194.2533374,2063,468890.34375
1526567686.4325647,2480,470964.25
1526568220.7259376,2916,475296.59375
1526568813.4165173,3472,491742.25
1526569458.668828,4064,506555.4375
1526570173.8663492,4794,511653.53125
1526570961.5197077,5584,515820.6875
1526571826.6003876,6476,519501.1875
1526572778.491122,7481,521546.09375
1526573824.6245985,8648,522363.3125
1526574976.4512324,9917,525012.125
1526576243.6942492,11344,528245.8125
1526577637.025641,12901,527630.6875
1526579170.2159283,14677,529672.4375
1526580855.8120852,16650,533916.25
1526582656.0333002,18743,533406.375
1526584455.8652048,20869,538790.625
1526586255.9231637,22959,540096.125
1526588055.835207,25086,541984.1875
1526589856.4737885,27175,542674.0
1526591655.100838,29299,542742.5
1526593455.6527042,31388,543344.8125
1526595255.9312665,33511,544144.6875
1526597058.6979966,35593,542145.8125
1526598855.223499,37695,544361.1875
1526600655.2513673,39788,542306.5
1526602454.9089763,41916,545850.125
1526604253.877014,44028,549719.25
1526606054.422611,46181,548221.125
1526607854.7703664,48301,550775.6875
1526609655.2734652,50449,546958.75
1526611454.857369,52566,548473.125
1526613253.667618,54714,547411.625
1526615054.5558226,56834,548472.1875
1526616854.6164038,58987,546888.5
1526618656.8349302,61102,549554.1875
1526620455.6254323,63241,550494.5
1526622256.4775383,65345,550386.0625
1526624055.7295728,67480,549398.1875
1526625855.1888697,69583,551816.375
1526627656.4974794,71715,551406.0625
1526629455.4078443,73816,550578.3125


==> figures/mnist/mnist-stn-mb50_thetamin_0.90_-0.10_-0.10_-0.10_0.90_-0.10_thetamax_1.10_0.10_0.10_0.10_1.10_0.10_constrain_restorerbf-750-Gaussian_test_error.csv <==
Wall time,Step,Value
1526562789.8425477,17,0.026000000536441803
1526562996.1227643,40,0.02539999969303608
1526563214.087595,80,0.024299999698996544
1526563402.037686,81,0.023800000548362732
1526563623.9071014,123,0.021900000050663948
1526563896.9556909,231,0.02199999988079071
1526564617.2845345,494,0.022199999541044235
1526565369.973971,802,0.021199999377131462
1526566539.5119748,1646,0.02070000022649765
1526567739.0442462,2512,0.01889999955892563
1526568939.0049744,3599,0.017999999225139618
1526570201.206561,4795,0.01640000008046627
1526571338.4582794,6045,0.016599999740719795
1526572538.460938,7378,0.01640000008046627
1526573851.855192,8649,0.015300000086426735
1526575003.3998091,9918,0.01510000042617321
1526576270.7615745,11345,0.014999999664723873
1526577338.7438073,12719,0.01590000092983246
1526578538.5208795,14057,0.015699999406933784
1526579738.5335224,15389,0.013899999670684338
1526580938.0675092,16724,0.01510000042617321
1526582138.517846,18273,0.01360000018030405
1526583338.4715233,19608,0.01489999983459711
1526584538.3660135,20943,0.014700000174343586
1526585738.7602441,22490,0.013799999840557575
1526586939.650139,23825,0.013299999758601189
1526588138.093729,25160,0.014700000174343586
1526589338.6966255,26706,0.015300000086426735
1526590538.5638852,28040,0.014100000262260437
1526591738.2740328,29374,0.01360000018030405
1526592938.3099012,30919,0.014499999582767487
1526594138.1293,32251,0.014100000262260437
1526595338.1422155,33585,0.01489999983459711
1526596538.666667,35129,0.014000000432133675
1526597738.7814457,36448,0.014399999752640724
1526598938.270404,37770,0.014299999922513962
1526600138.4573727,39318,0.014299999922513962
1526601337.9859223,40653,0.013199999928474426
1526602537.7905354,41992,0.014299999922513962
1526603738.9399245,43556,0.014399999752640724
1526604937.9458644,44905,0.014100000262260437
1526606137.636809,46257,0.013700000010430813
1526607337.8247716,47825,0.014000000432133675
1526608538.5704765,49177,0.014000000432133675
1526609738.4459512,50524,0.013700000010430813
1526610938.4635563,52090,0.014700000174343586
1526612138.5191393,53442,0.013399999588727951
1526613337.915213,54792,0.01360000018030405
1526614537.959936,56357,0.013899999670684338
1526615738.6103585,57711,0.013500000350177288
1526616938.1936226,59064,0.013199999928474426
1526618138.2551653,60628,0.013899999670684338
1526619338.6739352,61972,0.015300000086426735
1526620538.543062,63316,0.013700000010430813
1526621738.7307272,64872,0.014299999922513962
1526622938.339208,66213,0.013399999588727951
1526624138.625681,67555,0.013299999758601189
1526625338.1423771,69110,0.013799999840557575
1526626538.5285397,70450,0.014299999922513962
1526627738.2591212,71787,0.014100000262260437
1526628938.4113755,73342,0.014000000432133675

